Port-Hamiltonian multibody dynamics: Lagrangian formulation, consistent interconnection, structure-preserving simulation and index-reduction

This work introduces a port-Hamiltonian (PH) model for constrained mechanical systems, which is directly derived from the Lagrangian equations of motion. The present PH framework incorporates a singularity-free director representation of rigid body rotations, resulting in constant mass matrices. It is shown that the power-preserving interconnection of PH rigid-body subsystems is mathematically equivalent to the classical description of ideal joints using kinematic pairs. This establishes a PH multibody dynamics framework that is consistent with traditional modeling paradigms. Notably, the PH structure of the governing index-2 differential-algebraic equations enables the application of an implicit, structure preserving midpoint time integration. The proposed scheme is able to satisfy both the balance laws for total energy and angular momentum as well as the position-level constraints. These properties make the proposed method remarkably robust and enable stable long-term simulations. Furthermore, a variationally derived index-reduction strategy is incorporated that enforces velocity-level constraints in addition to position-level constraints while preserving the port-Hamiltonian structure. Numerical examples illustrate the favorable properties of the proposed formulation, which is well-suited for energy-based control design.

==> data/convergence_cylindrical_pair.csv <==
timestep,e_rel_q,e_rel_v,e_rel_H,e_rel_L,e_rel_lambda
0.0001,4.77E-06,0.0004766,0.001685567,0.000237638,11.45524027
0.001,0.000480615,0.048065933,0.168362612,0.023753083,126.9174983
0.01,0.041974085,4.197785006,15.55361675,2.185966127,1531.859444


==> data/e108_closed_loop_MBS_directors_ph_results.csv <==
position0,position1,position2,position3,position4,position5,position6,position7,position8,position9,position10,position11,position12,position13,position14,position15,position16,position17,position18,position19,position20,position21,position22,position23,position24,position25,position26,position27,position28,position29,position30,position31,position32,position33,position34,position35,position36,position37,position38,position39,position40,position41,position42,position43,position44,position45,position46,position47,velocity0,velocity1,velocity2,velocity3,velocity4,velocity5,velocity6,velocity7,velocity8,velocity9,velocity10,velocity11,velocity12,velocity13,velocity14,velocity15,velocity16,velocity17,velocity18,velocity19,velocity20,velocity21,velocity22,velocity23,velocity24,velocity25,velocity26,velocity27,velocity28,velocity29,velocity30,velocity31,velocity32,velocity33,velocity34,velocity35,velocity36,velocity37,velocity38,velocity39,velocity40,velocity41,velocity42,velocity43,velocity44,velocity45,velocity46,velocity47,multiplier0,multiplier1,multiplier2,multiplier3,multiplier4,multiplier5,multiplier6,multiplier7,multiplier8,multiplier9,multiplier10,multiplier11,multiplier12,multiplier13,multiplier14,multiplier15,multiplier16,multiplier17,multiplier18,multiplier19,multiplier20,multiplier21,multiplier22,multiplier23,multiplier24,multiplier25,multiplier26,multiplier27,multiplier28,multiplier29,multiplier30,multiplier31,multiplier32,multiplier33,multiplier34,multiplier35,time,system_total_energy_current_time,system_total_energy_interval_increment,system_angular_momentum_x_current_time,system_angular_momentum_y_current_time,system_angular_momentum_z_current_time,body_dimension_x_current_time_0,body_dimension_x_current_time_1,body_dimension_x_current_time_2,body_dimension_x_current_time_3,body_dimension_y_current_time_0,body_dimension_y_current_time_1,body_dimension_y_current_time_2,body_dimension_y_current_time_3,body_dimension_z_current_time_0,body_dimension_z_current_time_1,body_dimension_z_current_time_2,body_dimension_z_current_time_3
5,0,0,1,0,0,0,1,0,0,0,1,0,5,0,1,0,0,0,1,0,0,0,1,-5,0,0,1,0,0,0,1,0,0,0,1,0,-5,0,1,0,0,0,1,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,8.80082E+11,0,0,0,1,10,1,10,10,1,10,1,1,1,1,1
5.009998027,-1.58E-23,-2.74E-19,1,7.20E-21,-3.23E-20,-7.16E-21,0.999999106,0.001337327,3.23E-20,-0.001337327,0.999999106,0.01,4.999997523,0.002244388,0.999999605,-3.99E-07,0.000888449,3.99E-07,1,1.77E-10,-0.000888449,1.77E-10,0.999999605,-4.989998027,-2.08E-23,1.30E-19,1,1.42E-20,-3.12E-24,-1.42E-20,0.999999903,-0.000439572,-3.12E-24,0.000439572,0.999999903,0.01,-4.999997523,-0.002244388,0.999999605,3.99E-07,-0.000888449,-3.99E-07,1,1.77E-10,0.000888449,1.77E-10,0.999999605,0.199960533,-3.17E-22,-5.49E-18,3.50E-35,1.44E-19,-6.45E-19,-1.43E-19,-1.79E-05,0.026746538,6.46E-19,-0.026746538,-1.79E-05,0.2,-4.95E-05,0.04488776,-7.89E-06,-7.98E-06,0.017768986,7.98E-06,-1.59E-12,3.54E-09,-0.017768986,3.54E-09,-7.89E-06,0.200039467,-4.15E-22,2.59E-18,2.84E-35,2.84E-19,-6.25E-23,-2.84E-19,-1.93E-06,-0.008791433,-6.25E-23,0.008791433,-1.93E-06,0.2,4.95E-05,-0.04488776,-7.89E-06,7.98E-06,-0.017768986,-7.98E-06,-1.59E-12,3.54E-09,0.017768986,3.54E-09,-7.89E-06,2.23E-38,0.00645688,-1.59E-18,-1.43E-18,3.21E-22,-59.55422417,200.0264167,-1.13E-27,-1.24E-20,-0.000132935,0.296149817,8.57E-24,-3.53E-44,0.019644031,1.30E-21,-4.74E-18,-2.04E-37,-0.146523897,200.0264167,-2.01E-27,1.43E-21,0.000132935,-0.296149817,-1.38E-24,-30.00197336,0.003152395,-3.748829971,-10.00197336,-0.001801773,0.739946077,10.00197336,-0.001801773,0.739946077,30.00197336,0.003152395,-3.748829971,0.1,0.880081744,1.31788E+13,5.999997317,4.44E-16,0,1,10,1,10,10,1,10,1,1,1,1,1
5.059930212,5.88E-22,-1.40E-18,1,-8.39E-19,-9.29E-19,8.47E-19,0.999968186,0.007976662,9.23E-19,-0.007976662,0.999968186,0.06,4.999912078,0.013466138,0.999986042,-1.42E-05,0.005283434,1.42E-05,1,4.81E-08,-0.005283434,2.71E-08,0.999986043,-4.939930212,-1.73E-21,7.09E-19,1,-5.66E-19,1.02E-21,5.66E-19,0.999996645,-0.002590207,4.47E-22,0.002590207,0.999996645,0.06,-4.999912078,-0.013466138,0.999986042,1.42E-05,-0.005283434,-1.42E-05,1,4.81E-08,0.005283434,2.71E-08,0.999986043,0.79868318,1.24E-20,-1.70E-17,1.54E-32,-1.71E-17,-1.73E-17,1.72E-17,-0.000600513,0.106040168,1.72E-17,-0.106040168,-0.000600513,0.8,-0.00165935,0.179547245,-0.000263364,-0.000268643,0.070130719,0.000268642,-2.02E-09,9.55E-07,-0.070130719,5.34E-07,-0.000263362,0.80131682,-3.38E-20,9.00E-18,1.92E-33,-1.19E-17,2.05E-20,1.19E-17,-6.32E-05,-0.03422127,9.07E-21,0.03422127,-6.32E-05,0.8,0.00165935,-0.179547245,-0.000263364,0.000268643,-0.070130719,-0.000268642,-2.02E-09,9.55E-07,0.070130719,5.34E-07,-0.000263362,5.13E-34,0.679046242,0.001777925,3.74E-16,3.10E-19,-178.6784013,600.8572267,9.46E-10,0.000782349,-0.004344462,0.872706643,-2.46E-06,4.72E-34,0.632516375,0.000189764,2.03E-16,-3.53E-20,-0.42383191,600.8572267,9.46E-10,0.000782349,0.004344462,-0.872706643,-2.46E-06,-90.06386762,0.102869332,-11.32550804,-30.06386762,-0.058111498,2.140440396,30.06386762,-0.058111498,2.140440396,90.06386762,0.102869332,-11.32550804,0.2,14.05889302,5.68513E+13,23.99979895,1.78E-15,-7.11E-15,1,10,1,10,10,1,10,1,1,1,1,1
5.189325473,1.31E-20,-2.04E-18,1,-2.20E-18,-6.16E-18,2.35E-18,0.999688642,0.024952323,6.10E-18,-0.024952323,0.999688642,0.19,4.999143647,0.042637774,0.999865095,-0.000140087,0.016424768,0.00014008,0.99999999,1.56E-06,-0.016424768,7.41E-07,0.999865104,-4.809325473,-2.26E-21,-5.48E-19,1,-2.82E-18,1.32E-20,2.82E-18,0.999968817,-0.007897214,9.07E-21,0.007897214,0.999968817,0.19,-4.999143647,-0.042637774,0.999865095,0.000140087,-0.016424768,-0.00014008,0.99999999,1.56E-06,0.016424768,7.41E-07,0.999865104,1.789222031,2.37E-19,4.19E-18,1.70E-30,-1.01E-17,-8.73E-17,1.29E-17,-0.00499036,0.233473054,8.64E-17,-0.233473054,-0.00499036,1.8,-0.013709275,0.403885472,-0.002155594,-0.002248505,0.152695959,0.002248372,-1.92E-07,2.93E-05,-0.15269596,1.37E-05,-0.002155402,1.810777969,2.32E-20,-3.41E-17,5.46E-30,-3.31E-17,2.22E-19,3.31E-17,-0.00049335,-0.071918865,1.63E-19,0.071918865,-0.00049335,1.8,0.013709275,-0.403885472,-0.002155594,0.002248505,-0.152695959,-0.002248372,-1.92E-07,2.93E-05,0.15269596,1.37E-05,-0.002155402,8.04E-32,6.506465216,0.019092842,9.50E-16,8.50E-18,-297.8751253,1006.389811,3.12E-07,0.008297985,-0.032999206,1.37636995,-0.000113965,3.23E-32,4.641090042,0.001937016,3.54E-16,-1.51E-18,-0.628324416,1006.389811,3.12E-07,0.008297985,0.032999206,-1.37636995,-0.000113965,-150.4730574,0.776899828,-19.25850718,-50.47305744,-0.428092669,3.175315585,50.47305744,-0.428092669,3.175315585,150.4730574,0.776899828,-19.25850718,0.3,70.91020251,1.51751E+14,53.99763707,0,-2.84E-14,1,10,1,10,10,1,10,1,1,1,1,1
5.436614797,-1.64E-19,-6.43E-18,1,-4.00E-18,-2.69E-17,5.51E-18,0.998401301,0.056522929,2.66E-17,-0.056522929,0.998401301,0.44,4.995640022,0.098692469,0.999322959,-0.000726703,0.036784435,0.000726523,0.999999736,1.83E-05,-0.036784439,8.47E-06,0.999323223,-4.556614797,1.06E-19,4.42E-18,1,-4.22E-18,2.56E-20,4.22E-18,0.999854707,-0.017045942,4.63E-20,0.017045942,0.999854707,0.44,-4.995640022,-0.098692469,0.999322959,0.000726703,-0.036784435,-0.000726523,0.999999736,1.83E-05,0.036784439,8.47E-06,0.999323223,3.156564452,-3.78E-18,-9.22E-17,2.27E-28,-2.60E-17,-3.28E-16,5.04E-17,-0.02075646,0.397939063,3.24E-16,-0.397939063,-0.02075646,3.2,-0.056363231,0.717208416,-0.00868711,-0.009483814,0.25449738,0.009480478,-4.89E-06,0.000304791,-0.254497449,0.000140905,-0.008682217,3.243435548,2.14E-18,1.33E-16,1.87E-29,5.03E-18,2.69E-20,-5.03E-18,-0.001788832,-0.111055697,5.81E-19,0.111055697,-0.001788832,3.2,0.056363231,-0.717208416,-0.00868711,0.009483814,-0.25449738,-0.009480478,-4.89E-06,0.000304791,0.254497449,0.000140905,-0.008682217,4.81E-29,24.14083882,0.075444568,7.17E-15,4.13E-17,-417.2501268,1422.371792,1.30E-05,0.031801447,-0.120620878,1.699073986,-0.001383277,9.10E-29,15.70582161,0.006727389,-6.36E-16,-4.67E-18,-0.652505916,1422.371792,1.30E-05,0.031801447,0.120620878,-1.699073986,-0.001383277,-211.632879,2.803315793,-28.01868161,-71.63287896,-1.462079845,3.313612745,71.63287896,-1.462079845,3.313612745,211.632879,2.803315793,-28.01868161,0.4,222.6612413,3.15921E+14,95.98715428,3.55E-15,-5.68E-14,1,10,1,10,10,1,10,1,1,1,1,1
5.838652429,-6.11E-19,-1.41E-17,1,-1.01E-17,-1.03E-16,2.09E-17,0.994433638,0.105364794,1.01E-16,-0.105364794,0.994433638,0.85,4.985017685,0.190398895,0.997730486,-0.002569899,0.067285015,0.00256773,0.999996696,0.000118714,-0.067285098,5.43E-05,0.997733788,-4.138652429,2.36E-19,-1.67E-18,1,-1.95E-17,4.22E-19,1.95E-17,0.999573436,-0.029205236,1.46E-19,0.029205236,0.999573436,0.85,-4.985017685,-0.190398895,0.997730486,0.002569899,-0.067285015,-0.00256773,0.999996696,0.000118714,0.067285098,5.43E-05,0.997733788,4.884188188,-5.16E-18,-6.20E-17,-2.27E-28,-9.68E-17,-1.20E-15,2.58E-16,-0.058596809,0.578898243,1.17E-15,-0.578898243,-0.058596809,5,-0.156083506,1.116920117,-0.023162362,-0.027380108,0.35551422,0.027343673,-5.59E-05,0.001704219,-0.355515735,0.000776128,-0.023106484,5.115811812,4.62E-19,-2.55E-16,-1.87E-29,-3.10E-16,7.90E-18,3.10E-16,-0.003836593,-0.132130196,1.42E-18,0.132130196,-0.003836593,5,0.156083506,-1.116920117,-0.023162362,0.027380108,-0.35551422,-0.027343673,-5.59E-05,0.001704219,0.355515735,0.000776128,-0.023106484,3.78E-27,56.12278041,0.192259168,3.61E-14,3.16E-16,-536.9419337,1851.022234,0.000179103,0.076239158,-0.298566218,1.694080979,-0.007799499,3.12E-28,33.46636595,0.012998938,5.25E-15,-9.85E-18,-0.351943501,1851.022234,0.000179103,0.076239158,0.298566218,-1.694080979,-0.007799499,-273.6188132,6.797401398,-38.11997673,-93.61881323,-3.174626039,1.851193356,93.61881323,-3.174626039,1.851193356,273.6188132,6.797401398,-38.11997673,0.5,538.5818811,4.47962E+14,149.9547371,3.55E-15,-8.53E-14,1,10,1,10,10,1,10,1,1,1,1,1
6.411853267,-2.36E-18,-1.53E-17,1,1.21E-17,-2.96E-16,3.84E-17,0.985432309,0.170068115,2.94E-16,-0.170068115,0.985432309,1.44,4.961437091,0.321662713,0.994370653,-0.006855109,0.105735573,0.006840415,0.999976478,0.000501629,-0.105736524,0.00022447,0.994394156,-3.531853267,-1.60E-18,-3.39E-18,1,-3.55E-17,9.45E-19,3.55E-17,0.999142527,-0.04140303,5.23E-19,0.04140303,0.999142527,1.44,-4.961437091,-0.321662713,0.994370653,0.006855109,-0.105735573,-0.006840415,0.999976478,0.000501629,0.105736524,0.00022447,0.994394156,6.579828562,-2.98E-17,3.93E-17,4.21E-28,5.42E-16,-2.66E-15,9.08E-17,-0.121429762,0.715168174,2.68E-15,-0.715168174,-0.121429762,6.8,-0.315528382,1.508356245,-0.044034288,-0.058324086,0.413496925,0.058110011,-0.000348463,0.005954074,-0.413512786,0.002626775,-0.04368617,7.020171438,-3.71E-17,2.21E-16,3.35E-29,-1.00E-17,2.56E-18,1.00E-17,-0.004781591,-0.111825676,6.12E-18,0.111825676,-0.004781591,6.8,0.315528382,-1.508356245,-0.044034288,0.058324086,-0.413496925,-0.058110011,-0.000348463,0.005954074,0.413512786,0.002626775,-0.04368617,-3.66E-27,93.71533737,0.362334904,9.72E-14,1.06E-15,-537.6049242,1877.030453,0.001221476,0.129057394,-0.517092679,0.992992235,-0.026200966,-3.12E-28,45.64264423,0.013844052,-5.00E-15,-8.75E-17,0.337647941,1877.030453,0.001221476,0.129057394,0.517092679,-0.992992235,-0.026200966,-275.2179813,11.46130734,-40.69139034,-95.21798128,-4.483180299,-1.547777505,95.21798128,-4.483180299,-1.547777505,275.2179813,11.46130734,-40.69139034,0.6,986.5439383,4.36941E+14,203.8971253,0,-1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
7.134959109,-1.57E-18,-1.62E-17,1,9.95E-17,-6.39E-16,5.99E-17,0.969609477,0.244657847,6.44E-16,-0.244657847,0.969609477,2.19,4.920916276,0.487035517,0.988991822,-0.014573778,0.147250743,0.014511164,0.999893583,0.001499514,-0.147256927,0.000653773,0.989098059,-2.754959109,-2.43E-18,-9.77E-18,1,-5.34E-17,1.81E-18,5.34E-17,0.998757033,-0.04984364,8.51E-19,0.04984364,0.998757033,2.19,-4.920916276,-0.487035517,0.988991822,0.014573778,-0.147250743,-0.014511164,0.999893583,0.001499514,0.147256927,0.000653773,0.989098059,7.88228829,4.55E-17,-5.70E-17,-4.25E-28,1.20E-15,-4.19E-15,3.39E-16,-0.195026881,0.776626451,4.33E-15,-0.776626451,-0.195026881,8.2,-0.494887906,1.799099831,-0.063542342,-0.0960493,0.416806485,0.09530498,-0.00130944,0.01400362,-0.416895264,0.005959284,-0.062235768,8.51771171,2.05E-17,-3.48E-16,-3.36E-29,-3.48E-16,1.48E-17,3.49E-16,-0.002928282,-0.056986519,4.31E-19,0.056986519,-0.002928282,8.2,0.494887906,-1.799099831,-0.063542342,0.0960493,-0.416806485,-0.09530498,-0.00130944,0.01400362,0.416895264,0.005959284,-0.062235768,7.04E-27,114.1981442,0.494039331,1.89E-13,1.02E-15,-418.7425378,1477.325795,0.00463368,0.149794134,-0.632187423,0.095650712,-0.054652076,5.59E-28,40.57463627,0.00542162,5.64E-15,5.41E-17,0.914451623,1477.325795,0.00463368,0.149794134,0.632187423,-0.095650712,-0.054652076,-214.8770136,13.72622162,-33.50484788,-74.87701362,-4.20973082,-4.430489304,74.87701362,-4.20973082,-4.430489304,214.8770136,13.72622162,-33.50484788,0.7,1423.484728,3.58288E+14,245.8360784,-7.11E-15,-5.68E-14,1,10,1,10,10,1,10,1,1,1,1,1
7.969693174,2.34E-18,-1.49E-17,1,3.10E-16,-1.10E-15,6.23E-17,0.946504084,0.322691833,1.14E-15,-0.322691833,0.946504084,3.06,4.862865102,0.676483602,0.981938635,-0.026068936,0.187395112,0.025880278,0.999659084,0.003453689,-0.18742126,0.001458527,0.982278547,-1.849693174,3.66E-19,-1.21E-17,1,-5.68E-17,1.97E-18,5.68E-17,0.998641957,-0.052098392,9.90E-19,0.052098392,0.998641957,3.06,-4.862865102,-0.676483602,0.981938635,0.026068936,-0.187395112,-0.025880278,0.999659084,0.003453689,0.18742126,0.001458527,0.982278547,8.812393006,3.28E-17,8.24E-17,8.19E-28,3.00E-15,-5.06E-15,-2.91E-16,-0.267080981,0.784053271,5.65E-15,-0.784053271,-0.267080981,9.2,-0.66613558,1.989861874,-0.077521399,-0.133853865,0.386080897,0.132077289,-0.003380552,0.02507989,-0.386391404,0.010135792,-0.074154469,9.587606994,3.53E-17,3.02E-16,5.87E-28,2.80E-16,-1.16E-17,-2.80E-16,0.000626749,0.011891478,2.35E-18,-0.011891478,0.000626749,9.2,0.66613558,-1.989861874,-0.077521399,0.133853865,-0.386080897,-0.132077289,-0.003380552,0.02507989,0.386391404,0.010135792,-0.074154469,-6.82E-27,119.0272867,0.558634288,2.42E-13,1.14E-15,-299.5399841,1062.000169,0.010843064,0.140464633,-0.635838975,-0.466565004,-0.079404171,-5.59E-28,29.26689407,-0.000330213,-1.05E-14,-9.54E-17,1.149495205,1062.000169,0.010843064,0.140464633,0.635838975,0.466565004,-0.079404171,-153.4947642,13.90270204,-24.72426104,-53.49476417,-3.222065305,-5.648056773,53.49476417,-3.222065305,-5.648056773,153.4947642,13.90270204,-24.72426104,0.8,1781.772977,2.33065E+14,275.7864047,3.55E-15,-1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
8.878746683,3.68E-18,-1.07E-17,1,6.37E-16,-1.63E-15,6.94E-17,0.916562081,0.399892424,1.75E-15,-0.399892424,0.916562081,4.01,4.78854105,0.880095945,0.973749337,-0.041146129,0.223873236,0.040703184,0.999149517,0.006594964,-0.223954192,0.002690512,0.974595958,-0.858746683,-8.28E-19,-1.62E-17,1,-5.74E-17,1.97E-18,5.75E-17,0.998854339,-0.047854047,7.77E-19,0.047854047,0.998854339,4.01,-4.78854105,-0.880095945,0.973749337,0.041146129,-0.223873236,-0.040703184,0.999149517,0.006594964,0.223954192,0.002690512,0.974595958,9.368677172,-5.99E-18,8.40E-19,-5.76E-28,3.54E-15,-5.58E-15,4.33E-16,-0.331759075,0.759958565,6.54E-15,-0.759958565,-0.331759075,9.8,-0.820345449,2.082384968,-0.086264566,-0.167689985,0.343481571,0.164380847,-0.006810779,0.037745599,-0.344267242,0.014503918,-0.079497317,10.23132283,-5.92E-17,-3.84E-16,-5.65E-28,-2.93E-16,1.16E-17,2.93E-16,0.003620895,0.072995422,-6.61E-18,-0.072995422,0.003620895,9.8,0.820345449,-2.082384968,-0.086264566,0.167689985,-0.343481571,-0.164380847,-0.006810779,0.037745599,0.344267242,0.014503918,-0.079497317,1.38E-26,124.6095029,0.575611767,2.55E-13,-1.41E-15,-179.9845958,643.3387365,0.019083695,0.115738802,-0.572026125,-0.666026987,-0.095722845,9.79E-27,24.51068965,0.000527883,9.55E-15,9.11E-17,1.019622721,643.3387365,0.019083695,0.115738802,0.572026125,0.666026987,-0.095722845,-92.18579169,12.72092628,-14.27272694,-32.18579169,-2.700060654,-5.020417491,32.18579169,-2.700060654,-5.020417491,92.18579169,12.72092628,-14.27272694,0.9,2014.837707,8.05392E+13,293.7555506,-1.78E-14,0,1,10,1,10,10,1,10,1,1,1,1,1
9.823718846,6.22E-18,-7.09E-18,1,1.08E-15,-2.16E-15,7.30E-17,0.880514508,0.474019199,2.42E-15,-0.474019199,0.880514508,5,4.699404058,1.088055608,0.964743769,-0.059366303,0.256408077,0.058496691,0.998226729,0.011024274,-0.256607866,0.004363425,0.966505749,0.176281154,3.89E-19,-1.92E-17,1,-5.37E-17,1.88E-18,5.37E-17,0.999247115,-0.038796956,2.00E-19,0.038796956,0.999247115,5,-4.699404058,-1.088055608,0.964743769,0.059366303,-0.256408077,-0.058496691,0.998226729,0.011024274,0.256607866,0.004363425,0.966505749,9.530766082,5.69E-17,7.19E-17,6.44E-28,5.33E-15,-4.97E-15,-3.62E-16,-0.389192384,0.722576918,6.72E-15,-0.722576918,-0.389192384,10,-0.962394406,2.076808295,-0.093846784,-0.196713503,0.307215259,0.191489277,-0.011644979,0.050840602,-0.308806239,0.018954332,-0.082306852,10.46923392,8.36E-17,3.24E-16,5.83E-28,3.68E-16,-1.34E-17,-3.68E-16,0.004234622,0.1081464,-4.93E-18,-0.1081464,0.004234622,10,0.962394406,-2.076808295,-0.093846784,0.196713503,-0.307215259,-0.191489277,-0.011644979,0.050840602,0.308806239,0.018954332,-0.082306852,-9.36E-27,143.2874333,0.567131269,9.39E-14,-3.88E-16,-60.14179123,232.3653121,0.028076279,0.093632054,-0.494554346,-0.558073823,-0.103015869,-9.42E-27,34.42102189,0.007581735,-1.10E-14,-6.05E-17,0.585748706,232.3653121,0.028076279,0.093632054,0.494554346,0.558073823,-0.103015869,-31.89555451,10.71364817,-2.251709641,-11.89555451,-3.491247491,-2.809377008,11.89555451,-3.491247491,-2.809377008,31.89555451,10.71364817,-2.251709641,1,2095.376897,0,299.7453593,-4.62E-14,-1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
10.77475415,1.17E-17,4.53E-18,1,1.62E-15,-2.64E-15,7.65E-17,0.838933635,0.544233733,3.09E-15,-0.544233733,0.838933635,6,4.596414159,1.292769906,0.954950829,-0.080349197,0.285679752,0.078843609,0.996745632,0.016787823,-0.286098933,0.006492477,0.958178088,1.225245854,-5.44E-19,-1.50E-18,1,-6.66E-17,2.17E-18,6.66E-17,0.999632029,-0.02712577,-3.61E-19,0.02712577,0.999632029,6,-4.596414159,-1.292769906,0.954950829,0.080349197,-0.285679752,-0.078843609,0.996745632,0.016787823,0.286098933,0.006492477,0.958178088,9.489939918,5.29E-17,1.61E-16,-6.81E-28,5.45E-15,-4.55E-15,4.32E-16,-0.442425082,0.68171377,6.85E-15,-0.68171377,-0.442425082,10,-1.097403566,2.017477679,-0.102012016,-0.222944369,0.278218234,0.215449088,-0.017976968,0.06443039,-0.281015086,0.023626712,-0.084246372,10.51006008,-1.02E-16,3.05E-17,-5.81E-28,-6.26E-16,1.91E-17,6.26E-16,0.003463656,0.125277302,-6.27E-18,-0.125277302,0.003463656,10,1.097403566,-2.017477679,-0.102012016,0.222944369,-0.278218234,-0.215449088,-0.017976968,0.06443039,0.281015086,0.023626712,-0.084246372,1.10E-26,158.0676568,0.555674581,-5.39E-15,-5.06E-15,-0.134037418,28.31133222,0.037361109,0.078213502,-0.452216273,-0.430536038,-0.109072549,9.72E-27,44.10354414,0.011126981,1.66E-14,5.18E-18,0.284941195,28.31133222,0.037361109,0.078213502,0.452216273,0.430536038,-0.109072549,-2.041308195,9.156810907,4.63661866,-2.041308195,-4.344105129,-1.296442917,2.041308195,-4.344105129,-1.296442917,2.041308195,9.156810907,4.63661866,1.1,2095.376897,4.55E-01,299.7453593,-1.42E-14,0,1,10,1,10,10,1,10,1,1,1,1,1
11.72203969,1.59E-17,1.05E-17,1,2.22E-15,-3.05E-15,9.61E-17,0.792251921,0.610194144,3.77E-15,-0.610194144,0.792251921,7,4.480394892,1.491214422,0.944407938,-0.103827057,0.31195126,0.101440395,0.994554115,0.023915635,-0.312735499,0.009058344,0.949797059,2.277960309,3.31E-18,-3.54E-18,1,-8.48E-17,2.69E-18,8.48E-17,0.999906036,-0.013708375,-1.53E-18,0.013708375,0.999906036,7,-4.480394892,-1.491214422,0.944407938,0.103827057,-0.31195126,-0.101440395,0.994554115,0.023915635,0.312735499,0.009058344,0.949797059,9.455770991,3.12E-17,-4.06E-17,6.34E-28,6.65E-15,-3.62E-15,-3.92E-17,-0.491209194,0.637494452,6.68E-15,-0.637494452,-0.491209194,10,-1.222981763,1.951412631,-0.108845802,-0.246612841,0.247211925,0.236486642,-0.025853357,0.078125844,-0.251716243,0.027690623,-0.083374202,10.54422901,1.79E-16,-7.14E-17,5.81E-28,2.63E-16,-8.58E-18,-2.63E-16,0.002016489,0.143070601,-1.71E-17,-0.143070601,0.002016489,10,1.222981763,-1.951412631,-0.108845802,0.246612841,-0.247211925,-0.236486642,-0.025853357,0.078125844,0.251716243,0.027690623,-0.083374202,-1.10E-26,153.9245104,0.545156429,-2.51E-14,-1.03E-15,-0.131983577,23.93307928,0.047241256,0.065930098,-0.413417571,-0.462004341,-0.11178852,-9.69E-27,41.86643368,0.01508501,-1.48E-14,1.58E-16,0.296007366,23.93307928,0.047241256,0.065930098,0.413417571,0.462004341,-0.11178852,-1.708446365,8.492438381,5.194411891,-1.708446365,-4.065381328,-1.412092853,1.708446365,-4.065381328,-1.412092853,1.708446365,8.492438381,5.194411891,1.2,2095.376897,-4.55E-01,299.7453593,3.55E-15,-1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
12.66626289,2.60E-17,1.34E-17,1,2.91E-15,-3.37E-15,1.05E-16,0.740913555,0.671600406,4.45E-15,-0.671600406,0.740913555,8,4.35228107,1.682753339,0.933252577,-0.12954266,0.335049738,0.125997776,0.991501445,0.032395147,-0.336398853,0.011982668,0.941643365,3.333737115,3.87E-18,-7.70E-18,1,-9.65E-17,2.62E-18,9.65E-17,0.999998874,0.00150093,-2.77E-18,-0.00150093,0.999998874,8,-4.35228107,-1.682753339,0.933252577,0.12954266,-0.335049738,-0.125997776,0.991501445,0.032395147,0.336398853,0.011982668,0.941643365,9.42869289,1.71E-16,9.81E-17,-6.90E-28,7.03E-15,-2.76E-15,2.26E-16,-0.535558139,0.590630779,6.84E-15,-0.590630779,-0.535558139,10,-1.33929468,1.879365705,-0.114261422,-0.267699203,0.214757638,0.25466096,-0.035200056,0.09146439,-0.221550827,0.030795855,-0.079699677,10.57130711,-1.68E-16,-1.18E-17,-5.81E-28,-4.97E-16,7.18E-18,4.97E-16,-0.000159733,0.161115503,-7.63E-18,-0.161115503,-0.000159733,10,1.33929468,-1.879365705,-0.114261422,0.267699203,-0.214757638,-0.25466096,-0.035200056,0.09146439,0.221550827,0.030795855,-0.079699677,1.11E-26,150.1087683,0.534455444,-1.41E-14,-6.94E-15,-0.125229974,19.16694381,0.057012268,0.0523754,-0.3745943,-0.485936643,-0.110326579,9.69E-27,39.97395217,0.019053262,1.27E-14,-1.85E-16,0.300530064,19.16694381,0.057012268,0.0523754,0.3745943,0.485936643,-0.110326579,-1.353905031,7.815346607,5.710324037,-1.353905031,-3.815945075,-1.49436863,1.353905031,-3.815945075,-1.49436863,1.353905031,7.815346607,5.710324037,1.3,2095.376897,0,299.7453593,-4.31E-14,0,1,10,1,10,10,1,10,1,1,1,1,1
13.60805348,2.82E-17,2.95E-17,1,3.65E-15,-3.60E-15,1.21E-16,0.68536131,0.728203182,5.12E-15,-0.728203182,0.68536131,9,4.212974342,1.86681656,0.921610696,-0.157233558,0.35483987,0.152229422,0.987445176,0.042169036,-0.357015305,0.015153634,0.93397561,4.39194652,6.35E-18,1.58E-18,1,-1.07E-16,2.68E-18,1.07E-16,0.999828426,0.018523442,-4.67E-18,-0.018523442,0.999828426,9,-4.212974342,-1.86681656,0.921610696,0.157233558,-0.35483987,-0.152229422,0.987445176,0.042169036,0.357015305,0.015153634,0.93397561,9.407119009,-1.29E-16,2.23E-16,6.25E-28,7.74E-15,-1.89E-15,8.98E-17,-0.575486742,0.541424748,6.66E-15,-0.541424748,-0.575486742,10,-1.446839888,1.801898731,-0.118576198,-0.286118765,0.181045002,0.269971962,-0.045925319,0.104013387,-0.190778226,0.032623473,-0.073655441,10.59288099,2.18E-16,1.97E-16,5.81E-28,2.83E-16,-5.95E-18,-2.84E-16,-0.003249213,0.179334744,-3.04E-17,-0.179334744,-0.003249213,10,1.446839888,-1.801898731,-0.118576198,0.286118765,-0.181045002,-0.269971962,-0.045925319,0.104013387,0.190778226,0.032623473,-0.073655441,-1.10E-26,146.8678707,0.525108813,-1.86E-14,-2.05E-15,-0.119263564,15.43844877,0.066809455,0.041479525,-0.334549783,-0.50620297,-0.105277597,-9.69E-27,38.61975498,0.024225077,-1.30E-14,3.49E-16,0.304165378,15.43844877,0.066809455,0.041479525,0.334549783,0.50620297,-0.105277597,-1.078694075,7.150487661,6.174553483,-1.078694075,-3.604033094,-1.572143881,1.078694075,-3.604033094,-1.572143881,1.078694075,7.150487661,6.174553483,1.4,2095.376897,0,299.7453593,-7.64E-14,0,1,10,1,10,10,1,10,1,1,1,1,1
14.54797927,3.63E-17,3.50E-17,1,4.44E-15,-3.73E-15,1.25E-16,0.626033002,0.779796563,5.80E-15,-0.779796563,0.626033002,10,4.063337174,2.042891691,0.909595854,-0.186634432,0.371218225,0.179856088,0.982256548,0.053140013,-0.374549288,0.018429922,0.927023823,5.452020729,2.07E-17,-7.32E-20,1,-1.03E-16,2.67E-18,1.03E-16,0.999301867,0.037360113,-6.54E-18,-0.037360113,0.999301867,10,-4.063337174,-2.042891691,0.909595854,0.186634432,-0.371218225,-0.179856088,0.982256548,0.053140013,0.374549288,0.018429922,0.927023823,9.391396813,2.91E-16,-1.13E-16,-6.99E-28,8.16E-15,-6.54E-16,-1.24E-17,-0.611079419,0.490442877,6.82E-15,-0.490442877,-0.611079419,10,-1.545903467,1.719603878,-0.121720637,-0.301898725,0.146522101,0.282561367,-0.057847236,0.115406163,-0.15990144,0.032902292,-0.06538029,10.60860319,6.87E-17,-2.31E-16,-5.81E-28,-2.07E-16,5.74E-18,2.06E-16,-0.007281968,0.197398675,-6.91E-18,-0.197398675,-0.007281968,10,1.545903467,-1.719603878,-0.121720637,0.301898725,-0.146522101,-0.282561367,-0.057847236,0.115406163,0.15990144,0.032902292,-0.06538029,1.11E-26,143.9774125,0.515616361,-2.02E-14,-8.31E-15,-0.1100333,11.3703875,0.075924356,0.02992197,-0.295304149,-0.520617344,-0.096627528,9.69E-27,37.6583166,0.029388138,8.17E-15,-4.23E-16,0.302839514,11.3703875,0.075924356,0.02992197,0.295304149,0.520617344,-0.096627528,-0.786109783,6.478649904,6.603798329,-0.786109783,-3.427708022,-1.62568697,0.786109783,-3.427708022,-1.62568697,0.786109783,6.478649904,6.603798329,1.5,2095.376897,4.55E-01,299.7453593,-1.78E-14,-1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
15.48654971,4.41E-17,4.58E-17,1,5.27E-15,-3.75E-15,1.28E-16,0.563361551,0.826210483,6.47E-15,-0.826210483,0.563361551,11,3.904195906,2.210516375,0.897309942,-0.21747763,0.384107208,0.208607579,0.975825285,0.065175856,-0.388995817,0.021644731,0.920985212,6.513450288,3.59E-17,3.14E-19,1,-9.77E-17,3.08E-18,9.73E-17,0.998316812,0.057996067,-8.74E-18,-0.057996067,0.998316812,11,-3.904195906,-2.210516375,0.897309942,0.21747763,-0.384107208,-0.208607579,0.975825285,0.065175856,0.388995817,0.021644731,0.920985212,9.380012009,-1.35E-16,3.30E-16,6.16E-28,8.49E-15,1.65E-16,6.14E-17,-0.642349609,0.437835528,6.66E-15,-0.437835528,-0.642349609,10,-1.636921888,1.632889811,-0.123997598,-0.314965232,0.111257566,0.292468442,-0.070778038,0.125310698,-0.129029122,0.031393882,-0.055391935,10.61998799,2.35E-16,2.38E-16,5.81E-28,3.22E-16,2.46E-18,-3.25E-16,-0.012419146,0.215320397,-3.72E-17,-0.215320397,-0.012419146,10,1.636921888,-1.632889811,-0.123997598,0.314965232,-0.111257566,-0.292468442,-0.070778038,0.125310698,0.129029122,0.031393882,-0.055391935,-1.09E-26,141.6276245,0.507773594,-1.43E-14,-3.58E-15,-0.103079627,8.315773539,0.084606698,0.021566294,-0.255145833,-0.532980628,-0.08520179,-9.69E-27,37.14238001,0.035642034,-8.81E-15,4.76E-16,0.302454174,8.315773539,0.084606698,0.021566294,0.255145833,0.532980628,-0.08520179,-0.569240225,5.820845704,6.985737369,-0.569240225,-3.280996427,-1.685669305,0.569240225,-3.280996427,-1.685669305,0.569240225,5.820845704,6.985737369,1.6,2095.376897,-4.55E-01,299.7453593,-1.07E-14,-1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
16.42421784,5.12E-17,5.67E-17,1,6.13E-15,-3.67E-15,1.30E-16,0.497774122,0.867306707,7.14E-15,-0.867306707,0.497774122,12,3.736341479,2.36927327,0.884843568,-0.249494174,0.393452053,0.238224855,0.968063519,0.078114925,-0.400375797,0.02461057,0.916020491,7.575782162,3.37E-17,9.06E-18,1,-1.03E-16,2.50E-18,1.02E-16,0.99676247,0.080402601,-1.08E-17,-0.080402601,0.99676247,12,-3.736341479,-2.36927327,0.884843568,0.249494174,-0.393452053,-0.238224855,0.968063519,0.078114925,0.400375797,0.02461057,0.916020491,9.373350508,2.77E-16,-1.13E-16,-7.08E-28,8.65E-15,1.46E-15,-9.61E-18,-0.669398977,0.384088942,6.81E-15,-0.384088942,-0.669398977,10,-1.720166652,1.542248085,-0.125329898,-0.325365646,0.075639325,0.299877091,-0.084457271,0.133470673,-0.098570496,0.027922893,-0.043902472,10.62664949,-2.79E-16,-6.33E-17,-5.81E-28,-4.30E-16,-1.41E-17,4.28E-16,-0.018667684,0.232810292,-3.45E-18,-0.232810292,-0.018667684,10,1.720166652,-1.542248085,-0.125329898,0.325365646,-0.075639325,-0.299877091,-0.084457271,0.133470673,0.098570496,0.027922893,-0.043902472,1.11E-26,139.5565839,0.499597459,-1.98E-14,-9.28E-15,-0.093672379,4.8912657,0.092159354,0.012910572,-0.216202104,-0.540475811,-0.07093085,9.69E-27,37.01049505,0.041862571,1.25E-14,-5.92E-16,0.298025237,4.8912657,0.092159354,0.012910572,0.216202104,0.540475811,-0.07093085,-0.333075053,5.1542754,7.33570653,-0.333075053,-3.170200956,-1.728466077,0.333075053,-3.170200956,-1.728466077,0.333075053,5.1542754,7.33570653,1.7,2095.376897,-4.55E-01,299.7453593,4.26E-14,-1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
17.36138718,6.57E-17,6.24E-17,1,7.00E-15,-3.49E-15,1.41E-16,0.429693723,0.902974698,7.82E-15,-0.902974698,0.429693723,13,3.560536141,2.518785531,0.872277437,-0.282413505,0.399217591,0.268460525,0.958909229,0.091771653,-0.408730987,0.027123822,0.912251763,8.638612816,4.27E-17,4.73E-18,1,-1.10E-16,2.04E-18,1.10E-16,0.994520734,0.104539515,-1.36E-17,-0.104539515,0.994520734,13,-3.560536141,-2.518785531,0.872277437,0.282413505,-0.399217591,-0.268460525,0.958909229,0.091771653,0.408730987,0.027123822,0.912251763,9.3700364,1.29E-17,2.28E-16,6.07E-28,8.69E-15,2.18E-15,2.33E-16,-0.692209001,0.329270874,6.66E-15,-0.329270874,-0.692209001,10,-1.795940108,1.447997128,-0.12599272,-0.333020979,0.039671448,0.304836304,-0.098628522,0.139663898,-0.068533301,0.022342148,-0.031472105,10.6299636,4.61E-16,-2.35E-17,5.81E-28,2.83E-16,4.89E-18,-2.88E-16,-0.026167042,0.249927977,-5.23E-17,-0.249927977,-0.026167042,10,1.795940108,-1.447997128,-0.12599272,0.333020979,-0.039671448,-0.304836304,-0.098628522,0.139663898,0.068533301,0.022342148,-0.031472105,-1.09E-26,137.945561,0.493224094,-1.09E-14,-4.89E-15,-0.087310884,2.414330812,0.098959487,0.007777042,-0.176397183,-0.546845956,-0.054827676,-9.69E-27,37.19839307,0.049038727,-1.19E-14,7.84E-16,0.295652644,2.414330812,0.098959487,0.007777042,0.176397183,0.546845956,-0.054827676,-0.165705406,4.500032373,7.639926315,-0.165705406,-3.077313272,-1.785169411,0.165705406,-3.077313272,-1.785169411,0.165705406,4.500032373,7.639926315,1.8,2095.376897,-4.55E-01,299.7453593,-2.84E-14,-1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
18.29841511,7.81E-17,7.57E-17,1,7.87E-15,-3.20E-15,1.54E-16,0.359538855,0.933130115,8.49E-15,-0.933130115,0.359538855,14,3.377515386,2.65871441,0.859683023,-0.315964222,0.401387233,0.299080036,0.948328712,0.105942369,-0.414121036,0.028970052,0.909760685,9.701584886,5.37E-17,1.99E-18,1,-1.11E-16,1.78E-18,1.10E-16,0.991467299,0.130355649,-1.62E-17,-0.130355649,0.991467299,14,-3.377515386,-2.65871441,0.859683023,0.315964222,-0.401387233,-0.299080036,0.948328712,0.105942369,0.414121036,0.028970052,0.909760685,9.370522213,2.36E-16,3.72E-17,-7.17E-28,8.67E-15,3.63E-15,2.89E-17,-0.710888346,0.273837472,6.78E-15,-0.273837472,-0.710888346,10,-1.864475002,1.350580446,-0.125895557,-0.337993346,0.003721383,0.307553911,-0.112981819,0.143750419,-0.039267674,0.014582455,-0.018349451,10.62947779,-2.41E-16,-3.12E-17,-5.81E-28,-2.95E-16,-1.00E-17,2.92E-16,-0.034901655,0.266394706,-9.72E-19,-0.266394706,-0.034901655,10,1.864475002,-1.350580446,-0.125895557,0.337993346,-0.003721383,-0.307553911,-0.112981819,0.143750419,0.039267674,0.014582455,-0.018349451,1.11E-26,136.5133936,0.486224982,-2.21E-14,-9.89E-15,-0.078886763,-0.481741265,0.104303771,0.002529803,-0.138104263,-0.548811822,-0.036714937,9.69E-27,37.7547575,0.056171493,9.61E-15,-8.85E-16,0.289669315,-0.481741265,0.104303771,0.002529803,0.138104263,0.548811822,-0.036714937,0.024290672,3.834049918,7.91163829,0.024290672,-3.019439409,-1.830029915,-0.024290672,-3.019439409,-1.830029915,-0.024290672,3.834049918,7.91163829,1.9,2095.376897,4.55E-01,299.7453593,-4.26E-14,0,1,10,1,10,10,1,10,1,1,1,1,1
19.2356199,8.17E-17,9.28E-17,1,8.73E-15,-2.79E-15,1.58E-16,0.287725136,0.957713029,9.16E-15,-0.957713029,0.287725136,15,3.187994645,2.788757082,0.84712398,-0.349873793,0.399961613,0.329861491,0.936318637,0.120410992,-0.416620163,0.029928895,0.908587861,10.7643801,6.34E-17,2.46E-18,1,-1.04E-16,3.04E-18,1.02E-16,0.987472723,0.157789804,-1.94E-17,-0.157789804,0.987472723,15,-3.187994645,-2.788757082,0.84712398,0.349873793,-0.399961613,-0.329861491,0.936318637,0.120410992,0.416620163,0.029928895,0.908587861,9.373573472,-1.64E-16,3.05E-16,5.98E-28,8.58E-15,4.55E-15,5.04E-17,-0.725386051,0.217820814,6.66E-15,-0.217820814,-0.725386051,10,-1.925939808,1.25027301,-0.125285306,-0.34019809,-0.032233789,0.308075194,-0.12721969,0.145622033,-0.010714855,0.004594417,-0.005107022,10.62642653,4.33E-16,4.07E-17,5.81E-28,4.33E-16,3.52E-17,-4.42E-16,-0.044989872,0.282288391,-6.28E-17,-0.282288391,-0.044989872,10,1.925939808,-1.25027301,-0.125285306,0.34019809,0.032233789,-0.308075194,-0.12721969,0.145622033,0.010714855,0.004594417,-0.005107022,-1.09E-26,135.4590745,0.48112032,-1.40E-14,-6.47E-15,-0.073811977,-2.499254826,0.10871002,0.000954101,-0.098946231,-0.550149893,-0.017769108,-9.68E-27,38.50538455,0.064113502,-1.21E-14,1.00E-15,0.286384378,-2.499254826,0.10871002,0.000954101,0.098946231,0.550149893,-0.017769108,0.152562947,3.179236112,8.137343839,0.152562947,-2.967244549,-1.893399709,-0.152562947,-2.967244549,-1.893399709,-0.152562947,3.179236112,8.137343839,2,2095.376897,4.55E-01,299.7453593,1.42E-14,0,1,10,1,10,10,1,10,1,1,1,1,1
20.17328355,9.64E-17,1.02E-16,1,9.57E-15,-2.27E-15,1.66E-16,0.214664504,0.976687847,9.83E-15,-0.976687847,0.214664504,16,2.992670196,2.908645853,0.83465671,-0.383869535,0.394958677,0.360596469,0.922907011,0.134954935,-0.41631522,0.029779662,0.908732529,11.82671645,6.90E-17,2.04E-19,1,-1.09E-16,1.85E-18,1.07E-16,0.982403574,0.186770494,-2.21E-17,-0.186770494,0.982403574,16,-2.992670196,-2.908645853,0.83465671,0.383869535,-0.394958677,-0.360596469,0.922907011,0.134954935,0.41631522,0.029779662,0.908732529,9.379699579,4.57E-16,-1.24E-16,-7.26E-28,8.22E-15,5.75E-15,9.75E-17,-0.735826579,0.161675544,6.77E-15,-0.161675544,-0.735826579,10,-1.980549187,1.147502396,-0.124060084,-0.339716741,-0.067824935,0.306624371,-0.14101282,0.14525684,0.016813703,-0.007579087,0.008000379,10.62030042,-3.20E-16,-8.59E-17,-5.81E-28,-5.28E-16,-5.89E-17,5.27E-16,-0.056393096,0.297325414,8.46E-18,-0.297325414,-0.056393096,10,1.980549187,-1.147502396,-0.124060084,0.339716741,0.067824935,-0.306624371,-0.14101282,0.14525684,-0.016813703,-0.007579087,0.008000379,1.11E-26,134.4835226,0.475062845,-1.80E-14,-1.08E-14,-0.06685053,-4.979714596,0.111451945,-0.000683262,-0.061606835,-0.547254164,0.002324061,9.69E-27,39.61944239,0.072022999,1.60E-14,-1.21E-15,0.279645304,-4.979714596,0.111451945,-0.000683262,0.061606835,0.547254164,0.002324061,0.306305349,2.511345367,8.327640118,0.306305349,-2.949592486,-1.949421318,-0.306305349,-2.949592486,-1.949421318,-0.306305349,2.511345367,8.327640118,2.1,2095.376897,0,299.7453593,0,0,1,10,1,10,10,1,10,1,1,1,1,1
21.11165805,1.04E-16,1.01E-16,1,1.04E-14,-1.65E-15,1.73E-16,0.140766306,0.990042851,1.05E-14,-0.990042851,0.140766306,17,2.792224616,3.018147376,0.822331609,-0.417678617,0.386413376,0.391089517,0.9081538,0.149350813,-0.413303417,0.028306326,0.910153304,12.88834195,7.24E-17,-9.48E-18,1,-1.15E-16,9.81E-19,1.12E-16,0.97612354,0.217216099,-2.59E-17,-0.217216099,0.97612354,17,-2.792224616,-3.018147376,0.822331609,0.417678617,-0.386413376,-0.391089517,0.9081538,0.149350813,0.413303417,0.028306326,0.910153304,9.387790326,-3.14E-16,9.79E-17,5.89E-28,7.92E-15,6.70E-15,5.24E-17,-0.742137383,0.105424537,6.66E-15,-0.105424537,-0.742137383,10,-2.028362403,1.042528063,-0.122441935,-0.336464902,-0.103081076,0.303236581,-0.154051408,0.142660707,0.043422365,-0.021887624,0.02041513,10.61220967,3.87E-16,-1.08E-16,5.81E-28,4.07E-16,4.15E-17,-4.21E-16,-0.069207578,0.311586689,-8.36E-17,-0.311586689,-0.069207578,10,2.028362403,-1.042528063,-0.122441935,0.336464902,0.103081076,-0.303236581,-0.154051408,0.142660707,-0.043422365,-0.021887624,0.02041513,-1.09E-26,133.8184653,0.470970809,-1.46E-14,-7.65E-15,-0.06326994,-6.641280995,0.113201621,0.001355139,-0.02341619,-0.544017409,0.022248113,-9.68E-27,40.81241961,0.08058675,-1.56E-14,1.51E-15,0.275966436,-6.641280995,0.113201621,0.001355139,0.02341619,0.544017409,0.022248113,0.404537338,1.855370803,8.471098023,0.404537338,-2.925950824,-2.026335247,-0.404537338,-2.925950824,-2.026335247,-0.404537338,1.855370803,8.471098023,2.2,2095.376897,-4.55E-01,299.7453593,4.26E-14,0,1,10,1,10,10,1,10,1,1,1,1,1
22.05096718,1.12E-16,1.07E-16,1,1.11E-14,-9.18E-16,1.76E-16,0.066435772,0.997790704,1.12E-14,-0.997790704,0.066435772,18,2.587326089,3.117062527,0.810193436,-0.451029446,0.374378198,0.421158797,0.892150318,0.163380163,-0.407690893,0.025303136,0.91276935,13.94903282,7.91E-17,-1.91E-17,1,-1.12E-16,1.46E-18,1.08E-16,0.968494664,0.249034307,-2.92E-17,-0.249034307,0.968494664,18,-2.587326089,-3.117062527,0.810193436,0.451029446,-0.374378198,-0.421158797,0.892150318,0.163380163,0.407690893,0.025303136,0.91276935,9.398392333,4.80E-16,3.47E-17,-7.35E-28,7.34E-15,7.94E-15,1.04E-17,-0.744473304,0.049532513,6.76E-15,-0.049532513,-0.744473304,10,-2.069608148,0.935774963,-0.120321533,-0.330551675,-0.137622479,0.298149019,-0.166018231,0.137926307,0.068828105,-0.038176192,0.031905787,10.60160767,-2.54E-16,-8.37E-17,-5.81E-28,-3.41E-16,-3.20E-17,3.36E-16,-0.083369955,0.324777472,1.79E-17,-0.324777472,-0.083369955,10,2.069608148,-0.935774963,-0.120321533,0.330551675,0.137622479,-0.298149019,-0.166018231,0.137926307,-0.068828105,-0.038176192,0.031905787,1.11E-26,133.1405729,0.465600299,-1.96E-14,-1.18E-14,-0.057893502,-8.79704375,0.113193408,0.003270561,0.012602648,-0.536584349,0.042474191,9.68E-27,42.37684648,0.089149725,1.24E-14,-1.72E-15,0.268857384,-8.79704375,0.113193408,0.003270561,-0.012602648,0.536584349,0.042474191,0.530100362,1.187567102,8.575096405,0.530100362,-2.937007435,-2.100213651,-0.530100362,-2.937007435,-2.100213651,-0.530100362,1.187567102,8.575096405,2.3,2095.376897,4.55E-01,299.7453593,0,0,1,10,1,10,10,1,10,1,1,1,1,1
22.99141181,1.16E-16,1.09E-16,1,1.18E-14,-8.86E-17,1.83E-16,-0.007925562,0.999968592,1.18E-14,-0.999968592,-0.007925562,19,2.378632486,3.205226313,0.798282361,-0.48365206,0.35892333,0.450635385,0.875018385,0.176834883,-0.399591068,0.020579385,0.916462475,15.00858819,9.05E-17,-3.36E-17,1,-1.03E-16,4.09E-18,9.80E-17,0.959378557,0.282121933,-3.31E-17,-0.282121933,0.959378557,19,-2.378632486,-3.205226313,0.798282361,0.48365206,-0.35892333,-0.450635385,0.875018385,0.176834883,0.399591068,0.020579385,0.916462475,9.410500234,-3.97E-16,1.09E-17,5.80E-28,6.83E-15,8.66E-15,1.13E-16,-0.742753377,-0.005974741,6.66E-15,0.005974741,-0.742753377,10,-2.104263911,0.827500749,-0.117899953,-0.321900594,-0.171474891,0.291382742,-0.176620429,0.131168078,0.093168409,-0.056298818,0.041956702,10.58949977,4.83E-16,-2.07E-16,5.81E-28,5.05E-16,8.47E-17,-5.30E-16,-0.098952188,0.336975041,-9.57E-17,-0.336975041,-0.098952188,10,2.104263911,-0.827500749,-0.117899953,0.321900594,0.171474891,-0.291382742,-0.176620429,0.131168078,-0.093168409,-0.056298818,0.041956702,-1.09E-26,132.7243005,0.462262496,-1.17E-14,-8.96E-15,-0.055775027,-10.18290193,0.112265233,0.008734476,0.04943065,-0.529024628,0.061576725,-9.68E-27,43.91591118,0.098202897,-1.41E-14,1.87E-15,0.265011089,-10.18290193,0.112265233,0.008734476,-0.04943065,0.529024628,0.061576725,0.605395073,0.534399278,8.631874151,0.605395073,-2.931176988,-2.195547254,-0.605395073,-2.931176988,-2.195547254,-0.605395073,0.534399278,8.631874151,2.4,2095.376897,-4.55E-01,299.7453593,8.53E-14,0,1,10,1,10,10,1,10,1,1,1,1,1
23.93317075,1.17E-16,1.18E-16,1,1.25E-14,8.40E-16,1.86E-16,-0.081922087,0.996638737,1.25E-14,-0.996638737,-0.081922087,20,2.166789187,3.282507701,0.786634151,-0.515279924,0.340137197,0.479363807,0.856908156,0.189522431,-0.389123442,0.013964645,0.921079766,16.06682925,9.58E-17,-4.46E-17,1,-9.81E-17,5.29E-18,9.14E-17,0.948637761,0.316364343,-3.61E-17,-0.316364343,0.948637761,20,-2.166789187,-3.282507701,0.786634151,0.515279924,-0.340137197,-0.479363807,0.856908156,0.189522431,0.389123442,0.013964645,0.921079766,9.424678707,4.21E-16,1.69E-16,-7.43E-28,6.02E-15,9.92E-15,-5.18E-17,-0.737177109,-0.060622368,6.74E-15,0.060622368,-0.737177109,10,-2.132602072,0.718127015,-0.115064259,-0.310656694,-0.20424777,0.283185704,-0.185584143,0.122582885,0.116184105,-0.075995982,0.050389127,10.57532129,-3.78E-16,-1.38E-17,-5.81E-28,-4.01E-16,-6.06E-17,3.98E-16,-0.11586372,0.347873173,3.59E-17,-0.347873173,-0.11586372,10,2.132602072,-0.718127015,-0.115064259,0.310656694,0.20424777,-0.283185704,-0.185584143,0.122582885,-0.116184105,-0.075995982,0.050389127,1.11E-26,132.2130695,0.457339249,-2.17E-14,-1.25E-14,-0.051935039,-12.08109947,0.109594892,0.013914937,0.083689897,-0.517266369,0.080197895,9.68E-27,45.84485629,0.107305785,1.51E-14,-2.21E-15,0.257709105,-12.08109947,0.109594892,0.013914937,-0.083689897,0.517266369,0.080197895,0.708923644,-0.126670348,8.645026956,0.708923644,-2.960486461,-2.29234644,-0.708923644,-2.960486461,-2.29234644,-0.708923644,-0.126670348,8.645026956,2.5,2095.376897,0,299.7453593,8.53E-14,2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
24.87640526,1.17E-16,1.27E-16,1,1.31E-14,1.84E-15,2.06E-16,-0.155164281,0.987888681,1.32E-14,-0.987888681,-0.155164281,21,1.952432048,3.348809761,0.775281051,-0.54565069,0.318126729,0.507201176,0.837995881,0.201270639,-0.376412352,0.005312938,0.926437,17.12359474,1.05E-16,-6.35E-17,1,-1.05E-16,3.30E-18,9.68E-17,0.9361371,0.351635223,-3.99E-17,-0.351635223,0.9361371,21,-1.952432048,-3.348809761,0.775281051,0.54565069,-0.318126729,-0.507201176,0.837995881,0.201270639,0.376412352,0.005312938,0.926437,9.440011345,-4.37E-16,3.74E-18,5.71E-28,5.37E-15,1.01E-14,4.64E-16,-0.727666771,-0.114378749,6.66E-15,0.114378749,-0.727666771,10,-2.154540702,0.607914192,-0.111997731,-0.29675863,-0.235961588,0.273561672,-0.192661362,0.112381281,0.138037702,-0.097038155,0.056755542,10.55998866,5.72E-16,-3.63E-16,5.81E-28,2.70E-16,2.06E-17,-2.90E-16,-0.13414951,0.357544426,-1.13E-16,-0.357544426,-0.13414951,10,2.154540702,-0.607914192,-0.111997731,0.29675863,0.235961588,-0.273561672,-0.192661362,0.112381281,-0.138037702,-0.097038155,0.056755542,-1.09E-26,131.9321849,0.454517358,-4.48E-15,-1.03E-14,-0.051141414,-13.25014145,0.106193494,0.022397203,0.118702506,-0.505598569,0.096841626,-9.68E-27,47.65362337,0.11672505,-1.10E-14,2.46E-15,0.253780789,-13.25014145,0.106193494,0.022397203,-0.118702506,0.505598569,0.096841626,0.766631872,-0.768900643,8.61175657,0.766631872,-2.962763591,-2.409525693,-0.766631872,-2.962763591,-2.409525693,-0.766631872,-0.768900643,8.61175657,2.6,2095.376897,0,299.7453593,2.84E-14,1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
25.82125907,1.41E-16,1.43E-16,1,1.35E-14,2.94E-15,2.10E-16,-0.227271514,0.973831433,1.39E-14,-0.973831433,-0.227271514,22,1.736184112,3.404068983,0.764251815,-0.574508336,0.293017636,0.534017625,0.818480299,0.211932008,-0.361585868,-0.00549284,0.932322631,18.17874093,1.21E-16,-7.03E-17,1,-1.08E-16,1.62E-18,9.90E-17,0.921745159,0.387796161,-4.34E-17,-0.387796161,0.921745159,22,-1.736184112,-3.404068983,0.764251815,0.574508336,-0.293017636,-0.534017625,0.818480299,0.211932008,0.361585868,-0.00549284,0.932322631,9.457064997,9.25E-16,3.11E-16,-7.52E-28,4.24E-15,1.19E-14,-3.86E-16,-0.714477894,-0.16676622,6.69E-15,0.16676622,-0.714477894,10,-2.170418009,0.497270244,-0.108587001,-0.280394292,-0.266220269,0.262767309,-0.197650278,0.100846098,0.158491975,-0.119077404,0.060957093,10.542935,-2.63E-16,2.26E-16,-5.81E-28,-3.38E-16,-5.41E-17,3.33E-16,-0.15368931,0.365674318,4.21E-17,-0.365674318,-0.15368931,10,2.170418009,-0.497270244,-0.108587001,0.280394292,0.266220269,-0.262767309,-0.197650278,0.100846098,-0.158491975,-0.119077404,0.060957093,1.11E-26,131.4822855,0.449829663,-3.31E-14,-1.27E-14,-0.048716067,-14.93789726,0.101163792,0.030352123,0.150722718,-0.489737731,0.112327842,9.69E-27,49.87739195,0.126260938,9.88E-15,-2.59E-15,0.246365984,-14.93789726,0.101163792,0.030352123,-0.150722718,0.489737731,0.112327842,0.852682625,-1.41271439,8.531415397,0.852682625,-3.000445173,-2.532979396,-0.852682625,-3.000445173,-2.532979396,-0.852682625,-1.41271439,8.531415397,2.7,2095.376897,4.55E-01,299.7453593,2.84E-14,1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
26.76786237,1.56E-16,1.63E-16,1,1.39E-14,4.12E-15,2.19E-16,-0.297872641,0.95460562,1.45E-14,-0.95460562,-0.297872641,23,1.518657815,3.448255394,0.753572473,-0.601604204,0.264954541,0.559695299,0.798579197,0.221387528,-0.344774853,-0.018537736,0.938502346,19.23213763,1.41E-16,-8.75E-17,1,-1.02E-16,4.97E-18,8.98E-17,0.905335767,0.424696538,-4.76E-17,-0.424696538,0.905335767,23,-1.518657815,-3.448255394,0.753572473,0.601604204,-0.264954541,-0.559695299,0.798579197,0.221387528,0.344774853,-0.018537736,0.938502346,9.475000862,-6.20E-16,9.81E-17,5.62E-28,3.56E-15,1.16E-14,5.54E-16,-0.697544651,-0.217750031,6.69E-15,0.217750031,-0.697544651,10,-2.180107943,0.386457971,-0.104999828,-0.261523062,-0.295041626,0.250786181,-0.200371765,0.088264312,0.177728325,-0.141820525,0.062637198,10.52499914,6.58E-16,-5.71E-16,5.81E-28,4.69E-16,1.21E-16,-5.17E-16,-0.174498526,0.37233322,-1.27E-16,-0.37233322,-0.174498526,10,2.180107943,-0.386457971,-0.104999828,0.261523062,0.295041626,-0.250786181,-0.200371765,0.088264312,-0.177728325,-0.141820525,0.062637198,-1.09E-26,131.2469999,0.447313181,2.85E-15,-1.27E-14,-0.049072708,-15.93220802,0.095691828,0.041258801,0.18344801,-0.4742216,0.125133934,-9.68E-27,51.89401653,0.135929645,-1.35E-14,2.80E-15,0.24237957,-15.93220802,0.095691828,0.041258801,-0.18344801,0.4742216,0.125133934,0.896793255,-2.03271032,8.407072186,0.896793255,-3.001703716,-2.674155155,-0.896793255,-3.001703716,-2.674155155,-0.896793255,-2.03271032,8.407072186,2.8,2095.376897,0,299.7453593,5.68E-14,2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
27.71633118,1.58E-16,1.74E-16,1,1.42E-14,5.36E-15,2.27E-16,-0.366609167,0.930375042,1.52E-14,-0.930375042,-0.366609167,24,1.300451033,3.481371074,0.743266236,-0.626699374,0.234100827,0.584128688,0.77852464,0.229549693,-0.326111911,-0.033871527,0.944724162,20.28366882,1.45E-16,-1.04E-16,1,-9.77E-17,6.39E-18,8.37E-17,0.88678958,0.462173388,-5.08E-17,-0.462173388,0.88678958,24,-1.300451033,-3.481371074,0.743266236,0.626699374,-0.234100827,-0.584128688,0.77852464,0.229549693,0.326111911,-0.033871527,0.944724162,9.494375415,6.60E-16,1.11E-16,-7.60E-28,2.17E-15,1.33E-14,-3.92E-16,-0.677185867,-0.266861529,6.64E-15,0.266861529,-0.677185867,10,-2.184027691,0.275855645,-0.101124917,-0.240380329,-0.322032658,0.237881584,-0.200719381,0.074978972,0.195530515,-0.164855297,0.061799114,10.50562459,-5.70E-16,2.47E-16,-5.81E-28,-3.91E-16,-9.27E-17,3.93E-16,-0.19642521,0.377203787,6.30E-17,-0.377203787,-0.19642521,10,2.184027691,-0.275855645,-0.101124917,0.240380329,0.322032658,-0.237881584,-0.200719381,0.074978972,-0.195530515,-0.164855297,0.061799114,1.11E-26,130.7749192,0.442680634,-3.45E-14,-1.23E-14,-0.047915444,-17.44134814,0.088786135,0.051331488,0.212750121,-0.454545556,0.136253732,9.68E-27,54.35401932,0.145796253,1.44E-14,-3.17E-15,0.234892537,-17.44134814,0.088786135,0.051331488,-0.212750121,0.454545556,0.136253732,0.968727615,-2.646054391,8.233580836,0.968727615,-3.038029189,-2.82665179,-0.968727615,-3.038029189,-2.82665179,-0.968727615,-2.646054391,8.233580836,2.9,2095.376897,-4.55E-01,299.7453593,5.68E-14,0,1,10,1,10,10,1,10,1,1,1,1,1
28.66677095,1.68E-16,1.89E-16,1,1.44E-14,6.66E-15,2.34E-16,-0.4331361,0.90132853,1.59E-14,-0.90132853,-0.4331361,25,1.082148867,3.503450165,0.733354191,-0.649565874,0.200638497,0.607223485,0.758558645,0.236365017,-0.305730715,-0.051506869,0.950723815,21.33322905,1.64E-16,-1.16E-16,1,-9.49E-17,8.44E-18,7.80E-17,0.865995647,0.500051536,-5.48E-17,-0.500051536,0.865995647,25,-1.082148867,-3.503450165,0.733354191,0.649565874,-0.200638497,-0.607223485,0.758558645,0.236365017,0.305730715,-0.051506869,0.950723815,9.514420041,-4.62E-16,1.92E-16,5.52E-28,1.42E-15,1.27E-14,5.41E-16,-0.653352802,-0.314068715,6.72E-15,0.314068715,-0.653352802,10,-2.182015624,0.165726161,-0.097115992,-0.216949677,-0.347213947,0.224014359,-0.198600514,0.06132752,0.212093393,-0.187851534,0.058193953,10.48557996,9.47E-16,-5.00E-16,5.81E-28,4.47E-16,1.34E-16,-5.08E-16,-0.219453448,0.380359179,-1.42E-16,-0.380359179,-0.219453448,10,2.182015624,-0.165726161,-0.097115992,0.216949677,0.347213947,-0.224014359,-0.198600514,0.06132752,-0.212093393,-0.187851534,0.058193953,-1.08E-26,130.5151774,0.440288161,2.84E-15,-1.50E-14,-0.049243101,-18.29065088,0.081803422,0.063924165,0.242736368,-0.435515194,0.144184658,-9.68E-27,56.52680441,0.155603295,-1.41E-14,3.42E-15,0.230850006,-18.29065088,0.081803422,0.063924165,-0.242736368,0.435515194,0.144184658,1.002231297,-3.230601032,8.020308238,1.002231297,-3.029394287,-2.992640122,-1.002231297,-3.029394287,-2.992640122,-1.002231297,-3.230601032,8.020308238,3,2095.376897,4.55E-01,299.7453593,5.68E-14,1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
29.6192755,1.73E-16,1.99E-16,1,1.45E-14,8.01E-15,2.34E-16,-0.497125256,0.867678788,1.65E-14,-0.867678788,-0.497125256,26,0.864319482,3.514556444,0.723855101,-0.669989153,0.1647675,0.628896825,0.738927643,0.24181547,-0.283765002,-0.071417604,0.956230594,22.3807245,1.75E-16,-1.31E-16,1,-9.56E-17,7.43E-18,7.65E-17,0.842853049,0.538143789,-5.77E-17,-0.538143789,0.842853049,26,-0.864319482,-3.514556444,0.723855101,0.669989153,-0.1647675,-0.628896825,0.738927643,0.24181547,0.283765002,-0.071417604,0.956230594,9.535670938,5.67E-16,2.49E-18,-7.68E-28,-2.35E-16,1.43E-14,-5.48E-16,-0.62643031,-0.358926111,6.60E-15,0.358926111,-0.62643031,10,-2.174572069,0.05639942,-0.092865812,-0.191515896,-0.370205995,0.209452451,-0.19401953,0.047681536,0.227220872,-0.21036317,0.051941635,10.46432906,-7.16E-16,2.01E-16,-5.81E-28,-4.60E-16,-1.54E-16,4.79E-16,-0.243398518,0.381485879,8.34E-17,-0.381485879,-0.243398518,10,2.174572069,-0.05639942,-0.092865812,0.191515896,0.370205995,-0.209452451,-0.19401953,0.047681536,-0.227220872,-0.21036317,0.051941635,1.11E-26,129.9556095,0.435560895,-3.64E-14,-1.20E-14,-0.049205822,-19.64183461,0.073639571,0.075339093,0.268878371,-0.412390045,0.150077187,9.69E-27,59.17177037,0.165702157,1.54E-14,-3.76E-15,0.223319406,-19.64183461,0.073639571,0.075339093,-0.268878371,0.412390045,0.150077187,1.062544868,-3.798916946,7.757649196,1.062544868,-3.054561418,-3.175024913,-1.062544868,-3.054561418,-3.175024913,-1.062544868,-3.798916946,7.757649196,3.1,2095.376897,0,299.7453593,1.14E-13,0,1,10,1,10,10,1,10,1,1,1,1,1
30.57393031,1.76E-16,2.16E-16,1,1.44E-14,9.40E-15,2.40E-16,-0.558266193,0.829661894,1.72E-14,-0.829661894,-0.558266193,27,0.647515737,3.514783245,0.714786063,-0.68776934,0.126705245,0.649076051,0.719877689,0.245919485,-0.260348161,-0.093538481,0.960973146,23.42606969,1.94E-16,-1.52E-16,1,-9.50E-17,8.50E-18,7.27E-17,0.817272488,0.576251404,-6.17E-17,-0.576251404,0.817272488,27,-0.647515737,-3.514783245,0.714786063,0.68776934,-0.126705245,-0.649076051,0.719877689,0.245919485,0.260348161,-0.093538481,0.960973146,9.557425281,-5.23E-16,3.51E-16,5.43E-28,-8.85E-16,1.34E-14,6.74E-16,-0.59638843,-0.401411784,6.77E-15,0.401411784,-0.59638843,10,-2.161502847,-0.051863401,-0.088514944,-0.16408786,-0.391039103,0.194132056,-0.186979547,0.034398764,0.241115952,-0.232054364,0.042909404,10.44257472,1.08E-15,-6.07E-16,5.81E-28,4.72E-16,1.75E-16,-5.56E-16,-0.268212709,0.380666423,-1.63E-16,-0.380666423,-0.268212709,10,2.161502847,0.051863401,-0.088514944,0.16408786,0.391039103,-0.194132056,-0.186979547,0.034398764,-0.241115952,-0.232054364,0.042909404,-1.08E-26,129.617739,0.433138805,7.59E-15,-1.75E-14,-0.051335604,-20.36708483,0.065811829,0.088786873,0.295725848,-0.390253454,0.152495838,-9.69E-27,61.45606147,0.175541907,-1.60E-14,4.11E-15,0.219218908,-20.36708483,0.065811829,0.088786873,-0.295725848,0.390253454,0.152495838,1.087717154,-4.334204345,7.461154877,1.087717154,-3.027282183,-3.365127228,-1.087717154,-3.027282183,-3.365127228,-1.087717154,-4.334204345,7.461154877,3.2,2095.376897,0,299.7453593,0,1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
31.53081113,1.86E-16,2.26E-16,1,1.42E-14,1.08E-14,2.36E-16,-0.616269425,0.787535393,1.79E-14,-0.787535393,-0.616269425,28,0.432271227,3.504250106,0.706162226,-0.702723671,0.086685372,0.667698857,0.701648636,0.248731637,-0.235612282,-0.117765163,0.964685554,24.46918887,2.17E-16,-1.62E-16,1,-9.30E-17,9.28E-18,6.77E-17,0.789177916,0.61416465,-6.44E-17,-0.61416465,0.789177916,28,-0.432271227,-3.504250106,0.706162226,0.702723671,-0.086685372,-0.667698857,0.701648636,0.248731637,0.235612282,-0.117765163,0.964685554,9.580191008,7.29E-16,-1.49E-16,-7.76E-28,-2.89E-15,1.50E-14,-7.50E-16,-0.563676218,-0.441118228,6.54E-15,0.441118228,-0.563676218,10,-2.143387352,-0.158799364,-0.083961798,-0.134998748,-0.409358355,0.17832407,-0.177601505,0.021844273,0.253601626,-0.252479276,0.031338761,10.41980899,-6.20E-16,4.05E-16,-5.81E-28,-4.33E-16,-1.60E-16,4.56E-16,-0.293678722,0.377598483,1.08E-16,-0.377598483,-0.293678722,10,2.143387352,0.158799364,-0.083961798,0.134998748,0.409358355,-0.17832407,-0.177601505,0.021844273,-0.253601626,-0.252479276,0.031338761,1.11E-26,128.9206282,0.428195176,-4.13E-14,-1.12E-14,-0.052279387,-21.57304484,0.057087697,0.100704812,0.318329861,-0.364115648,0.152715238,9.69E-27,64.23951773,0.185778474,1.55E-14,-4.50E-15,0.21167331,-21.57304484,0.057087697,0.100704812,-0.318329861,0.364115648,0.152715238,1.138286373,-4.842962207,7.117169233,1.138286373,-3.031412686,-3.576427019,-1.138286373,-3.031412686,-3.576427019,-1.138286373,-4.842962207,7.117169233,3.3,2095.376897,4.55E-01,299.7453593,0,1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
32.48998712,1.88E-16,2.40E-16,1,1.39E-14,1.23E-14,2.40E-16,-0.670867284,0.741577432,1.85E-14,-0.741577432,-0.670867284,29,0.219101958,3.483102702,0.697997424,-0.714687676,0.044956891,0.684712008,0.684469365,0.250342076,-0.209688011,-0.143955601,0.967113087,25.51001288,2.42E-16,-1.78E-16,1,-9.07E-17,1.19E-17,6.11E-17,0.758508067,0.651663649,-6.81E-17,-0.651663649,0.758508067,29,-0.219101958,-3.483102702,0.697997424,0.714687676,-0.044956891,-0.684712008,0.684469365,0.250342076,0.209688011,-0.143955601,0.967113087,9.603328839,-6.94E-16,4.24E-16,5.33E-28,-3.30E-15,1.36E-14,8.34E-16,-0.528280956,-0.478041,6.83E-15,0.478041,-0.528280956,10,-2.119998017,-0.264148725,-0.079334232,-0.104281352,-0.425211255,0.161938949,-0.165983932,0.010364506,0.264883788,-0.271329487,0.017211887,10.39667116,1.11E-15,-7.33E-16,5.81E-28,4.78E-16,2.11E-16,-5.87E-16,-0.319718251,0.37238151,-1.81E-16,-0.37238151,-0.319718251,10,2.119998017,0.264148725,-0.079334232,0.104281352,0.425211255,-0.161938949,-0.165983932,0.010364506,-0.264883788,-0.271329487,0.017211887,-1.07E-26,128.4646233,0.425615363,1.33E-14,-2.02E-14,-0.055059227,-22.18911651,0.049129485,0.114142009,0.34171191,-0.339338558,0.149413465,-9.69E-27,66.59569017,0.195551418,-1.57E-14,4.83E-15,0.207516222,-22.18911651,0.049129485,0.114142009,-0.34171191,0.339338558,0.149413465,1.156891531,-5.315866617,6.746719198,1.156891531,-2.976933105,-3.788216984,-1.156891531,-2.976933105,-3.788216984,-1.156891531,-5.315866617,6.746719198,3.4,2095.376897,-9.09E-01,299.7453593,5.68E-14,0,1,10,1,10,10,1,10,1,1,1,1,1
33.45151915,1.91E-16,2.55E-16,1,1.35E-14,1.37E-14,2.52E-16,-0.721816822,0.692084153,1.92E-14,-0.692084153,-0.721816822,30,0.008502945,3.451508679,0.690303831,-0.723517411,0.001782417,0.70007142,0.668552184,0.25087444,-0.182703664,-0.171931767,0.968017995,26.54848085,2.74E-16,-1.97E-16,1,-8.89E-17,1.27E-17,5.57E-17,0.725218,0.688519319,-7.04E-17,-0.688519319,0.725218,30,-0.008502945,-3.451508679,0.690303831,0.723517411,-0.001782417,-0.70007142,0.668552184,0.25087444,0.182703664,-0.171931767,0.968017995,9.627311812,7.56E-16,-1.28E-16,-7.84E-28,-5.42E-15,1.49E-14,-5.99E-16,-0.490709809,-0.51182457,6.48E-15,0.51182457,-0.490709809,10,-2.091982253,-0.367731728,-0.074537638,-0.072313358,-0.438278225,0.145249283,-0.152359678,0.000282772,0.274803152,-0.288193844,0.000886271,10.37268819,-4.56E-16,3.47E-16,-5.81E-28,-4.42E-16,-1.94E-16,4.80E-16,-0.346083092,0.364731879,1.35E-16,-0.364731879,-0.346083092,10,2.091982253,0.367731728,-0.074537638,0.072313358,0.438278225,-0.145249283,-0.152359678,0.000282772,-0.274803152,-0.288193844,0.000886271,1.11E-26,127.5928183,0.420359165,-4.05E-14,-9.95E-15,-0.056858961,-23.25708754,0.04056539,0.125718164,0.360480093,-0.310675612,0.14394121,9.69E-27,69.47444061,0.205835709,1.59E-14,-5.26E-15,0.199987941,-23.25708754,0.04056539,0.125718164,-0.360480093,0.310675612,0.14394121,1.199148642,-5.751857683,6.332928265,1.199148642,-2.9502813,-4.025372025,-1.199148642,-2.9502813,-4.025372025,-1.199148642,-5.751857683,6.332928265,3.5,2095.376897,0,299.7453593,5.68E-14,1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
34.41546291,1.98E-16,2.68E-16,1,1.29E-14,1.51E-14,2.59E-16,-0.768900463,0.639368499,1.99E-14,-0.639368499,-0.768900463,31,-0.19904998,3.409657758,0.683092583,-0.729090468,-0.042563053,0.713740865,0.654088563,0.25048379,-0.154785337,-0.201482609,0.967184707,27.58453709,3.14E-16,-2.17E-16,1,-8.51E-17,1.75E-17,4.60E-17,0.689280472,0.724494604,-7.37E-17,-0.724494604,0.689280472,31,0.19904998,-3.409657758,0.683092583,0.729090468,0.042563053,-0.713740865,0.654088563,0.25048379,0.154785337,-0.201482609,0.967184707,9.651563412,-6.08E-16,3.81E-16,5.23E-28,-5.94E-15,1.36E-14,7.36E-16,-0.450963015,-0.542488516,6.87E-15,0.542488516,-0.450963015,10,-2.059076242,-0.469286707,-0.069687318,-0.039147766,-0.448631175,0.128139629,-0.136912741,-0.008095775,0.283563386,-0.302822986,-0.017552027,10.34843659,1.24E-15,-7.39E-16,5.81E-28,5.19E-16,2.90E-16,-6.76E-16,-0.372667482,0.354773834,-2.00E-16,-0.354773834,-0.372667482,10,2.059076242,0.469286707,-0.069687318,0.039147766,0.448631175,-0.128139629,-0.136912741,-0.008095775,-0.283563386,-0.302822986,-0.017552027,-1.07E-26,126.990139,0.417516566,8.71E-15,-2.29E-14,-0.060155964,-23.77469565,0.033182535,0.138302479,0.380153092,-0.283758784,0.135135769,-9.69E-27,71.86667742,0.215449421,-1.70E-14,5.61E-15,0.195780503,-23.77469565,0.033182535,0.138302479,-0.380153092,0.283758784,0.135135769,1.212579992,-6.151084542,5.900980901,1.212579992,-2.860483435,-4.25451697,-1.212579992,-2.860483435,-4.25451697,-1.212579992,-6.151084542,5.900980901,3.6,2095.376897,0,299.7453593,0,0,1,10,1,10,10,1,10,1,1,1,1,1
35.38186689,1.91E-16,2.83E-16,1,1.22E-14,1.65E-14,2.62E-16,-0.811928418,0.583757007,2.05E-14,-0.583757007,-0.811928418,32,-0.403102745,3.357756964,0.676373378,-0.731307869,-0.087794386,0.725692024,0.641244268,0.249352912,-0.1260561,-0.232367357,0.96442484,28.61813311,3.38E-16,-2.35E-16,1,-7.85E-17,2.38E-17,3.30E-17,0.65068732,0.759345778,-7.51E-17,-0.759345778,0.65068732,32,0.403102745,-3.357756964,0.676373378,0.731307869,0.087794386,-0.725692024,0.641244268,0.249352912,0.1260561,-0.232367357,0.96442484,9.676516077,4.73E-16,-7.72E-17,-7.91E-28,-8.12E-15,1.46E-14,-6.77E-16,-0.409596082,-0.569741314,6.42E-15,0.569741314,-0.409596082,10,-2.021979058,-0.568729163,-0.064696785,-0.005200271,-0.455995482,0.110883545,-0.119973154,-0.01452178,0.291021356,-0.314871969,-0.037645324,10.32348392,-7.51E-16,3.90E-16,-5.81E-28,-3.88E-16,-1.63E-16,4.16E-16,-0.399195541,0.342249649,1.71E-16,-0.342249649,-0.399195541,10,2.021979058,0.568729163,-0.064696785,0.005200271,0.455995482,-0.110883545,-0.119973154,-0.01452178,-0.291021356,-0.314871969,-0.037645324,1.11E-26,125.91751,0.41187422,-3.88E-14,-9.13E-15,-0.062702003,-24.7081994,0.025465666,0.148742403,0.394872964,-0.253086623,0.124361282,9.69E-27,74.79998818,0.225696888,1.57E-14,-6.16E-15,0.188305636,-24.7081994,0.025465666,0.148742403,-0.394872964,0.253086623,0.124361282,1.247633282,-6.503540153,5.432057456,1.247633282,-2.793821789,-4.512188175,-1.247633282,-2.793821789,-4.512188175,-1.247633282,-6.503540153,5.432057456,3.7,2095.376897,0,299.7453593,0,3.41E-13,1,10,1,10,10,1,10,1,1,1,1,1
36.3507755,1.90E-16,2.87E-16,1,1.14E-14,1.79E-14,2.67E-16,-0.850739013,0.525588368,2.12E-14,-0.525588368,-0.850739013,33,-0.603221078,3.296031068,0.670155101,-0.730094797,-0.133617846,0.735903226,0.630156021,0.247688981,-0.096636346,-0.264319838,0.959581388,29.6492245,3.64E-16,-2.51E-16,1,-7.76E-17,2.58E-17,2.68E-17,0.609450581,0.792824059,-7.72E-17,-0.792824059,0.609450581,33,0.603221078,-3.296031068,0.670155101,0.730094797,0.133617846,-0.735903226,0.630156021,0.247688981,0.096636346,-0.264319838,0.959581388,9.701656213,-4.95E-16,1.66E-16,5.13E-28,-8.47E-15,1.30E-14,7.68E-16,-0.366615802,-0.593631471,6.92E-15,0.593631471,-0.366615802,10,-1.98038761,-0.665788751,-0.059668757,0.02946172,-0.460473721,0.093340493,-0.101791792,-0.01875684,0.297373723,-0.324177651,-0.059223709,10.29834379,1.28E-15,-7.10E-16,5.81E-28,4.07E-16,2.03E-16,-5.40E-16,-0.425539242,0.327315971,-2.13E-16,-0.327315971,-0.425539242,10,1.98038761,0.665788751,-0.059668757,-0.02946172,0.460473721,-0.093340493,-0.101791792,-0.01875684,-0.297373723,-0.324177651,-0.059223709,-1.06E-26,125.1492545,0.408684382,9.89E-15,-2.53E-14,-0.066402753,-25.1352311,0.01930214,0.159708585,0.410676505,-0.224542721,0.110659484,-9.68E-27,77.19557824,0.23506705,-1.31E-14,6.44E-15,0.184058188,-25.1352311,0.01930214,0.159708585,-0.410676505,0.224542721,0.110659484,1.257006791,-6.820547858,4.953601069,1.257006791,-2.661403042,-4.752357694,-1.257006791,-2.661403042,-4.752357694,-1.257006791,-6.820547858,4.953601069,3.8,2095.376897,0,299.7453593,0,2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
37.32222685,1.92E-16,3.02E-16,1,1.04E-14,1.92E-14,2.72E-16,-0.885200472,0.465209763,2.19E-14,-0.465209763,-0.885200472,34,-0.798992104,3.224717481,0.664445369,-0.725402052,-0.179733733,0.744359492,0.620927807,0.245718551,-0.066643068,-0.297053064,0.952532508,30.67777315,4.03E-16,-2.73E-16,1,-7.85E-17,2.35E-17,2.50E-17,0.565603631,0.82467723,-7.80E-17,-0.82467723,0.565603631,34,0.798992104,-3.224717481,0.664445369,0.725402052,0.179733733,-0.744359492,0.620927807,0.245718551,0.066643068,-0.297053064,0.952532508,9.727370641,5.27E-16,1.22E-16,-7.99E-28,-1.07E-14,1.37E-14,-6.62E-16,-0.322613397,-0.613940631,6.37E-15,0.613940631,-0.322613397,10,-1.935032912,-0.760482995,-0.054525872,0.064393185,-0.461844032,0.075784826,-0.082772501,-0.020651765,0.302491841,-0.330486867,-0.081753887,10.27262936,-5.12E-16,2.60E-16,-5.81E-28,-4.25E-16,-2.48E-16,5.04E-16,-0.451399767,0.309747433,1.97E-16,-0.309747433,-0.451399767,10,1.935032912,0.760482995,-0.054525872,-0.064393185,0.461844032,-0.075784826,-0.082772501,-0.020651765,-0.302491841,-0.330486867,-0.081753887,1.10E-26,123.8591421,0.402602247,-3.76E-14,-8.12E-15,-0.069600997,-25.93537665,0.013037448,0.168317341,0.421217545,-0.192384523,0.095333121,9.68E-27,80.14482863,0.245199429,1.42E-14,-6.81E-15,0.176675133,-25.93537665,0.013037448,0.168317341,-0.421217545,0.192384523,0.095333121,1.285721375,-7.082007715,4.446560928,1.285721375,-2.546537865,-5.022863435,-1.285721375,-2.546537865,-5.022863435,-1.285721375,-7.082007715,4.446560928,3.9,2095.376897,0,299.7453593,2.27E-13,1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
38.29625585,1.94E-16,3.15E-16,1,9.33E-15,2.05E-14,2.78E-16,-0.915210863,0.402975279,2.25E-14,-0.402975279,-0.915210863,35,-0.990022307,3.14406718,0.659251169,-0.717206402,-0.225838157,0.751051363,0.6136288,0.243683291,-0.036190419,-0.33026455,0.943194349,31.70374415,4.49E-16,-2.74E-16,1,-7.80E-17,2.54E-17,1.88E-17,0.51920194,0.854651593,-7.99E-17,-0.854651593,0.51920194,35,0.990022307,-3.14406718,0.659251169,0.717206402,0.225838157,-0.751051363,0.6136288,0.243683291,0.036190419,-0.33026455,0.943194349,9.753209367,-4.77E-16,1.41E-16,5.03E-28,-1.09E-14,1.19E-14,7.96E-16,-0.277594418,-0.630749041,6.96E-15,0.630749041,-0.277594418,10,-1.885571149,-0.852523019,-0.049358127,0.099519812,-0.460244437,0.058052595,-0.063207626,-0.020053439,0.306561143,-0.333742855,-0.105009285,10.24679063,1.43E-15,-2.77E-16,5.81E-28,4.35E-16,2.87E-16,-6.28E-16,-0.476634041,0.289739834,-2.34E-16,-0.289739834,-0.476634041,10,1.885571149,0.852523019,-0.049358127,-0.099519812,0.460244437,-0.058052595,-0.063207626,-0.020053439,-0.306561143,-0.333742855,-0.105009285,-1.05E-26,122.9144874,0.39899906,9.27E-15,-2.76E-14,-0.07361078,-26.27778125,0.008630546,0.177022412,0.433067091,-0.162718404,0.077673661,-9.68E-27,82.51378,0.254250713,-1.53E-14,7.21E-15,0.172400599,-26.27778125,0.008630546,0.177022412,-0.433067091,0.162718404,0.077673661,1.291936313,-7.311652527,3.938238342,1.291936313,-2.365476293,-5.26576405,-1.291936313,-2.365476293,-5.26576405,-1.291936313,-7.311652527,3.938238342,4,2095.376897,-4.55E-01,299.7453593,0,3.41E-13,1,10,1,10,10,1,10,1,1,1,1,1
39.27289177,1.81E-16,3.31E-16,1,8.14E-15,2.17E-14,2.89E-16,-0.940699149,0.339241966,2.32E-14,-0.339241966,-0.940699149,36,-1.175938077,3.054339565,0.654578354,-0.705511533,-0.271625947,0.755974957,0.608291165,0.24183408,-0.005389069,-0.363641768,0.931523281,32.72710823,4.77E-16,-2.92E-16,1,-7.89E-17,2.24E-17,1.73E-17,0.470323918,0.88249386,-8.02E-17,-0.88249386,0.470323918,36,1.175938077,-3.054339565,0.654578354,0.705511533,0.271625947,-0.755974957,0.608291165,0.24183408,0.005389069,-0.363641768,0.931523281,9.779509115,2.13E-16,1.87E-16,-8.07E-28,-1.30E-14,1.23E-14,-5.85E-16,-0.232171288,-0.643917215,6.31E-15,0.643917215,-0.232171288,10,-1.832744239,-0.942029284,-0.044098177,0.13437756,-0.455511358,0.040419301,-0.04354508,-0.016930769,0.309465848,-0.333801504,-0.128412087,10.22049089,-8.63E-16,-8.60E-17,-5.81E-28,-4.53E-16,-3.46E-16,5.99E-16,-0.500926407,0.267105502,2.27E-16,-0.267105502,-0.500926407,10,1.832744239,0.942029284,-0.044098177,-0.13437756,0.455511358,-0.040419301,-0.04354508,-0.016930769,-0.309465848,-0.333801504,-0.128412087,1.10E-26,121.3983962,0.392440955,-3.49E-14,-7.09E-15,-0.077381852,-26.9442082,0.004301229,0.183243836,0.439371165,-0.129587906,0.058838583,9.68E-27,85.44239953,0.264196711,1.65E-14,-7.65E-15,0.165148277,-26.9442082,0.004301229,0.183243836,-0.439371165,0.129587906,0.058838583,1.314987381,-7.478528242,3.41144167,1.314987381,-2.195837186,-5.5391849,-1.314987381,-2.195837186,-5.5391849,-1.314987381,-7.478528242,3.41144167,4.1,2095.376897,4.55E-01,299.7453593,1.14E-13,2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
40.25216145,1.70E-16,3.40E-16,1,6.84E-15,2.29E-14,3.06E-16,-0.961624707,0.274368224,2.38E-14,-0.274368224,-0.961624707,37,-1.356383748,2.955803985,0.650432289,-0.690347958,-0.316792573,0.759130923,0.604909466,0.240426247,0.025653057,-0.396868033,0.917517131,33.74783855,5.25E-16,-3.01E-16,1,-8.09E-17,2.01E-17,1.56E-17,0.419071208,0.90795337,-8.18E-17,-0.90795337,0.419071208,37,1.356383748,-2.955803985,0.650432289,0.690347958,0.316792573,-0.759130923,0.604909466,0.240426247,-0.025653057,-0.396868033,0.917517131,9.805884403,-4.36E-16,-1.24E-18,4.94E-28,-1.30E-14,1.05E-14,9.20E-16,-0.186339887,-0.653557638,6.99E-15,0.653557638,-0.186339887,10,-1.776169195,-1.028682316,-0.038823119,0.168893952,-0.447821175,0.022700003,-0.024088903,-0.011225886,0.311376684,-0.330723804,-0.151710918,10.1941156,1.83E-15,-9.75E-17,5.81E-28,4.15E-16,3.00E-16,-6.33E-16,-0.524127791,0.242084712,-2.60E-16,-0.242084712,-0.524127791,10,1.776169195,1.028682316,-0.038823119,-0.168893952,0.447821175,-0.022700003,-0.024088903,-0.011225886,-0.311376684,-0.330723804,-0.151710918,-1.05E-26,120.2732494,0.388374602,9.09E-15,-2.96E-14,-0.081623214,-27.20656609,0.002047435,0.189201431,0.447245893,-0.099282497,0.03841464,-9.68E-27,87.75722882,0.272863411,-1.61E-14,8.17E-15,0.160860748,-27.20656609,0.002047435,0.189201431,-0.447245893,0.099282497,0.03841464,1.318764443,-7.619398022,2.890557818,1.318764443,-1.961893622,-5.774745307,-1.318764443,-1.961893622,-5.774745307,-1.318764443,-7.619398022,2.890557818,4.2,2095.376897,-9.09E-01,299.7453593,1.14E-13,1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
41.23408656,1.76E-16,3.68E-16,1,5.43E-15,2.39E-14,3.23E-16,-0.977977626,0.208709759,2.45E-14,-0.208709759,-0.977977626,38,-1.531021132,2.848734835,0.646817312,-0.671773399,-0.361037208,0.760524531,0.603440133,0.239713252,0.056831355,-0.429628334,0.901215674,34.76591344,5.76E-16,-3.20E-16,1,-8.49E-17,8.58E-18,2.30E-17,0.365569173,0.930784175,-8.22E-17,-0.930784175,0.365569173,38,1.531021132,-2.848734835,0.646817312,0.671773399,0.361037208,-0.760524531,0.603440133,0.239713252,-0.056831355,-0.429628334,0.901215674,9.832617838,5.56E-16,5.48E-16,-8.14E-28,-1.51E-14,1.06E-14,-5.68E-16,-0.14071848,-0.65961165,6.25E-15,0.65961165,-0.14071848,10,-1.716578471,-1.112700688,-0.033476432,0.202597214,-0.437071512,0.005172166,-0.005297747,-0.003034027,0.312189263,-0.32448222,-0.174318209,10.16738216,-8.25E-16,-2.84E-16,-5.81E-28,-4.95E-16,-5.31E-16,7.82E-16,-0.545912909,0.214531374,2.54E-16,-0.214531374,-0.545912909,10,1.716578471,1.112700688,-0.033476432,-0.202597214,0.437071512,-0.005172166,-0.005297747,-0.003034027,-0.312189263,-0.32448222,-0.174318209,1.10E-26,118.5297347,0.381319574,-3.45E-14,-6.03E-15,-0.085901016,-27.73812535,-1.34E-05,0.19264588,0.449314292,-0.065673175,0.017324959,9.68E-27,90.63079808,0.28255919,1.87E-14,-8.52E-15,0.153777183,-27.73812535,-1.34E-05,0.19264588,-0.449314292,0.065673175,0.017324959,1.336671716,-7.692206173,2.362619678,1.336671716,-1.733133844,-6.039217564,-1.336671716,-1.733133844,-6.039217564,-1.336671716,-7.692206173,2.362619678,4.3,2095.376897,4.55E-01,299.7453593,0,2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
42.21868692,1.70E-16,3.83E-16,1,3.94E-15,2.49E-14,3.49E-16,-0.989777797,0.142618069,2.52E-14,-0.142618069,-0.989777797,39,-1.699527827,2.733413734,0.643737384,-0.649872231,-0.404064678,0.76016478,0.603802447,0.239941893,0.088043668,-0.461615304,0.882700189,35.78131308,6.30E-16,-3.30E-16,1,-9.08E-17,-5.73E-18,3.36E-17,0.309966666,0.950747425,-8.46E-17,-0.950747425,0.309966666,39,1.699527827,-2.733413734,0.643737384,0.649872231,0.404064678,-0.76016478,0.603802447,0.239941893,-0.088043668,-0.461615304,0.882700189,9.85938936,-6.66E-16,-2.49E-16,4.85E-28,-1.48E-14,8.65E-15,1.08E-15,-0.095284937,-0.662222164,7.01E-15,0.662222164,-0.095284937,10,-1.653555434,-1.193721329,-0.028122128,0.23542615,-0.423477899,-0.01236718,0.012544016,0.007606846,0.312057007,-0.315257169,-0.195991493,10.14061064,1.91E-15,8.86E-17,5.81E-28,3.77E-16,2.45E-16,-5.71E-16,-0.566137237,0.184733633,-3.03E-16,-0.184733633,-0.566137237,10,1.653555434,1.193721329,-0.028122128,-0.23542615,0.423477899,0.01236718,0.012544016,0.007606846,-0.312057007,-0.315257169,-0.195991493,-1.04E-26,117.2255697,0.37675474,1.04E-14,-3.14E-14,-0.090311877,-27.92398954,0.000119182,0.195548766,0.453242925,-0.035181747,-0.00450307,-9.68E-27,92.86641232,0.290785602,-1.71E-14,9.32E-15,0.149491026,-27.92398954,0.000119182,0.195548766,-0.453242925,0.035181747,-0.00450307,1.338576129,-7.746640685,1.846130122,1.338576129,-1.444336981,-6.255933999,-1.338576129,-1.444336981,-6.255933999,-1.338576129,-7.746640685,1.846130122,4.4,2095.376897,4.55E-01,299.7453593,0,1.71E-13,1,10,1,10,10,1,10,1,1,1,1,1
43.20597758,1.69E-16,4.01E-16,1,2.35E-15,2.57E-14,3.82E-16,-0.997074453,0.076436481,2.58E-14,-0.076436481,-0.997074453,40,-1.861595855,2.610125115,0.641195516,-0.624755282,-0.445588542,0.75806455,0.605879692,0.241346091,0.119190803,-0.492534909,0.862092174,36.79402242,6.71E-16,-3.44E-16,1,-1.01E-16,-4.40E-17,6.80E-17,0.252436111,0.967613564,-8.65E-17,-0.967613564,0.252436111,40,1.861595855,-2.610125115,0.641195516,0.624755282,0.445588542,-0.75806455,0.605879692,0.241346091,-0.119190803,-0.492534909,0.862092174,9.886423875,6.33E-16,6.16E-16,-8.21E-28,-1.68E-14,8.58E-15,-4.28E-16,-0.050648188,-0.661409581,6.17E-15,0.661409581,-0.050648188,10,-1.587805135,-1.272051063,-0.022715225,0.266912839,-0.406999369,-0.029637419,0.029000897,0.020477121,0.310885697,-0.303134935,-0.216168816,10.11357613,-1.09E-15,-3.76E-16,-5.81E-28,-5.78E-16,-1.01E-15,1.26E-15,-0.584473866,0.152589156,2.64E-16,-0.152589156,-0.584473866,10,1.587805135,1.272051063,-0.022715225,-0.266912839,0.406999369,0.029637419,0.029000897,0.020477121,-0.310885697,-0.303134935,-0.216168816,1.09E-26,115.25929,0.369195121,-3.25E-14,-4.78E-15,-0.095041719,-28.31923075,0.000493317,0.196009084,0.451122674,-0.001562085,-0.02647087,9.68E-27,95.65285147,0.300175065,2.45E-14,-9.39E-15,0.142612573,-28.31923075,0.000493317,0.196009084,-0.451122674,0.001562085,-0.02647087,1.351725724,-7.729909408,1.334839717,1.351725724,-1.154879462,-6.498133676,-1.351725724,-1.154879462,-6.498133676,-1.351725724,-7.729909408,1.334839717,4.5,2095.376897,0,299.7453593,-1.14E-13,1.71E-13,1,10,1,10,10,1,10,1,1,1,1,1
44.19597215,1.66E-16,4.15E-16,1,6.96E-16,2.65E-14,4.17E-16,-0.999944886,0.010498836,2.65E-14,-0.010498836,-0.999944886,41,-2.016930473,2.479159019,0.63919443,-0.596558791,-0.485332968,0.754239867,0.609521654,0.244142534,0.150175578,-0.522112021,0.839551269,37.80402785,7.19E-16,-3.41E-16,1,-1.10E-16,-8.06E-17,1.00E-16,0.193172697,0.981164772,-9.28E-17,-0.981164772,0.193172697,41,2.016930473,-2.479159019,0.63919443,0.596558791,0.485332968,-0.754239867,0.609521654,0.244142534,-0.150175578,-0.522112021,0.839551269,9.913467488,-6.82E-16,-3.44E-16,4.76E-28,-1.64E-14,6.58E-15,1.15E-15,-0.006760472,-0.657343332,7.01E-15,0.657343332,-0.006760472,10,-1.518887209,-1.347270857,-0.017306502,0.29701697,-0.387889161,-0.046856252,0.043838327,0.035451739,0.308809799,-0.288407309,-0.234649279,10.08653251,2.04E-15,4.37E-16,5.81E-28,3.87E-16,2.76E-16,-6.10E-16,-0.600794412,0.11843499,-3.88E-16,-0.11843499,-0.600794412,10,1.518887209,1.347270857,-0.017306502,-0.29701697,0.387889161,0.046856252,0.043838327,0.035451739,-0.308809799,-0.288407309,-0.234649279,-1.04E-26,113.782164,0.364109505,8.02E-15,-3.30E-14,-0.099573185,-28.43131376,0.003071211,0.195740049,0.451169779,0.028693356,-0.048266508,-9.68E-27,97.78648313,0.307915657,-2.45E-14,1.09E-14,0.138342229,-28.43131376,0.003071211,0.195740049,-0.451169779,-0.028693356,-0.048266508,1.352180653,-7.703733008,0.838409727,1.352180653,-0.811940456,-6.683569641,-1.352180653,-0.811940456,-6.683569641,-1.352180653,-7.703733008,0.838409727,4.6,2095.376897,0,299.7453593,2.27E-13,1.71E-13,1,10,1,10,10,1,10,1,1,1,1,1
45.18867974,1.55E-16,4.23E-16,1,-1.04E-15,2.71E-14,4.51E-16,-0.998493275,-0.054874215,2.71E-14,0.054874215,-0.998493275,42,-2.16524809,2.340807374,0.637735947,-0.565443657,-0.523035689,0.748710133,0.614547346,0.248525043,0.180903285,-0.550095474,0.815272329,38.81132026,7.79E-16,-3.57E-16,1,-1.14E-16,-1.10E-16,1.24E-16,0.132394039,0.991197164,-9.87E-17,-0.991197164,0.132394039,42,2.16524809,-2.340807374,0.637735947,0.565443657,0.523035689,-0.748710133,0.614547346,0.248525043,-0.180903285,-0.550095474,0.815272329,9.94068426,4.60E-16,5.19E-16,-8.27E-28,-1.83E-14,6.31E-15,-4.68E-16,0.035792682,-0.650117673,6.09E-15,0.650117673,0.035792682,10,-1.447465141,-1.41976203,-0.011863148,0.32528571,-0.366165267,-0.063738429,0.056675512,0.052198437,0.305744345,-0.271261753,-0.250929517,10.05931574,-8.48E-16,-7.50E-16,-5.81E-28,-4.65E-16,-8.64E-16,1.09E-15,-0.614778738,0.082212861,2.69E-16,-0.082212861,-0.614778738,10,1.447465141,1.41976203,-0.011863148,-0.32528571,0.366165267,0.063738429,0.056675512,0.052198437,-0.305744345,-0.271261753,-0.250929517,1.09E-26,111.6030874,0.356049292,-3.17E-14,-3.71E-15,-0.104709608,-28.68882776,0.005874171,0.193196457,0.444941466,0.061879231,-0.069703046,9.68E-27,100.456288,0.3169506,2.11E-14,-1.09E-14,0.131703547,-28.68882776,0.005874171,0.193196457,-0.444941466,-0.061879231,-0.069703046,1.360838617,-7.605613459,0.35974823,1.360838617,-0.463406594,-6.889369136,-1.360838617,-0.463406594,-6.889369136,-1.360838617,-7.605613459,0.35974823,4.7,2095.376897,-4.55E-01,299.7453593,1.14E-13,3.41E-13,1,10,1,10,10,1,10,1,1,1,1,1
46.18410829,1.33E-16,4.22E-16,1,-2.85E-15,2.77E-14,4.74E-16,-0.992849089,-0.119376242,2.78E-14,0.119376242,-0.992849089,43,-2.306275797,2.195367299,0.636821659,-0.531593929,-0.558449702,0.741497563,0.620748821,0.254661078,0.211280711,-0.576262783,0.789481897,39.81589171,8.35E-16,-3.68E-16,1,-1.17E-16,-1.24E-16,1.32E-16,0.07033877,0.997523161,-1.08E-16,-0.997523161,0.07033877,43,2.306275797,-2.195367299,0.636821659,0.531593929,0.558449702,-0.741497563,0.620748821,0.254661078,-0.211280711,-0.576262783,0.789481897,9.96788691,-9.06E-16,-5.44E-16,4.67E-28,-1.79E-14,4.26E-15,9.13E-16,0.077091048,-0.639922871,7.01E-15,0.639922871,0.077091048,10,-1.373088988,-1.489039474,-0.006422618,0.351708845,-0.342114976,-0.080512966,0.067354001,0.07052227,0.301804161,-0.252084427,-0.264879121,10.03211309,1.97E-15,5.35E-16,5.81E-28,4.12E-16,5.88E-16,-9.34E-16,-0.626326643,0.044307081,-4.53E-16,-0.044307081,-0.626326643,10,1.373088988,1.489039474,-0.006422618,-0.351708845,0.342114976,0.080512966,0.067354001,0.07052227,-0.301804161,-0.252084427,-0.264879121,-1.03E-26,109.9628378,0.350432427,3.56E-15,-3.46E-14,-0.109323597,-28.72908946,0.010781999,0.189828519,0.441196265,0.091504481,-0.090043596,-9.68E-27,102.4674762,0.324170046,-2.56E-14,1.21E-14,0.127464045,-28.72908946,0.010781999,0.189828519,-0.441196265,-0.091504481,-0.090043596,1.360132468,-7.507628648,-0.103044391,1.360132468,-0.070013342,-7.030788727,-1.360132468,-0.070013342,-7.030788727,-1.360132468,-7.507628648,-0.103044391,4.8,2095.376897,0,299.7453593,0,1.71E-13,1,10,1,10,10,1,10,1,1,1,1,1
47.18226144,1.08E-16,4.18E-16,1,-4.71E-15,2.81E-14,4.96E-16,-0.983165302,-0.18271833,2.85E-14,0.18271833,-0.983165302,44,-2.439748803,2.043138184,0.636452288,-0.495215542,-0.591345967,0.7326275,0.627895232,0.262687122,0.241216568,-0.600424137,0.762433881,40.81773856,8.94E-16,-3.80E-16,1,-1.16E-16,-1.42E-16,1.43E-16,0.007265781,0.999973604,-1.15E-16,-0.999973604,0.007265781,44,2.439748803,-2.043138184,0.636452288,0.495215542,0.591345967,-0.7326275,0.627895232,0.262687122,-0.241216568,-0.600424137,0.762433881,9.995175967,3.98E-16,4.57E-16,-8.34E-28,-1.94E-14,3.86E-15,-4.62E-16,0.116584679,-0.626918901,6.04E-15,0.626918901,0.116584679,10,-1.296371133,-1.555542829,-0.000964807,0.375858905,-0.315810335,-0.096888306,0.075574218,0.089998613,0.296912978,-0.231142655,-0.276081203,10.00482403,-7.88E-16,-7.76E-16,-5.81E-28,-4.02E-16,-9.47E-16,1.15E-15,-0.635133132,0.004701769,3.05E-16,-0.004701769,-0.635133132,10,1.296371133,1.555542829,-0.000964807,-0.375858905,0.315810335,0.096888306,0.075574218,0.089998613,-0.296912978,-0.231142655,-0.276081203,1.09E-26,107.5855858,0.341885997,-2.50E-14,-2.94E-15,-0.114828045,-28.84773891,0.015839381,0.184443634,0.43096506,0.123832132,-0.109592671,9.68E-27,104.9939889,0.332810277,2.61E-14,-1.26E-14,0.121098797,-28.84773891,0.015839381,0.184443634,-0.43096506,-0.123832132,-0.109592671,1.36445285,-7.339264587,-0.535714336,1.36445285,0.332520891,-7.186049896,-1.36445285,0.332520891,-7.186049896,-1.36445285,-7.339264587,-0.535714336,4.9,2095.376897,0,299.7453593,0,2.84E-13,1,10,1,10,10,1,10,1,1,1,1,1
48.18314178,1.04E-16,4.25E-16,1,-6.61E-15,2.84E-14,5.31E-16,-0.969616562,-0.244629768,2.91E-14,0.244629768,-0.969616562,45,-2.565410845,1.884425316,0.636628355,-0.456534393,-0.621514831,0.722128013,0.635737647,0.272706394,0.270620528,-0.622425893,0.734404887,41.81685822,9.64E-16,-3.81E-16,1,-1.16E-16,-1.81E-16,1.74E-16,-0.056547776,0.998399894,-1.26E-16,-0.998399894,-0.056547776,45,2.565410845,-1.884425316,0.636628355,0.456534393,0.621514831,-0.722128013,0.635737647,0.272706394,-0.270620528,-0.622425893,0.734404887,10.02243082,-4.60E-16,-3.05E-16,4.59E-28,-1.85E-14,1.86E-15,1.16E-15,0.154390134,-0.611309849,7.01E-15,0.611309849,0.154390134,10,-1.216869705,-1.61871452,0.004486165,0.397764075,-0.287566945,-0.113101433,0.08127408,0.110386822,0.291166234,-0.208892461,-0.284498686,9.977569176,2.19E-15,7.55E-16,5.81E-28,4.04E-16,1.63E-16,-5.21E-16,-0.641138017,-0.036175959,-5.24E-16,0.036175959,-0.641138017,10,1.216869705,1.61871452,0.004486165,-0.397764075,0.287566945,0.113101433,0.08127408,0.110386822,-0.291166234,-0.208892461,-0.284498686,-1.03E-26,105.7952062,0.33573841,6.23E-15,-3.55E-14,-0.11949486,-28.81741652,0.022796489,0.178230798,0.423534149,0.152453838,-0.127154117,-9.68E-27,106.8646216,0.339483469,-1.82E-14,1.39E-14,0.116906907,-28.81741652,0.022796489,0.178230798,-0.423534149,-0.152453838,-0.127154117,1.362742878,-7.180570017,-0.953980982,1.362742878,0.769572729,-7.271150002,-1.362742878,0.769572729,-7.271150002,-1.362742878,-7.180570017,-0.953980982,5,2095.376897,4.55E-01,299.7453593,2.27E-13,2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
49.18674763,8.19E-17,4.34E-16,1,-8.55E-15,2.85E-14,5.51E-16,-0.952396917,-0.30486081,2.98E-14,0.30486081,-0.952396917,46,-2.6830114,1.719537815,0.637349526,-0.415794637,-0.648768373,0.710030306,0.644014082,0.284785581,0.299403651,-0.642153161,0.705688863,42.81325237,1.04E-15,-3.88E-16,1,-1.13E-16,-2.06E-16,1.91E-16,-0.120807643,0.992675936,-1.38E-16,-0.992675936,-0.120807643,46,2.6830114,-1.719537815,0.637349526,0.415794637,0.648768373,-0.710030306,0.644014082,0.284785581,-0.299403651,-0.642153161,0.705688863,10.04968627,1.11E-17,4.74E-16,-8.41E-28,-2.03E-14,1.24E-15,-7.61E-16,0.190002768,-0.593310989,5.98E-15,0.593310989,0.190002768,10,-1.1351414,-1.679035507,0.009937253,0.417031048,-0.257503888,-0.128852705,0.084254617,0.131196915,0.284496215,-0.185652903,-0.289821783,9.950313734,-6.84E-16,-9.08E-16,-5.81E-28,-3.46E-16,-6.66E-16,8.58E-16,-0.644059328,-0.078303213,3.01E-16,0.078303213,-0.644059328,10,1.1351414,1.679035507,0.009937253,-0.417031048,0.257503888,0.128852705,0.084254617,0.131196915,-0.284496215,-0.185652903,-0.289821783,1.09E-26,103.2385219,0.326729565,-3.11E-14,-1.89E-15,-0.125333327,-28.79647595,0.029778508,0.170336071,0.409425068,0.183511553,-0.143592411,9.68E-27,109.2243402,0.347696984,1.27E-14,-1.37E-14,0.110849079,-28.79647595,0.029778508,0.170336071,-0.409425068,-0.183511553,-0.143592411,1.362772112,-6.955293828,-1.330502494,1.362772112,1.217536739,-7.36260119,-1.362772112,1.217536739,-7.36260119,-1.362772112,-6.955293828,-1.330502494,5.1,2095.376897,-4.55E-01,299.7453593,0,2.84E-13,1,10,1,10,10,1,10,1,1,1,1,1
50.19307634,5.64E-17,4.40E-16,1,-1.05E-14,2.85E-14,5.71E-16,-0.931717836,-0.363182977,3.04E-14,0.363182977,-0.931717836,47,-2.792307087,1.548792328,0.638615269,-0.373256418,-0.672941442,0.696368471,0.652454942,0.298954012,0.327477465,-0.6595318,0.67659169,43.80692366,1.09E-15,-3.87E-16,1,-1.10E-16,-2.32E-16,2.07E-16,-0.185204999,0.982699908,-1.51E-16,-0.982699908,-0.185204999,47,2.792307087,-1.548792328,0.638615269,0.373256418,0.672941442,-0.696368471,0.652454942,0.298954012,-0.327477465,-0.6595318,0.67659169,10.07688798,-5.23E-16,-3.51E-16,4.49E-28,-1.90E-14,-6.41E-16,1.16E-15,0.223578848,-0.573132349,7.03E-15,0.573132349,0.223578848,10,-1.050772337,-1.735874244,0.015377596,0.433733316,-0.2259575,-0.144383983,0.084562577,0.152171703,0.27698008,-0.161919874,-0.292121689,9.923112018,1.61E-15,9.35E-16,5.81E-28,4.14E-16,1.55E-16,-5.30E-16,-0.643887783,-0.121217348,-5.72E-16,0.121217348,-0.643887783,10,1.050772337,1.735874244,0.015377596,-0.433733316,0.2259575,0.144383983,0.084562577,0.152171703,-0.27698008,-0.161919874,-0.292121689,-1.02E-26,101.3137079,0.320062238,9.93E-15,-3.68E-14,-0.130029319,-28.69608386,0.038356617,0.161695825,0.3984298,0.210768617,-0.157226822,-9.68E-27,110.938784,0.353809118,-1.16E-14,1.46E-14,0.106725,-28.69608386,0.038356617,0.161695825,-0.3984298,-0.210768617,-0.157226822,1.360085765,-6.748497497,-1.696421559,1.360085765,1.68840872,-7.380295298,-1.360085765,1.68840872,-7.380295298,-1.360085765,-6.748497497,-1.696421559,5.2,2095.376897,4.55E-01,299.7453593,2.27E-13,1.42E-13,1,10,1,10,10,1,10,1,1,1,1,1
51.20212091,2.84E-17,4.30E-16,1,-1.25E-14,2.84E-14,6.02E-16,-0.907805598,-0.419391221,3.11E-14,0.419391221,-0.907805598,48,-2.893058886,1.372511779,0.640424181,-0.329193821,-0.693893577,0.681179984,0.660788585,0.315201959,0.354754418,-0.674529372,0.64742523,44.79787909,1.16E-15,-3.77E-16,1,-1.04E-16,-2.58E-16,2.24E-16,-0.249417957,0.968395933,-1.65E-16,-0.968395933,-0.249417957,48,2.893058886,-1.372511779,0.640424181,0.329193821,0.693893577,-0.681179984,0.660788585,0.315201959,-0.354754418,-0.674529372,0.64742523,10.10400327,-3.66E-17,1.47E-16,-8.48E-28,-2.03E-14,-1.24E-15,-5.33E-16,0.25466591,-0.551032545,5.92E-15,0.551032545,0.25466591,10,-0.964263649,-1.789736724,0.020800654,0.44751864,-0.1930852,-0.159385761,0.082110294,0.172787237,0.268558968,-0.138031573,-0.291207497,9.89599673,-2.18E-16,-7.28E-16,-5.81E-28,-2.87E-16,-6.76E-16,8.59E-16,-0.64037137,-0.164862144,2.99E-16,0.164862144,-0.64037137,10,0.964263649,1.789736724,0.020800654,-0.44751864,0.1930852,0.159385761,0.082110294,0.172787237,-0.268558968,-0.138031573,-0.291207497,1.08E-26,98.60002689,0.310623559,-2.43E-14,-4.75E-16,-0.136170142,-28.53530046,0.046798736,0.151770507,0.380587573,0.240150015,-0.169535198,9.68E-27,113.1117284,0.361572437,1.10E-14,-1.44E-14,0.101010709,-28.53530046,0.046798736,0.151770507,-0.380587573,-0.240150015,-0.169535198,1.355764391,-6.480928599,-2.010179311,1.355764391,2.169940254,-7.396427276,-1.355764391,2.169940254,-7.396427276,-1.355764391,-6.480928599,-2.010179311,5.3,2095.376897,-4.55E-01,299.7453593,2.27E-13,3.13E-13,1,10,1,10,10,1,10,1,1,1,1,1
52.21387323,7.56E-18,4.19E-16,1,-1.44E-14,2.82E-14,6.41E-16,-0.880899257,-0.473303813,3.17E-14,0.473303813,-0.880899257,49,-2.985034572,1.191028867,0.642774647,-0.283892342,-0.711509586,0.664505592,0.668746945,0.333481396,0.381147048,-0.687155486,0.61850163,45.78612677,1.21E-15,-3.72E-16,1,-9.23E-17,-2.98E-16,2.54E-16,-0.313114572,0.94971536,-1.81E-16,-0.94971536,-0.313114572,49,2.985034572,-1.191028867,0.642774647,0.283892342,0.711509586,-0.664505592,0.668746945,0.333481396,-0.381147048,-0.687155486,0.61850163,10.13104325,-3.80E-16,-3.57E-16,4.41E-28,-1.89E-14,-3.05E-15,1.31E-15,0.283460912,-0.527219291,7.03E-15,0.527219291,0.283460912,10,-0.875250067,-1.839921519,0.02620865,0.458510926,-0.159234987,-0.174102084,0.077056907,0.192801509,0.259293628,-0.11449069,-0.287264501,9.868956748,1.35E-15,8.21E-16,5.81E-28,5.15E-16,-1.19E-16,-2.61E-16,-0.633560939,-0.208749317,-6.21E-16,0.208749317,-0.633560939,10,0.875250067,1.839921519,0.02620865,-0.458510926,0.159234987,0.174102084,0.077056907,0.192801509,-0.259293628,-0.11449069,-0.287264501,-1.02E-26,96.55887457,0.303457652,7.26E-15,-3.74E-14,-0.140875596,-28.364615,0.056446989,0.141258998,0.366166193,0.265685292,-0.178338695,-9.68E-27,114.657077,0.367119277,-5.15E-15,1.54E-14,0.096980147,-28.364615,0.056446989,0.141258998,-0.366166193,-0.265685292,-0.178338695,1.351999101,-6.239326845,-2.319143918,1.351999101,2.662031353,-7.337623475,-1.351999101,2.662031353,-7.337623475,-1.351999101,-6.239326845,-2.319143918,5.4,2095.376897,0,299.7453593,0,3.55E-13,1,10,1,10,10,1,10,1,1,1,1,1
53.22832072,-8.67E-18,4.24E-16,1,-1.64E-14,2.79E-14,6.85E-16,-0.851247838,-0.524763868,3.23E-14,0.524763868,-0.851247838,50,-3.068006139,1.004685521,0.645664144,-0.237646611,-0.725700973,0.646389892,0.676071151,0.353705959,0.40656847,-0.697461029,0.590127268,46.77167928,1.28E-15,-3.77E-16,1,-7.12E-17,-3.53E-16,3.01E-16,-0.375954617,0.926638077,-1.99E-16,-0.926638077,-0.375954617,50,3.068006139,-1.004685521,0.645664144,0.237646611,0.725700973,-0.646389892,0.676071151,0.353705959,-0.40656847,-0.697461029,0.590127268,10.15790647,5.54E-17,4.61E-16,-8.54E-28,-2.01E-14,-3.65E-15,-4.14E-16,0.309567455,-0.501981817,5.86E-15,0.501981817,0.309567455,10,-0.784181277,-1.886945395,0.031581295,0.466403711,-0.124592738,-0.188211911,0.069427217,0.211689752,0.249134814,-0.091620177,-0.280222744,9.842093526,7.95E-17,-9.18E-16,-5.81E-28,-9.36E-17,-9.98E-16,1.20E-15,-0.623239966,-0.252796341,2.60E-16,0.252796341,-0.623239966,10,0.784181277,1.886945395,0.031581295,-0.466403711,0.124592738,0.188211911,0.069427217,0.211689752,-0.249134814,-0.091620177,-0.280222744,1.08E-26,93.71397483,0.293630096,-2.16E-14,8.43E-16,-0.147287548,-28.06419369,0.065777467,0.129902477,0.344759488,0.292983355,-0.185763388,9.68E-27,116.6272314,0.37441802,1.03E-14,-1.46E-14,0.091649794,-28.06419369,0.065777467,0.129902477,-0.344759488,-0.292983355,-0.185763388,1.343161132,-5.944449302,-2.567143598,1.343161132,3.162429682,-7.269531184,-1.343161132,3.162429682,-7.269531184,-1.343161132,-5.944449302,-2.567143598,5.5,2095.376897,0,299.7453593,0,3.41E-13,1,10,1,10,10,1,10,1,1,1,1,1
54.24544945,-3.40E-17,4.32E-16,1,-1.83E-14,2.74E-14,7.20E-16,-0.819108354,-0.573638828,3.30E-14,0.573638828,-0.819108354,51,-3.141753211,0.813835908,0.64908989,-0.190757712,-0.736406009,0.626881331,0.682516859,0.375753289,0.430931679,-0.70553684,0.562597241,47.75455055,1.34E-15,-3.70E-16,1,-5.27E-17,-3.97E-16,3.34E-16,-0.437592931,0.899173191,-2.21E-16,-0.899173191,-0.437592931,51,3.141753211,-0.813835908,0.64908989,0.190757712,0.736406009,-0.626881331,0.682516859,0.375753289,-0.430931679,-0.70553684,0.562597241,10.18466813,-5.62E-16,-3.11E-16,4.33E-28,-1.88E-14,-5.53E-15,1.11E-15,0.333222233,-0.475517364,7.01E-15,0.475517364,0.333222233,10,-0.690760172,-1.930046868,0.036933625,0.471374267,-0.08950799,-0.201959318,0.059486944,0.229256833,0.238129372,-0.069896038,-0.270377793,9.815331873,1.09E-15,1.05E-15,5.81E-28,4.65E-16,1.31E-16,-5.40E-16,-0.609526302,-0.296501384,-7.02E-16,0.296501384,-0.609526302,10,0.690760172,1.930046868,0.036933625,-0.471374267,0.08950799,0.201959318,0.059486944,0.229256833,-0.238129372,-0.069896038,-0.270377793,-1.01E-26,91.57680621,0.285996866,7.08E-16,-3.79E-14,-0.151984951,-27.82222496,0.075854191,0.118183091,0.327073491,0.316437477,-0.189132799,-9.68E-27,117.9937015,0.379406407,-1.34E-14,1.62E-14,0.087746289,-27.82222496,0.075854191,0.118183091,-0.327073491,-0.316437477,-0.189132799,1.338082618,-5.681236305,-2.817692664,1.338082618,3.660874181,-7.127839936,-1.338082618,3.660874181,-7.127839936,-1.338082618,-5.681236305,-2.817692664,5.6,2095.376897,4.55E-01,299.7453593,-2.27E-13,3.07E-13,1,10,1,10,10,1,10,1,1,1,1,1
55.26524071,-5.85E-17,4.36E-16,1,-2.02E-14,2.69E-14,7.61E-16,-0.78474295,-0.619821347,3.36E-14,0.619821347,-0.78474295,52,-3.206060821,0.618846455,0.653048143,-0.143530786,-0.743590638,0.606032851,0.68785945,0.399466595,0.454150093,-0.711511272,0.536189708,48.73475929,1.41E-15,-3.49E-16,1,-3.07E-17,-4.37E-16,3.64E-16,-0.497681378,0.867359929,-2.44E-16,-0.867359929,-0.497681378,52,3.206060821,-0.618846455,0.653048143,0.143530786,0.743590638,-0.606032851,0.68785945,0.399466595,-0.454150093,-0.711511272,0.536189708,10.21115717,7.26E-17,4.01E-16,-8.61E-28,-1.95E-14,-5.91E-15,-2.90E-16,0.354085842,-0.448133023,5.81E-15,0.448133023,0.354085842,10,-0.595392016,-1.969742206,0.042231435,0.473164245,-0.054184582,-0.21501028,0.047364871,0.245009297,0.226238902,-0.049592611,-0.257772873,9.788842827,3.60E-16,-6.28E-16,-5.81E-28,-2.54E-17,-9.35E-16,1.14E-15,-0.592242648,-0.339763859,2.40E-16,0.339763859,-0.592242648,10,0.595392016,1.969742206,0.042231435,-0.473164245,0.054184582,0.21501028,0.047364871,0.245009297,-0.226238902,-0.049592611,-0.257772873,1.08E-26,88.62951307,0.275829535,-1.29E-14,1.75E-15,-0.158635783,-27.38273352,0.085427914,0.106081223,0.30230263,0.341241648,-0.191234592,9.68E-27,119.749557,0.386236168,1.19E-14,-1.55E-14,0.082846874,-27.38273352,0.085427914,0.106081223,-0.30230263,-0.341241648,-0.191234592,1.324452329,-5.373527068,-3.000400655,1.324452329,4.163288541,-6.969934514,-1.324452329,4.163288541,-6.969934514,-1.324452329,-5.373527068,-3.000400655,5.7,2095.376897,0,299.7453593,-2.27E-13,3.20E-13,1,10,1,10,10,1,10,1,1,1,1,1
56.28767412,-7.83E-17,4.32E-16,1,-2.21E-14,2.62E-14,8.12E-16,-0.748417061,-0.663228394,3.43E-14,0.663228394,-0.748417061,53,-3.26072365,0.420098096,0.657534824,-0.096272331,-0.747248013,0.583901967,0.691898613,0.424658453,0.476137005,-0.715547306,0.511161037,49.71232588,1.48E-15,-3.41E-16,1,2.86E-18,-4.92E-16,4.10E-16,-0.555872399,0.831267632,-2.71E-16,-0.831267632,-0.555872399,53,3.26072365,-0.420098096,0.657534824,0.096272331,0.747248013,-0.583901967,0.691898613,0.424658453,-0.476137005,-0.715547306,0.511161037,10.23751099,-4.70E-16,-4.91E-16,4.26E-28,-1.80E-14,-7.61E-15,1.31E-15,0.372431938,-0.420007916,6.99E-15,0.420007916,0.372431938,10,-0.497864576,-2.005224973,0.047502198,0.472004853,-0.018962921,-0.227607391,0.03341839,0.258827862,0.213499334,-0.03112807,-0.242800551,9.76248901,9.22E-16,7.86E-16,5.81E-28,6.96E-16,-1.55E-16,-2.14E-16,-0.571577768,-0.382082073,-7.75E-16,0.382082073,-0.571577768,10,0.497864576,2.005224973,0.047502198,-0.472004853,0.018962921,0.227607391,0.03341839,0.258827862,-0.213499334,-0.03112807,-0.242800551,-1.01E-26,86.41880061,0.267770352,7.89E-16,-3.76E-14,-0.163308603,-27.0676736,0.095238429,0.093887189,0.281546225,0.362250555,-0.188910532,-9.68E-27,120.9310516,0.39068483,-4.72E-15,1.71E-14,0.079114231,-27.0676736,0.095238429,0.093887189,-0.281546225,-0.362250555,-0.188910532,1.317690849,-5.101089464,-3.193962579,1.317690849,4.651654593,-6.742239244,-1.317690849,4.651654593,-6.742239244,-1.317690849,-5.101089464,-3.193962579,5.8,2095.376897,0,299.7453593,0,2.98E-13,1,10,1,10,10,1,10,1,1,1,1,1
57.3127241,-1.06E-16,4.27E-16,1,-2.40E-14,2.54E-14,8.56E-16,-0.710396649,-0.703801535,3.49E-14,0.703801535,-0.710396649,54,-3.305544244,0.217986689,0.662544819,-0.049287801,-0.747398873,0.56055147,0.694462671,0.451113786,0.496806211,-0.717838638,0.487740994,50.6872759,1.54E-15,-3.08E-16,1,3.23E-17,-5.33E-16,4.41E-16,-0.611821048,0.790996211,-3.00E-16,-0.790996211,-0.611821048,54,3.305544244,-0.217986689,0.662544819,0.049287801,0.747398873,-0.56055147,0.694462671,0.451113786,-0.496806211,-0.717838638,0.487740994,10.26348851,-8.15E-17,3.88E-16,-8.68E-28,-1.88E-14,-8.12E-15,-4.43E-16,0.387976298,-0.391454904,5.76E-15,0.391454904,0.387976298,10,-0.398547294,-2.037003152,0.052697702,0.467685757,0.015945727,-0.239402555,0.017862775,0.27027879,0.199884801,-0.014698574,-0.225600296,9.736511488,3.73E-16,-1.19E-16,-5.81E-28,-1.06E-16,-6.66E-16,8.31E-16,-0.547395216,-0.423346357,1.87E-16,0.423346357,-0.547395216,10,0.398547294,2.037003152,0.052697702,-0.467685757,-0.015945727,0.239402555,0.017862775,0.27027879,-0.199884801,-0.014698574,-0.225600296,1.07E-26,83.40072671,0.257320344,-1.55E-14,2.76E-15,-0.170164194,-26.48985593,0.104376325,0.081773267,0.253653027,0.384148214,-0.185599468,9.68E-27,122.4662664,0.397052384,-9.04E-16,-1.58E-14,0.074701699,-26.48985593,0.104376325,0.081773267,-0.253653027,-0.384148214,-0.185599468,1.298876076,-4.793758303,-3.314940821,1.298876076,5.137969812,-6.492758733,-1.298876076,5.137969812,-6.492758733,-1.298876076,-4.793758303,-3.314940821,5.9,2095.376897,0,299.7453593,-2.27E-13,2.56E-13,1,10,1,10,10,1,10,1,1,1,1,1
58.34036287,-1.31E-16,4.23E-16,1,-2.58E-14,2.45E-14,8.90E-16,-0.670946577,-0.741505691,3.55E-14,0.741505691,-0.670946577,55,-3.340337865,0.012924297,0.668072574,-0.002879004,-0.744090551,0.536049537,0.695412015,0.478594842,0.516071632,-0.718605484,0.466128983,51.65963713,1.60E-15,-2.72E-16,1,5.90E-17,-5.65E-16,4.61E-16,-0.665188569,0.74667541,-3.32E-16,-0.74667541,-0.665188569,55,3.340337865,-0.012924297,0.668072574,0.002879004,0.744090551,-0.536049537,0.695412015,0.478594842,-0.516071632,-0.718605484,0.466128983,10.2892869,-4.19E-16,-4.64E-16,4.18E-28,-1.72E-14,-9.72E-15,1.13E-15,0.401025146,-0.362628229,6.97E-15,0.362628229,0.401025146,10,-0.297325124,-2.064244698,0.05785738,0.46049017,0.050220711,-0.250636095,0.001124091,0.279342347,0.18542362,-0.000638332,-0.206639926,9.710713102,8.41E-16,8.40E-16,5.81E-28,6.39E-16,2.25E-17,-4.34E-16,-0.519955195,-0.463069651,-8.14E-16,0.463069651,-0.519955195,10,0.297325124,2.064244698,0.05785738,-0.46049017,-0.050220711,0.250636095,0.001124091,0.279342347,-0.18542362,-0.000638332,-0.206639926,-1.01E-26,81.1410897,0.248886701,-8.07E-16,-3.76E-14,-0.174796286,-26.09897982,0.113215895,0.06986512,0.230064085,0.402345544,-0.177692974,-9.68E-27,123.4611192,0.400993066,-8.85E-16,1.69E-14,0.071196379,-26.09897982,0.113215895,0.06986512,-0.230064085,-0.402345544,-0.177692974,1.28991933,-4.523096639,-3.455430922,1.28991933,5.59912036,-6.179585555,-1.28991933,5.59912036,-6.179585555,-1.28991933,-4.523096639,-3.455430922,6,2095.376897,-9.09E-01,299.7453593,-2.27E-13,3.13E-13,1,10,1,10,10,1,10,1,1,1,1,1
59.37055696,-1.62E-16,3.99E-16,1,-2.75E-14,2.35E-14,9.35E-16,-0.630328058,-0.776328886,3.62E-14,0.776328886,-0.630328058,56,-3.364931146,-0.194660187,0.674111391,0.042658171,-0.737396849,0.510470471,0.69464217,0.506845296,0.533848041,-0.718089504,0.446490463,52.62944304,1.67E-15,-2.64E-16,1,1.01E-16,-6.08E-16,4.97E-16,-0.7156444,0.698464811,-3.65E-16,-0.698464811,-0.7156444,56,3.364931146,0.194660187,0.674111391,-0.042658171,0.737396849,-0.510470471,0.69464217,0.506845296,-0.533848041,-0.718089504,0.446490463,10.31459489,-1.96E-16,-5.86E-18,-8.75E-28,-1.76E-14,-9.84E-15,-2.45E-16,0.411345238,-0.333835662,5.73E-15,0.333835662,0.411345238,10,-0.194540489,-2.08744497,0.062918978,0.450253336,0.083653332,-0.26094524,-0.016520979,0.285666719,0.170104543,0.010957926,-0.186130473,9.685405109,4.55E-16,-6.91E-16,-5.81E-28,2.04E-16,-8.96E-16,1.16E-15,-0.489161433,-0.501142326,1.51E-16,0.501142326,-0.489161433,10,0.194540489,2.08744497,0.062918978,-0.450253336,-0.083653332,0.26094524,-0.016520979,0.285666719,-0.170104543,0.010957926,-0.186130473,1.07E-26,78.08640147,0.238218928,-5.93E-15,3.74E-15,-0.181820487,-25.38345661,0.121248898,0.05847643,0.199342009,0.420928663,-0.169245581,9.68E-27,124.7753126,0.406917915,6.06E-15,-1.58E-14,0.067337833,-25.38345661,0.121248898,0.05847643,-0.199342009,-0.420928663,-0.169245581,1.265399629,-4.227484328,-3.520816451,1.265399629,6.050979248,-5.840843607,-1.265399629,6.050979248,-5.840843607,-1.265399629,-4.227484328,-3.520816451,6.1,2095.376897,4.55E-01,299.7453593,2.27E-13,2.84E-13,1,10,1,10,10,1,10,1,1,1,1,1
60.40327003,-1.85E-16,3.73E-16,1,-2.92E-14,2.25E-14,9.76E-16,-0.588797316,-0.808280719,3.68E-14,0.808280719,-0.588797316,57,-3.379167282,-0.404320853,0.680654005,0.087036141,-0.727416549,0.483894807,0.692085769,0.535596026,0.550050853,-0.716548671,0.428954614,53.59672997,1.73E-15,-2.58E-16,1,1.40E-16,-6.44E-16,5.23E-16,-0.762869597,0.646552378,-4.01E-16,-0.646552378,-0.762869597,57,3.379167282,0.404320853,0.680654005,-0.087036141,0.727416549,-0.483894807,0.692085769,0.535596026,-0.550050853,-0.716548671,0.428954614,10.33966649,-2.67E-16,-5.33E-16,4.11E-28,-1.61E-14,-1.15E-14,1.07E-15,0.419269614,-0.305201006,6.95E-15,0.305201006,0.419269614,10,-0.090182244,-2.105768365,0.067933299,0.437306063,0.115952667,-0.270568036,-0.034607037,0.289347895,0.153951706,0.019858734,-0.164586507,9.660333506,8.62E-16,8.10E-16,5.81E-28,5.64E-16,1.87E-16,-6.54E-16,-0.455342512,-0.53710634,-8.76E-16,0.53710634,-0.455342512,10,0.090182244,2.105768365,0.067933299,-0.437306063,-0.115952667,0.270568036,-0.034607037,0.289347895,-0.153951706,0.019858734,-0.164586507,-1.00E-26,75.80465832,0.229472342,-6.26E-15,-3.68E-14,-0.18639622,-24.91293832,0.128449449,0.047595617,0.173212485,0.43595358,-0.156245007,-9.68E-27,125.587217,0.410396837,-7.71E-15,1.74E-14,0.064131183,-24.91293832,0.128449449,0.047595617,-0.173212485,-0.43595358,-0.156245007,1.25358014,-3.967788578,-3.614137182,1.25358014,6.468035874,-5.446476684,-1.25358014,6.468035874,-5.446476684,-1.25358014,-3.967788578,-3.614137182,6.2,2095.376897,0,299.7453593,0,3.41E-13,1,10,1,10,10,1,10,1,1,1,1,1
61.43845936,-2.17E-16,3.56E-16,1,-3.08E-14,2.13E-14,1.02E-15,-0.54660334,-0.837391658,3.74E-14,0.837391658,-0.54660334,58,-3.382905071,-0.61559408,0.687691873,0.129977674,-0.714272842,0.456410053,0.687714088,0.564569921,0.564596982,-0.714251452,0.413612272,54.56154064,1.81E-15,-2.41E-16,1,1.83E-16,-6.78E-16,5.49E-16,-0.806558688,0.591154026,-4.38E-16,-0.591154026,-0.806558688,58,3.382905071,0.61559408,0.687691873,-0.129977674,0.714272842,-0.456410053,0.687714088,0.564569921,-0.564596982,-0.714251452,0.413612272,10.36412024,-3.79E-16,2.09E-16,-8.82E-28,-1.63E-14,-1.14E-14,-2.51E-16,0.424609896,-0.277017765,5.72E-15,0.277017765,0.424609896,10,0.015426467,-2.119696172,0.072824047,0.421524603,0.146921469,-0.279127037,-0.052826583,0.290129998,0.136970865,0.026085645,-0.142260339,9.635879763,6.63E-16,-4.59E-16,-5.81E-28,3.12E-16,-8.67E-16,1.17E-15,-0.418439309,-0.570860704,1.27E-16,0.570860704,-0.418439309,10,-0.015426467,2.119696172,0.072824047,-0.421524603,-0.146921469,0.279127037,-0.052826583,0.290129998,-0.136970865,0.026085645,-0.142260339,1.07E-26,72.74987739,0.218659235,-1.57E-15,4.48E-15,-0.193551445,-24.0597633,0.134765322,0.037627161,0.14001496,0.450830686,-0.143300704,9.68E-27,126.6869089,0.415913081,7.58E-15,-1.64E-14,0.060906825,-24.0597633,0.134765322,0.037627161,-0.14001496,-0.450830686,-0.143300704,1.222687156,-3.692952454,-3.63202581,1.222687156,6.867918678,-5.02480654,-1.222687156,6.867918678,-5.02480654,-1.222687156,-3.692952454,-3.63202581,6.3,2095.376897,-4.55E-01,299.7453593,2.27E-13,2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
62.47607855,-2.43E-16,3.42E-16,1,-3.24E-14,2.01E-14,1.05E-15,-0.503986887,-0.863711304,3.81E-14,0.863711304,-0.503986887,59,-3.376024127,-0.827999493,0.695215709,0.171217938,-0.698111406,0.428110761,0.681537352,0.593488007,0.577404792,-0.711471191,0.400515232,55.52392145,1.88E-15,-2.25E-16,1,2.29E-16,-7.10E-16,5.72E-16,-0.846422763,0.532511507,-4.78E-16,-0.532511507,-0.846422763,59,3.376024127,0.827999493,0.695215709,-0.171217938,0.698111406,-0.428110761,0.681537352,0.593488007,-0.577404792,-0.711471191,0.400515232,10.38826345,-1.40E-16,-5.03E-16,4.04E-28,-1.48E-14,-1.30E-14,9.30E-16,0.427719155,-0.249375165,6.93E-15,0.249375165,0.427719155,10,0.122192406,-2.128412074,0.07765269,0.403280674,0.17630725,-0.286858803,-0.070708149,0.288231715,0.119185335,0.029519575,-0.119680466,9.611736548,6.87E-16,7.69E-16,5.81E-28,6.07E-16,2.34E-16,-7.05E-16,-0.378842193,-0.601989665,-9.29E-16,0.601989665,-0.378842193,10,-0.122192406,2.128412074,0.07765269,-0.403280674,-0.17630725,0.286858803,-0.070708149,0.288231715,-0.119185335,0.029519575,-0.119680466,-1.00E-26,70.47515655,0.209670954,-9.34E-15,-3.58E-14,-0.198056524,-23.50435496,0.139743763,0.028447867,0.111698558,0.462340956,-0.126055644,-9.68E-27,127.3260314,0.418992683,-6.24E-15,1.80E-14,0.058087018,-23.50435496,0.139743763,0.028447867,-0.111698558,-0.462340956,-0.126055644,1.207160765,-3.451343475,-3.685522945,1.207160765,7.225250452,-4.557113136,-1.207160765,7.225250452,-4.557113136,-1.207160765,-3.451343475,-3.685522945,6.4,2095.376897,4.55E-01,299.7453593,2.27E-13,2.84E-13,1,10,1,10,10,1,10,1,1,1,1,1
63.51607394,-2.70E-16,3.16E-16,1,-3.38E-14,1.88E-14,1.09E-15,-0.46117861,-0.887307325,3.87E-14,0.887307325,-0.46117861,60,-3.358424208,-1.041039283,0.703214788,0.210506232,-0.679099469,0.399099226,0.673604602,0.622074472,0.58839508,-0.70848004,0.389675843,56.48392606,1.95E-15,-2.13E-16,1,2.83E-16,-7.40E-16,5.99E-16,-0.882191073,0.470891612,-5.20E-16,-0.470891612,-0.882191073,60,3.358424208,1.041039283,0.703214788,-0.210506232,0.679099469,-0.399099226,0.673604602,0.622074472,-0.58839508,-0.70848004,0.389675843,10.41164439,-3.89E-16,-9.24E-18,-8.91E-28,-1.49E-14,-1.25E-14,-1.21E-16,0.428446397,-0.222545257,5.72E-15,0.222545257,0.428446397,10,0.229805989,-2.132383743,0.082328878,0.382485199,0.203931491,-0.29337191,-0.087946857,0.283497594,0.100620434,0.030303445,-0.097107311,9.588355612,7.04E-16,-5.21E-16,-5.82E-28,4.71E-16,-8.51E-16,1.24E-15,-0.336524002,-0.63040824,1.02E-16,0.63040824,-0.336524002,10,-0.229805989,2.132383743,0.082328878,-0.382485199,-0.203931491,0.29337191,-0.087946857,0.283497594,-0.100620434,0.030303445,-0.097107311,1.07E-26,67.45903062,0.198791978,6.13E-15,5.14E-15,-0.205305027,-22.51238084,0.143834279,0.020505628,0.076443272,0.473153714,-0.109589422,9.68E-27,128.2257391,0.424151194,7.12E-15,-1.68E-14,0.055591686,-22.51238084,0.143834279,0.020505628,-0.076443272,-0.473153714,-0.109589422,1.1690468,-3.203840293,-3.66532153,1.1690468,7.557517929,-4.062488366,-1.1690468,7.557517929,-4.062488366,-1.1690468,-3.203840293,-3.66532153,6.5,2095.376897,0,299.7453593,0,3.41E-13,1,10,1,10,10,1,10,1,1,1,1,1
64.55838714,-3.01E-16,2.96E-16,1,-3.53E-14,1.75E-14,1.13E-15,-0.418398427,-0.908263594,3.93E-14,0.908263594,-0.418398427,61,-3.33003014,-1.254200253,0.711677427,0.247607601,-0.657423544,0.36948548,0.664002285,0.650062647,0.597491188,-0.705543366,0.381068025,57.44161286,2.02E-15,-2.07E-16,1,3.42E-16,-7.69E-16,6.25E-16,-0.913613629,0.406583493,-5.64E-16,-0.406583493,-0.913613629,61,3.33003014,1.254200253,0.711677427,-0.247607601,0.657423544,-0.36948548,0.664002285,0.650062647,-0.597491188,-0.705543366,0.381068025,10.43461953,-2.38E-16,-4.00E-16,3.97E-28,-1.34E-14,-1.42E-14,8.65E-16,0.427157266,-0.196580117,6.90E-15,0.196580117,0.427157266,10,0.338075371,-2.130835658,0.086923907,0.359542192,0.229587015,-0.298902998,-0.104099469,0.276265904,0.081301724,0.028430041,-0.075049057,9.565380466,7.85E-16,6.35E-16,5.81E-28,6.97E-16,2.75E-16,-7.09E-16,-0.291927117,-0.655754146,-9.84E-16,0.655754146,-0.291927117,10,-0.338075371,2.130835658,0.086923907,-0.359542192,-0.229587015,0.298902998,-0.104099469,0.276265904,-0.081301724,0.028430041,-0.075049057,-1.01E-26,65.22297276,0.189642426,-1.33E-14,-3.44E-14,-0.209727886,-21.86488539,0.146139431,0.013587749,0.046358121,0.480842967,-0.089269297,-9.68E-27,128.7100219,0.426912161,-4.86E-15,1.85E-14,0.053265245,-21.86488539,0.146139431,0.013587749,-0.046358121,-0.480842967,-0.089269297,1.148757319,-2.985273603,-3.687250154,1.148757319,7.841664589,-3.532441743,-1.148757319,7.841664589,-3.532441743,-1.148757319,-2.985273603,-3.687250154,6.6,2095.376897,4.55E-01,299.7453593,2.27E-13,2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
65.60295144,-3.30E-16,2.71E-16,1,-3.66E-14,1.61E-14,1.17E-15,-0.375854069,-0.926678865,4.00E-14,0.926678865,-0.375854069,62,-3.290791305,-1.46695318,0.720590287,0.282304192,-0.633288229,0.339387926,0.652852461,0.677199749,0.604620107,-0.70291394,0.374628508,58.39704856,2.10E-15,-1.92E-16,1,4.03E-16,-7.94E-16,6.49E-16,-0.940462453,0.339897593,-6.10E-16,-0.339897593,-0.940462453,62,3.290791305,1.46695318,0.720590287,-0.282304192,0.633288229,-0.339387926,0.652852461,0.677199749,-0.604620107,-0.70291394,0.374628508,10.45666646,-3.39E-16,-9.54E-17,-8.99E-28,-1.35E-14,-1.34E-14,-7.49E-17,0.423729897,-0.171725303,5.73E-15,0.171725303,0.423729897,10,0.446701325,-2.124222878,0.091333292,0.334389632,0.253119273,-0.303048084,-0.118897019,0.266476134,0.061276658,0.024158471,-0.053741278,9.54333354,7.37E-16,-3.46E-16,-5.82E-28,5.39E-16,-7.67E-16,1.20E-15,-0.245049367,-0.677963849,7.13E-17,0.677963849,-0.245049367,10,-0.446701325,2.124222878,0.091333292,-0.334389632,-0.253119273,0.303048084,-0.118897019,0.266476134,-0.061276658,0.024158471,-0.053741278,1.07E-26,62.28648547,0.178783384,1.12E-14,5.68E-15,-0.217033457,-20.73087501,0.147644567,0.008144765,0.00952526,0.487285737,-0.070539046,9.68E-27,129.4335404,0.431783007,4.04E-15,-1.71E-14,0.051609375,-20.73087501,0.147644567,0.008144765,-0.00952526,-0.487285737,-0.070539046,1.102346288,-2.769129939,-3.639061831,1.102346288,8.093465535,-2.977783784,-1.102346288,8.093465535,-2.977783784,-1.102346288,-2.769129939,-3.639061831,6.7,2095.376897,-9.09E-01,299.7453593,-2.27E-13,3.41E-13,1,10,1,10,10,1,10,1,1,1,1,1
66.64969405,-3.65E-16,2.57E-16,1,-3.79E-14,1.47E-14,1.20E-15,-0.333740835,-0.942664869,4.06E-14,0.942664869,-0.333740835,63,-3.240686001,-1.678755762,0.72993881,0.314396365,-0.606913716,0.308933214,0.640309775,0.703252203,0.609712721,-0.700826882,0.370259475,59.35030595,2.17E-15,-1.71E-16,1,4.58E-16,-8.12E-16,6.61E-16,-0.962533565,0.271162564,-6.57E-16,-0.271162564,-0.962533565,63,3.240686001,1.678755762,0.72993881,-0.314396365,0.606913716,-0.308933214,0.640309775,0.703252203,-0.609712721,-0.700826882,0.370259475,10.47818584,-3.58E-16,-1.82E-16,3.90E-28,-1.20E-14,-1.51E-14,7.19E-16,0.418534768,-0.14799477,6.88E-15,0.14799477,0.418534768,10,0.555404757,-2.11182875,0.095637169,0.307453817,0.27437098,-0.306046151,-0.131956705,0.254572955,0.040575629,0.017582697,-0.033639369,9.521814155,7.62E-16,7.78E-16,5.81E-28,5.51E-16,4.11E-16,-9.64E-16,-0.196372866,-0.69673673,-1.02E-15,0.69673673,-0.196372866,10,-0.555404757,2.11182875,0.095637169,-0.307453817,-0.27437098,0.306046151,-0.131956705,0.254572955,-0.040575629,0.017582697,-0.033639369,-1.01E-26,60.12361077,0.169561369,-1.70E-14,-3.27E-14,-0.221366851,-19.98132249,0.14699897,0.003891747,-0.021850246,0.490902816,-0.048565851,-9.68E-27,129.7902127,0.434326508,-5.81E-15,1.88E-14,0.049902081,-19.98132249,0.14699897,0.003891747,0.021850246,-0.490902816,-0.048565851,1.075969236,-2.576443081,-3.638113351,1.075969236,8.293900087,-2.398700529,-1.075969236,8.293900087,-2.398700529,-1.075969236,-2.576443081,-3.638113351,6.8,2095.376897,0,299.7453593,2.27E-13,2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
67.69853252,-4.02E-16,2.28E-16,1,-3.91E-14,1.32E-14,1.24E-15,-0.29224056,-0.956344841,4.12E-14,0.956344841,-0.29224056,64,-3.179720959,-1.889051985,0.739706503,0.343703631,-0.578534444,0.278256767,0.626558161,0.728009645,0.612705036,-0.699494593,0.367831285,60.30146748,2.25E-15,-1.61E-16,1,5.33E-16,-8.29E-16,6.89E-16,-0.979647823,0.200724047,-7.06E-16,-0.200724047,-0.979647823,64,3.179720959,1.889051985,0.739706503,-0.343703631,0.578534444,-0.278256767,0.626558161,0.728009645,-0.612705036,-0.699494593,0.367831285,10.49858348,-3.95E-16,-3.97E-16,-9.08E-28,-1.20E-14,-1.38E-14,1.15E-16,0.411470728,-0.125604673,5.75E-15,0.125604673,0.411470728,10,0.663896087,-2.094095726,0.099716696,0.278691511,0.293214472,-0.307482797,-0.143075577,0.240575875,0.019270654,0.009063084,-0.014924442,9.50141652,8.54E-16,-5.72E-16,-5.82E-28,9.54E-16,-7.64E-16,1.52E-15,-0.145912293,-0.712033617,5.72E-17,0.712033617,-0.145912293,10,-0.663896087,2.094095726,0.099716696,-0.278691511,-0.293214472,0.307482797,-0.143075577,0.240575875,-0.019270654,0.009063084,-0.014924442,1.07E-26,57.3102451,0.158813534,1.98E-14,6.14E-15,-0.228696379,-18.69871575,0.145744182,0.001250859,-0.059727296,0.492742517,-0.029035008,9.68E-27,130.3721211,0.439001602,1.12E-14,-1.75E-14,0.049211827,-18.69871575,0.145744182,0.001250859,0.059727296,-0.492742517,-0.029035008,1.019881763,-2.393284799,-3.572215191,1.019881763,8.45584822,-1.798912834,-1.019881763,8.45584822,-1.798912834,-1.019881763,-2.393284799,-3.572215191,6.9,2095.376897,0,299.7453593,2.27E-13,2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
68.7493766,-4.42E-16,2.13E-16,1,-4.02E-14,1.18E-14,1.26E-15,-0.251521751,-0.967851646,4.19E-14,0.967851646,-0.251521751,65,-3.107934927,-2.097275708,0.74987532,0.370065234,-0.548396505,0.247502519,0.611806462,0.751289129,0.613538513,-0.699102693,0.367186489,61.2506234,2.33E-15,-1.55E-16,1,5.93E-16,-8.40E-16,6.96E-16,-0.99165222,0.128941363,-7.57E-16,-0.128941363,-0.99165222,65,3.107934927,2.097275708,0.74987532,-0.370065234,0.548396505,-0.247502519,0.611806462,0.751289129,-0.613538513,-0.699102693,0.367186489,10.51829823,-3.94E-16,9.39E-17,3.84E-28,-1.07E-14,-1.60E-14,2.50E-16,0.402905459,-0.104531428,6.86E-15,0.104531428,0.402905459,10,0.771824542,-2.070378717,0.103659645,0.248540551,0.309544315,-0.307602168,-0.151958385,0.225013812,-0.002601103,-0.001225081,0.002028534,9.481701773,7.04E-16,6.81E-16,5.81E-28,2.38E-16,5.48E-16,-1.37E-15,-0.094175642,-0.723620058,-1.08E-15,0.723620058,-0.094175642,10,-0.771824542,2.070378717,0.103659645,-0.248540551,-0.309544315,0.307602168,-0.151958385,0.225013812,0.002601103,-0.001225081,0.002028534,-1.01E-26,55.258613,0.149615273,-2.83E-14,-3.06E-14,-0.232938408,-17.83312718,0.14207669,-0.000123485,-0.091866584,0.49210977,-0.006992456,-9.68E-27,130.6394711,0.441451707,-1.54E-14,1.96E-14,0.048268646,-17.83312718,0.14207669,-0.000123485,0.091866584,-0.49210977,-0.006992456,0.985737328,-2.227355474,-3.557151142,0.985737328,8.565489974,-1.185450192,-0.985737328,8.565489974,-1.185450192,-0.985737328,-2.227355474,-3.557151142,7,2095.376897,4.55E-01,299.7453593,0,2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
69.8021246,-4.87E-16,1.99E-16,1,-4.13E-14,1.03E-14,1.28E-15,-0.211738951,-0.977326259,4.25E-14,0.977326259,-0.211738951,66,-3.025398133,-2.302849895,0.760424921,0.393340675,-0.51675628,0.2168233,0.596283923,0.772937992,0.612161414,-0.699806113,0.368143732,62.1978754,2.41E-15,-1.38E-16,1,6.59E-16,-8.46E-16,7.06E-16,-0.998420302,0.056186301,-8.07E-16,-0.056186301,-0.998420302,66,3.025398133,2.302849895,0.760424921,-0.393340675,0.51675628,-0.2168233,0.596283923,0.772937992,-0.612161414,-0.699806113,0.368143732,10.5366618,-5.10E-16,-3.77E-16,-9.19E-28,-1.06E-14,-1.40E-14,2.06E-16,0.392750541,-0.084960832,5.81E-15,0.084960832,0.392750541,10,0.878911342,-2.041105026,0.10733236,0.216968273,0.323260174,-0.305982215,-0.158492398,0.207963445,-0.02494088,-0.012843326,0.017116316,9.4633382,8.49E-16,-3.46E-16,-5.82E-28,1.09E-15,-6.54E-16,1.57E-15,-0.041186004,-0.731481179,7.52E-17,0.731481179,-0.041186004,10,-0.878911342,2.041105026,0.10733236,-0.216968273,-0.323260174,0.305982215,-0.158492398,0.207963445,0.02494088,-0.012843326,0.017116316,1.07E-26,52.61503821,0.139074473,3.21E-14,6.11E-15,-0.240262208,-16.39034376,0.138099282,0.000143804,-0.130218499,0.489202306,0.011768355,9.68E-27,131.1269489,0.446047596,1.60E-14,-1.86E-14,0.048684583,-16.39034376,0.138099282,0.000143804,0.130218499,-0.489202306,0.011768355,0.918178666,-2.076650954,-3.483614829,0.918178666,8.632029057,-0.556245768,-0.918178666,8.632029057,-0.556245768,-0.918178666,-2.076650954,-3.483614829,7.1,2095.376897,-4.55E-01,299.7453593,0,3.41E-13,1,10,1,10,10,1,10,1,1,1,1,1
70.85666488,-5.28E-16,2.03E-16,1,-4.23E-14,8.75E-15,1.30E-15,-0.173033236,-0.984915986,4.31E-14,0.984915986,-0.173033236,67,-2.932214972,-2.50519049,0.771332977,0.413409758,-0.483877888,0.186380415,0.580234831,0.792836605,0.608529194,-0.70172638,0.370502777,63.14333512,2.49E-15,-1.16E-16,1,7.31E-16,-8.48E-16,7.16E-16,-0.999852753,-0.01716021,-8.60E-16,0.01716021,-0.999852753,67,2.932214972,2.50519049,0.771332977,-0.413409758,0.483877888,-0.186380415,0.580234831,0.792836605,-0.608529194,-0.70172638,0.370502777,10.55414381,-3.06E-16,4.58E-16,3.76E-28,-9.26E-15,-1.61E-14,2.37E-16,0.381363763,-0.066833706,6.84E-15,0.066833706,0.381363763,10,0.984751884,-2.005706871,0.110828763,0.184413386,0.334307668,-0.302875466,-0.162489455,0.190008811,-0.047703526,-0.02556202,0.030064578,9.445856186,6.69E-16,7.98E-16,5.81E-28,3.37E-16,6.12E-16,-1.36E-15,0.01253699,-0.735449042,-1.13E-15,0.735449042,0.01253699,10,-0.984751884,2.005706871,0.110828763,-0.184413386,-0.334307668,0.302875466,-0.162489455,0.190008811,0.047703526,-0.02556202,0.030064578,-1.02E-26,50.71739059,0.130002632,-3.00E-14,-2.81E-14,-0.244415311,-15.38893658,0.131564692,0.001651969,-0.162566623,0.484228595,0.032243786,-9.68E-27,131.3564497,0.448553764,-1.30E-14,2.09E-14,0.048667783,-15.38893658,0.131564692,0.001651969,0.162566623,-0.484228595,0.032243786,0.874100708,-1.936620255,-3.463045396,0.874100708,8.647433974,0.07677015,-0.874100708,8.647433974,0.07677015,-0.874100708,-1.936620255,-3.463045396,7.2,2095.376897,0,299.7453593,0,2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
71.91287196,-5.66E-16,1.90E-16,1,-4.32E-14,7.22E-15,1.30E-15,-0.135531924,-0.99077298,4.38E-14,0.99077298,-0.135531924,68,-2.828523378,-2.703705326,0.782574392,0.430172752,-0.450031915,0.156343866,0.563913193,0.810899813,0.602605937,-0.704949158,0.374049153,64.08712804,2.57E-15,-1.00E-16,1,7.75E-16,-8.45E-16,6.95E-16,-0.995877427,-0.090709151,-9.12E-16,0.090709151,-0.995877427,68,2.828523378,2.703705326,0.782574392,-0.430172752,0.450031915,-0.156343866,0.563913193,0.810899813,-0.602605937,-0.704949158,0.374049153,10.56999775,-4.64E-16,-7.10E-16,-9.29E-28,-9.37E-15,-1.44E-14,-2.86E-16,0.368662472,-0.050306173,5.87E-15,0.050306173,0.368662472,10,1.089079984,-1.964589869,0.11399955,0.150846476,0.342611801,-0.297855529,-0.163943307,0.171255354,-0.070761598,-0.038893528,0.040862952,9.43000225,1.07E-15,-4.83E-16,-5.82E-28,5.43E-16,-5.61E-16,9.36E-16,0.066969521,-0.735529775,9.60E-17,0.735529775,0.066969521,10,-1.089079984,1.964589869,0.11399955,-0.150846476,-0.342611801,0.297855529,-0.163943307,0.171255354,0.070761598,-0.038893528,0.040862952,1.07E-26,48.29480512,0.119768507,2.69E-14,6.09E-15,-0.251704165,-13.76706152,0.125125925,0.004724261,-0.200812213,0.476527023,0.048669174,9.68E-27,131.8115271,0.453214435,2.38E-15,-1.97E-14,0.050340963,-13.76706152,0.125125925,0.004724261,0.200812213,-0.476527023,0.048669174,0.792696775,-1.815977856,-3.391539575,0.792696775,8.616832136,0.720160624,-0.792696775,8.616832136,0.720160624,-0.792696775,-1.815977856,-3.391539575,7.3,2095.376897,0,299.7453593,-4.55E-13,0,1,10,1,10,10,1,10,1,1,1,1,1
72.97060758,-6.13E-16,1.95E-16,1,-4.41E-14,5.72E-15,1.31E-15,-0.09934938,-0.995052612,4.44E-14,0.995052612,-0.09934938,69,-2.714496634,-2.897797883,0.794121516,0.443549947,-0.415493036,0.126891751,0.547576866,0.827078025,0.594364788,-0.709523094,0.378559741,65.02939242,2.66E-15,-8.84E-17,1,8.48E-16,-8.35E-16,7.00E-16,-0.986449274,-0.164066541,-9.63E-16,0.164066541,-0.986449274,69,2.714496634,2.897797883,0.794121516,-0.443549947,0.415493036,-0.126891751,0.547576866,0.827078025,-0.594364788,-0.709523094,0.378559741,10.58471458,-4.69E-16,8.05E-16,3.67E-28,-7.96E-15,-1.56E-14,5.17E-16,0.354988416,-0.035286472,6.85E-15,0.035286472,0.354988416,10,1.191454898,-1.917261253,0.116942916,0.116697437,0.348165779,-0.291186769,-0.16278323,0.152308887,-0.094061383,-0.05258519,0.049348808,9.41528542,7.39E-16,7.16E-16,5.81E-28,9.32E-16,7.61E-16,-8.34E-16,0.121593543,-0.731618029,-1.12E-15,0.731618029,0.121593543,10,-1.191454898,1.917261253,0.116942916,-0.116697437,-0.348165779,0.291186769,-0.16278323,0.152308887,0.094061383,-0.05258519,0.049348808,-1.02E-26,46.60045108,0.110931507,-1.70E-14,-2.58E-14,-0.255769359,-12.60172504,0.116108941,0.008904072,-0.232811216,0.467210071,0.066006717,-9.68E-27,132.0704553,0.455953848,9.26E-15,2.11E-14,0.051424618,-12.60172504,0.116108941,0.008904072,0.232811216,-0.467210071,0.066006717,0.735841505,-1.699481232,-3.373874802,0.735841505,8.53801016,1.358986789,-0.735841505,8.53801016,1.358986789,-0.735841505,-1.699481232,-3.373874802,7.4,2095.376897,0,299.7453593,2.27E-13,6.82E-13,1,10,1,10,10,1,10,1,1,1,1,1
74.02971644,-6.58E-16,1.86E-16,1,-4.49E-14,4.23E-15,1.32E-15,-0.064586991,-0.997912081,4.50E-14,0.997912081,-0.064586991,70,-2.590342705,-3.086865608,0.805943289,0.45348155,-0.380538959,0.098210301,0.531481866,0.841357096,0.583789476,-0.71545895,0.383807683,65.97028356,2.75E-15,-7.79E-17,1,9.11E-16,-8.23E-16,6.90E-16,-0.971550091,-0.236834163,-1.02E-15,0.236834163,-0.971550091,70,2.590342705,3.086865608,0.805943289,-0.45348155,0.380538959,-0.098210301,0.531481866,0.841357096,-0.583789476,-0.71545895,0.383807683,10.5974627,-4.34E-16,-9.87E-16,-9.39E-28,-8.25E-15,-1.42E-14,-4.02E-16,0.34025936,-0.021902899,5.93E-15,0.021902899,0.34025936,10,1.29162369,-1.864093257,0.11949254,0.081934622,0.350915752,-0.282442227,-0.159116763,0.133272527,-0.117444865,-0.066131944,0.055610035,9.402537299,1.03E-15,-5.06E-16,-5.81E-28,3.13E-16,-5.23E-16,6.33E-16,0.176390116,-0.723734404,6.90E-17,0.723734404,0.176390116,10,-1.29162369,1.864093257,0.11949254,-0.081934622,-0.350915752,0.282442227,-0.159116763,0.133272527,0.117444865,-0.066131944,0.055610035,1.07E-26,44.45686857,0.101107253,2.29E-14,6.74E-15,-0.262984512,-10.77140834,0.107690026,0.0144724,-0.270384716,0.454758424,0.078653409,9.68E-27,132.5728462,0.460853171,-1.44E-14,-1.89E-14,0.054507272,-10.77140834,0.107690026,0.0144724,0.270384716,-0.454758424,0.078653409,0.637406088,-1.604929193,-3.313672907,0.637406088,8.411950052,2.003126705,-0.637406088,8.411950052,2.003126705,-0.637406088,-1.604929193,-3.313672907,7.5,2095.376897,0,299.7453593,1.14E-13,0,1,10,1,10,10,1,10,1,1,1,1,1
75.0900267,-7.08E-16,1.84E-16,1,-4.56E-14,2.76E-15,1.33E-15,-0.031334207,-0.999508963,4.57E-14,0.999508963,-0.031334207,71,-2.456305311,-3.270303136,0.818005339,0.459926855,-0.345448336,0.070493102,0.515876465,0.853757691,0.570874756,-0.722730075,0.389568032,66.9099733,2.85E-15,-8.14E-17,1,9.92E-16,-7.99E-16,6.97E-16,-0.951187917,-0.308612291,-1.07E-15,0.308612291,-0.951187917,71,2.456305311,3.270303136,0.818005339,-0.459926855,0.345448336,-0.070493102,0.515876465,0.853757691,-0.570874756,-0.722730075,0.389568032,10.60874238,-5.57E-16,9.50E-16,3.58E-28,-6.86E-15,-1.50E-14,6.70E-16,0.324796312,-0.010034752,6.87E-15,0.010034752,0.324796312,10,1.389124186,-1.8046573,0.121748476,0.046971475,0.350896708,-0.271901751,-0.152991264,0.114739383,-0.140849531,-0.079290546,0.059596934,9.391257622,8.90E-16,4.36E-16,5.80E-28,1.31E-15,1.01E-15,-4.94E-16,0.230853362,-0.711828168,-1.08E-15,0.711828168,0.230853362,10,-1.389124186,1.8046573,0.121748476,-0.046971475,-0.350896708,0.271901751,-0.152991264,0.114739383,0.140849531,-0.079290546,0.059596934,-1.03E-26,43.02461105,0.092619212,-1.21E-14,-2.38E-14,-0.266945833,-9.402291159,0.096792736,0.020910014,-0.301499414,0.441169682,0.091465418,-9.68E-27,132.9475237,0.464032318,2.29E-14,2.01E-14,0.05686424,-9.402291159,0.096792736,0.020910014,0.301499414,-0.441169682,0.091465418,0.563983815,-1.508266027,-3.307260808,0.563983815,8.241783573,2.636334823,-0.563983815,8.241783573,2.636334823,-0.563983815,-1.508266027,-3.307260808,7.6,2095.376897,4.55E-01,299.7453593,1.14E-13,2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
76.15134514,-7.58E-16,1.77E-16,1,-4.63E-14,1.32E-15,1.34E-15,0.00033133,-0.999999945,4.63E-14,0.999999945,0.00033133,72,-2.312663408,-3.447499735,0.830269028,0.462864011,-0.310499998,0.043940903,0.500995574,0.864333635,0.555628058,-0.731273097,0.395622445,67.84865486,2.94E-15,-8.00E-17,1,1.07E-15,-7.73E-16,6.93E-16,-0.925396693,-0.378999949,-1.12E-15,0.378999949,-0.925396693,72,2.312663408,3.447499735,0.830269028,-0.462864011,0.310499998,-0.043940903,0.500995574,0.864333635,-0.555628058,-0.731273097,0.395622445,10.61762645,-4.51E-16,-1.09E-15,-9.50E-28,-7.29E-15,-1.38E-14,-5.76E-16,0.308514425,0.000215114,5.98E-15,-0.000215114,0.308514425,10,1.483713881,-1.73927468,0.123525291,0.011771649,0.34807005,-0.259142223,-0.144626555,0.096779481,-0.164084437,-0.091569893,0.061491332,9.382373546,9.87E-16,-4.09E-16,-5.81E-28,1.79E-16,-4.96E-16,4.27E-16,0.284971128,-0.695924985,6.11E-18,0.695924985,0.284971128,10,-1.483713881,1.73927468,0.123525291,-0.011771649,-0.34807005,0.259142223,-0.144626555,0.096779481,0.164084437,-0.091569893,0.061491332,1.07E-26,41.22837467,0.083312193,2.00E-14,7.55E-15,-0.274014991,-7.319754537,0.087074929,0.028478601,-0.337873672,0.424074656,0.099122902,9.68E-27,133.598123,0.469375212,-2.63E-14,-1.71E-14,0.061489477,-7.319754537,0.087074929,0.028478601,0.337873672,-0.424074656,0.099122902,0.444203822,-1.43443125,-3.26745725,0.444203822,8.024538263,3.270804794,-0.444203822,8.024538263,3.270804794,-0.444203822,-1.43443125,-3.26745725,7.7,2095.376897,0,299.7453593,-1.14E-13,2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
77.21345691,-8.13E-16,1.82E-16,1,-4.70E-14,-8.75E-17,1.34E-15,0.030342621,-0.999539557,4.70E-14,0.999539557,0.030342621,73,-2.159731826,-3.617841565,0.842691382,0.462288986,-0.275971244,0.018760639,0.487055259,0.873169636,0.538069951,-0.740989925,0.401764433,68.78654309,3.04E-15,-8.74E-17,1,1.14E-15,-7.40E-16,6.85E-16,-0.894235351,-0.447597069,-1.17E-15,0.447597069,-0.894235351,73,2.159731826,3.617841565,0.842691382,-0.462288986,0.275971244,-0.018760639,0.487055259,0.873169636,-0.538069951,-0.740989925,0.401764433,10.62460902,-6.45E-16,1.19E-15,3.49E-28,-5.96E-15,-1.44E-14,5.83E-16,0.2917114,0.008992655,6.90E-15,-0.008992655,0.2917114,10,1.574917747,-1.667561919,0.124921803,-0.023272149,0.342505039,-0.244463067,-0.134179747,0.079940547,-0.187077695,-0.10276666,0.061348416,9.375390984,1.01E-15,2.62E-16,5.80E-28,1.22E-15,1.17E-15,-6.01E-16,0.338255699,-0.676017423,-1.01E-15,0.676017423,0.338255699,10,-1.574917747,1.667561919,0.124921803,0.023272149,-0.342505039,0.244463067,-0.134179747,0.079940547,0.187077695,-0.10276666,0.061348416,-1.03E-26,40.13070993,0.075293859,-1.00E-14,-2.20E-14,-0.277804818,-5.690960883,0.075089238,0.036583456,-0.367607898,0.406317784,0.106310727,-9.68E-27,134.1977392,0.473229268,2.73E-14,1.80E-14,0.065262855,-5.690960883,0.075089238,0.036583456,0.367607898,-0.406317784,0.106310727,0.349128096,-1.352590742,-3.280898219,0.349128096,7.767795765,3.890377856,-0.349128096,7.767795765,3.890377856,-0.349128096,-1.352590742,-3.280898219,7.8,2095.376897,0,299.7453593,2.27E-13,0,1,10,1,10,10,1,10,1,1,1,1,1
78.27611999,-8.81E-16,1.95E-16,1,-4.76E-14,-1.46E-15,1.34E-15,0.058643194,-0.998279007,4.76E-14,0.998279007,0.058643194,74,-1.997861213,-3.780707969,0.855223998,0.458215436,-0.242137413,-0.004835048,0.474247577,0.880378247,0.518235984,-0.751749858,0.407803403,69.72388001,3.13E-15,-8.23E-17,1,1.21E-15,-6.98E-16,6.83E-16,-0.857787679,-0.514004181,-1.22E-15,0.514004181,-0.857787679,74,1.997861213,3.780707969,0.855223998,-0.458215436,0.242137413,0.004835048,0.474247577,0.880378247,-0.518235984,-0.751749858,0.407803403,10.62865256,-7.10E-16,-9.30E-16,-9.61E-28,-6.53E-15,-1.30E-14,-5.56E-16,0.274300055,0.016218338,6.04E-15,-0.016218338,0.274300055,10,1.662494512,-1.589766174,0.125730513,-0.058198847,0.334171573,-0.227450672,-0.121973886,0.064231674,-0.209601649,-0.112432017,0.059430986,9.371347435,8.12E-16,-1.60E-16,-5.82E-28,3.55E-16,-3.33E-16,5.70E-16,0.390697749,-0.652124808,-5.07E-17,0.652124808,0.390697749,10,-1.662494512,1.589766174,0.125730513,0.058198847,-0.334171573,0.227450672,-0.121973886,0.064231674,0.209601649,-0.112432017,0.059430986,1.07E-26,38.76531382,0.066617391,2.43E-14,8.41E-15,-0.284571462,-3.293315593,0.064920569,0.045500854,-0.402299753,0.384687921,0.108096513,9.68E-27,135.1224945,0.479249397,-2.47E-14,-1.50E-14,0.071501989,-3.293315593,0.064920569,0.045500854,0.402299753,-0.384687921,0.108096513,0.202177435,-1.292680289,-3.270796003,0.202177435,7.464996288,4.508778539,-0.202177435,7.464996288,4.508778539,-0.202177435,-1.292680289,-3.270796003,7.9,2095.376897,0,299.7453593,0,0,1,10,1,10,10,1,10,1,1,1,1,1
79.33906392,-9.45E-16,2.09E-16,1,-4.82E-14,-2.80E-15,1.31E-15,0.08518597,-0.996365069,4.83E-14,0.996365069,0.08518597,75,-1.827438724,-3.935472449,0.867812784,0.450673715,-0.209270579,-0.026629058,0.46273587,0.886096162,0.496177252,-0.763392898,0.41356912,70.66093608,3.24E-15,-8.90E-17,1,1.27E-15,-6.63E-16,6.51E-16,-0.81616146,-0.577823911,-1.27E-15,0.577823911,-0.81616146,75,1.827438724,3.935472449,0.867812784,-0.450673715,0.209270579,0.026629058,0.46273587,0.886096162,-0.496177252,-0.763392898,0.41356912,10.63022598,-5.73E-16,1.21E-15,3.39E-28,-5.24E-15,-1.40E-14,3.34E-17,0.256555473,0.022060424,6.93E-15,-0.022060424,0.256555473,10,1.745955272,-1.505523413,0.126045195,-0.092635581,0.323165107,-0.208429525,-0.108260247,0.050126616,-0.231572983,-0.120428779,0.055883365,9.369774023,1.26E-15,2.47E-17,5.81E-28,6.85E-16,1.03E-15,-1.22E-15,0.441826635,-0.62426979,-9.47E-16,0.62426979,0.441826635,10,-1.745955272,1.505523413,0.126045195,0.092635581,-0.323165107,0.208429525,-0.108260247,0.050126616,0.231572983,-0.120428779,0.055883365,-1.03E-26,38.09371103,0.059198277,-1.88E-14,-2.02E-14,-0.287999847,-1.328279413,0.052789142,0.054541467,-0.430184747,0.36281887,0.108937696,-9.68E-27,136.0827969,0.484036065,1.71E-14,1.61E-14,0.076745313,-1.328279413,0.052789142,0.054541467,0.430184747,-0.36281887,0.108937696,0.078670592,-1.219127266,-3.313364803,0.078670592,7.126948721,5.110911225,-0.078670592,7.126948721,5.110911225,-0.078670592,-1.219127266,-3.313364803,8,2095.376897,0,299.7453593,0,2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
80.40198336,-1.02E-15,2.24E-16,1,-4.88E-14,-4.10E-15,1.28E-15,0.109933411,-0.993938954,4.89E-14,0.993938954,0.109933411,76,-1.648888912,-4.081497623,0.880396672,0.439711193,-0.17763943,-0.046400739,0.452650332,0.89048001,0.471962575,-0.775733036,0.41891477,71.59801664,3.33E-15,-8.26E-17,1,1.32E-15,-6.22E-16,6.19E-16,-0.769488975,-0.638660095,-1.32E-15,0.638660095,-0.769488975,76,1.648888912,4.081497623,0.880396672,-0.439711193,0.17763943,0.046400739,0.452650332,0.89048001,-0.471962575,-0.775733036,0.41891477,10.62816284,-1.01E-15,-8.97E-16,-9.73E-28,-5.98E-15,-1.20E-14,-6.20E-16,0.238393339,0.026461864,6.12E-15,-0.026461864,0.238393339,10,1.825040971,-1.414980074,0.125632568,-0.126614856,0.309457879,-0.1870041,-0.09345052,0.037550354,-0.252720576,-0.126373984,0.051029634,9.371837162,7.02E-16,1.05E-16,-5.82E-28,4.09E-16,-2.19E-16,5.91E-16,0.49162305,-0.592453894,-4.66E-17,0.592453894,0.49162305,10,-1.825040971,1.414980074,0.125632568,0.126614856,-0.309457879,0.1870041,-0.09345052,0.037550354,0.252720576,-0.126373984,0.051029634,1.07E-26,37.2631994,0.051274541,3.47E-14,8.96E-15,-0.294123497,1.470641442,0.043141841,0.064037357,-0.462717706,0.336657526,0.104373267,9.68E-27,137.4355137,0.490985149,-1.64E-14,-1.38E-14,0.084521335,1.470641442,0.043141841,0.064037357,0.462717706,-0.336657526,0.104373267,-0.103156918,-1.164607494,-3.342902876,-0.103156918,6.743962428,5.711431067,0.103156918,6.743962428,5.711431067,0.103156918,-1.164607494,-3.342902876,8.1,2095.376897,-4.55E-01,299.7453593,-1.14E-13,2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
81.46453581,-1.10E-15,2.44E-16,1,-4.93E-14,-5.35E-15,1.25E-15,0.132856678,-0.99113526,4.96E-14,0.99113526,0.132856678,77,-1.462675133,-4.218134836,0.892907163,0.425391704,-0.147508293,-0.063927597,0.444084334,0.893701498,0.445679325,-0.788562618,0.423720352,72.53546419,3.45E-15,-8.92E-17,1,1.38E-15,-5.73E-16,5.89E-16,-0.717926731,-0.696118675,-1.37E-15,0.696118675,-0.717926731,77,1.462675133,4.218134836,0.892907163,-0.425391704,0.147508293,0.063927597,0.444084334,0.893701498,-0.445679325,-0.788562618,0.423720352,10.62288628,-4.65E-16,1.29E-15,3.29E-28,-4.74E-15,-1.30E-14,-1.59E-16,0.220071998,0.029612029,6.98E-15,-0.029612029,0.220071998,10,1.8992346,-1.317764183,0.124577256,-0.159774922,0.293164866,-0.163533066,-0.077869442,0.026879394,-0.272944416,-0.130217648,0.045082009,9.377113722,1.59E-15,-2.37E-16,5.81E-28,6.68E-16,1.21E-15,-1.20E-15,0.539621842,-0.556717702,-8.65E-16,0.556717702,0.539621842,10,-1.8992346,1.317764183,0.124577256,0.159774922,-0.293164866,0.163533066,-0.077869442,0.026879394,0.272944416,-0.130217648,0.045082009,-1.04E-26,37.13285874,0.044595745,-2.01E-14,-1.83E-14,-0.296742828,3.871865061,0.0319118,0.073178675,-0.488239517,0.31055124,0.098590495,-9.68E-27,138.9197528,0.496965773,1.92E-14,1.49E-14,0.091079011,3.871865061,0.0319118,0.073178675,0.488239517,-0.31055124,0.098590495,-0.263828021,-1.090730277,-3.424861405,-0.263828021,6.328632545,6.296727708,0.263828021,6.328632545,6.296727708,0.263828021,-1.090730277,-3.424861405,8.2,2095.376897,9.09E-01,299.7453593,-1.14E-13,2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
82.52633429,-1.18E-15,2.60E-16,1,-4.98E-14,-6.55E-15,1.20E-15,0.153936419,-0.988080755,5.02E-14,0.988080755,0.153936419,78,-1.269302053,-4.344717986,0.905266858,0.40779683,-0.119137158,-0.078986947,0.437090904,0.895942299,0.417436197,-0.801656589,0.427894536,73.47366571,3.57E-15,-9.06E-17,1,1.43E-15,-5.17E-16,5.58E-16,-0.66165724,-0.749806439,-1.41E-15,0.749806439,-0.66165724,78,1.269302053,4.344717986,0.905266858,-0.40779683,0.119137158,0.078986947,0.437090904,0.895942299,-0.417436197,-0.801656589,0.427894536,10.61308318,-1.16E-15,-9.62E-16,-9.86E-28,-5.64E-15,-1.08E-14,-7.31E-16,0.20152283,0.031478062,6.20E-15,-0.031478062,0.20152283,10,1.968226999,-1.213898824,0.122616636,-0.19212257,0.274257826,-0.137653936,-0.061999153,0.01793664,-0.291918137,-0.131661781,0.038401666,9.386916818,7.55E-16,2.09E-16,-5.82E-28,4.15E-16,-1.12E-16,5.85E-16,0.58576797,-0.517037591,-4.99E-17,0.517037591,0.58576797,10,-1.968226999,1.213898824,0.122616636,0.19212257,-0.274257826,0.137653936,-0.061999153,0.01793664,0.291918137,-0.131661781,0.038401666,1.07E-26,36.96469436,0.037558654,3.82E-14,9.51E-15,-0.301514581,7.181240318,0.023833834,0.082397356,-0.518019684,0.279588613,0.08766411,9.69E-27,140.8793298,0.505084301,-1.89E-14,-1.22E-14,0.099999548,7.181240318,0.023833834,0.082397356,0.518019684,-0.279588613,0.08766411,-0.490154801,-1.030622135,-3.504714863,-0.490154801,5.868617796,6.881821056,0.490154801,5.868617796,6.881821056,0.490154801,-1.030622135,-3.504714863,8.3,2095.376897,-4.55E-01,299.7453593,-1.14E-13,0,1,10,1,10,10,1,10,1,1,1,1,1
83.58694432,-1.26E-15,2.78E-16,1,-5.03E-14,-7.67E-15,1.17E-15,0.173162646,-0.984893242,5.09E-14,0.984893242,0.173162646,79,-1.069318551,-4.460562296,0.917388863,0.387026356,-0.092780783,-0.091358484,0.431680278,0.897388302,0.387364558,-0.814777723,0.431376821,74.41305568,3.68E-15,-8.52E-17,1,1.48E-15,-4.50E-16,5.31E-16,-0.600890066,-0.799331676,-1.46E-15,0.799331676,-0.600890066,79,1.069318551,4.460562296,0.917388863,-0.387026356,0.092780783,0.091358484,0.431680278,0.897388302,-0.387364558,-0.814777723,0.431376821,10.59911738,-4.76E-16,1.33E-15,3.18E-28,-4.52E-15,-1.15E-14,2.72E-17,0.183001704,0.032272203,7.02E-15,-0.032272203,0.183001704,10,2.031443053,-1.102987362,0.119823476,-0.223286907,0.252869676,-0.109776795,-0.046213366,0.010983416,-0.309514639,-0.130760885,0.031244031,9.400882619,1.48E-15,-1.01E-16,5.81E-28,6.45E-16,1.45E-15,-1.12E-15,0.629575517,-0.473467148,-7.78E-16,0.473467148,0.629575517,10,-2.031443053,1.102987362,0.119823476,0.223286907,-0.252869676,0.109776795,-0.046213366,0.010983416,0.309514639,-0.130760885,0.031244031,-1.04E-26,37.5133606,0.031774118,-1.42E-14,-1.65E-14,-0.302378182,10.13627732,0.0146046,0.090730025,-0.5404291,0.248741495,0.075489258,-9.69E-27,143.0691237,0.512477906,2.27E-14,1.35E-14,0.107283131,10.13627732,0.0146046,0.090730025,0.5404291,-0.248741495,0.075489258,-0.698290025,-0.944812496,-3.636938453,-0.698290025,5.376792961,7.454207666,0.698290025,5.376792961,7.454207666,0.698290025,-0.944812496,-3.636938453,8.4,2095.376897,0,299.7453593,-5.68E-14,-2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
84.64587654,-1.36E-15,2.96E-16,1,-5.08E-14,-8.72E-15,1.12E-15,0.190536736,-0.981680066,5.16E-14,0.981680066,0.190536736,80,-0.863322557,-4.564958157,0.929175308,0.363201248,-0.068688435,-0.100827311,0.427817467,0.898223841,0.355622132,-0.827681744,0.434138032,75.35412346,3.78E-15,-8.44E-17,1,1.53E-15,-3.77E-16,5.04E-16,-0.535865759,-0.844303197,-1.50E-15,0.844303197,-0.535865759,80,0.863322557,4.564958157,0.929175308,-0.363201248,0.068688435,0.100827311,0.427817467,0.898223841,-0.355622132,-0.827681744,0.434138032,10.57952708,-1.43E-15,-9.66E-16,-9.98E-28,-5.50E-15,-9.59E-15,-8.70E-16,0.164480111,0.031991316,6.27E-15,-0.031991316,0.164480111,10,2.088476819,-0.984929864,0.115905415,-0.253215252,0.228977289,-0.079599755,-0.031042867,0.005727361,-0.325333891,-0.127319536,0.023980183,9.420472924,5.27E-16,1.18E-16,-5.82E-28,4.04E-16,1.61E-17,5.95E-16,0.670910616,-0.425963262,-6.79E-17,0.425963262,0.670910616,10,-2.088476819,0.984929864,0.115905415,0.253215252,-0.228977289,0.079599755,-0.031042867,0.005727361,0.325333891,-0.127319536,0.023980183,1.07E-26,38.14971604,0.025768284,3.47E-14,1.02E-14,-0.304408995,14.07323977,0.009162898,0.098751499,-0.566464414,0.212206456,0.058727196,9.69E-27,145.8196716,0.521927922,-2.20E-14,-1.03E-14,0.116344218,14.07323977,0.009162898,0.098751499,0.566464414,-0.212206456,0.058727196,-0.979515255,-0.864680713,-3.777385809,-0.979515255,4.838695806,8.028363995,0.979515255,4.838695806,8.028363995,0.979515255,-0.864680713,-3.777385809,8.5,2095.376897,4.55E-01,299.7453593,0,-2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
85.7025846,-1.43E-15,3.11E-16,1,-5.13E-14,-9.71E-15,1.08E-15,0.206072644,-0.978536696,5.22E-14,0.978536696,0.206072644,81,-0.651966107,-4.657171042,0.94051692,0.336465866,-0.047102487,-0.107188147,0.425421317,0.898625286,0.322395137,-0.840123458,0.436181099,76.2974154,3.90E-15,-8.99E-17,1,1.58E-15,-2.96E-16,4.76E-16,-0.466859087,-0.884331721,-1.54E-15,0.884331721,-0.466859087,81,0.651966107,4.657171042,0.94051692,-0.336465866,0.047102487,0.107188147,0.425421317,0.898625286,-0.322395137,-0.840123458,0.436181099,10.55463415,1.32E-17,1.28E-15,3.07E-28,-4.46E-15,-1.02E-14,-7.31E-17,0.14623805,0.030876087,7.06E-15,-0.030876087,0.14623805,10,2.138652191,-0.85932784,0.11092683,-0.281492389,0.202741655,-0.047616948,-0.016880127,0.002301536,-0.339206008,-0.121514745,0.016881171,9.445365849,1.95E-15,-2.29E-16,5.81E-28,5.01E-16,1.60E-15,-1.16E-15,0.709222827,-0.374607224,-6.87E-16,0.374607224,0.709222827,10,-2.138652191,0.85932784,0.11092683,0.281492389,-0.202741655,0.047616948,-0.016880127,0.002301536,0.339206008,-0.121514745,0.016881171,-1.05E-26,39.51639998,0.021038336,-1.29E-14,-1.50E-14,-0.301691495,17.68755782,0.003019608,0.105306159,-0.584390358,0.175500506,0.040991302,-9.69E-27,148.8784843,0.530813077,2.37E-14,1.19E-14,0.122961055,17.68755782,0.003019608,0.105306159,0.584390358,-0.175500506,0.040991302,-1.244646251,-0.751327593,-3.968962516,-1.244646251,4.266209658,8.591239896,1.244646251,4.266209658,8.591239896,1.244646251,-0.751327593,-3.968962516,8.6,2095.376897,-4.55E-01,299.7453593,0,2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
86.75646027,-1.51E-15,3.24E-16,1,-5.18E-14,-1.06E-14,1.01E-15,0.219800877,-0.975544758,5.29E-14,0.975544758,0.219800877,82,-0.435962772,-4.736438618,0.951292054,0.306993432,-0.028257034,-0.110250784,0.42436361,0.898754856,0.287903095,-0.851862993,0.437539997,77.24353973,4.02E-15,-8.99E-17,1,1.62E-15,-2.18E-16,4.38E-16,-0.394185986,-0.91903069,-1.57E-15,0.91903069,-0.394185986,82,0.435962772,4.736438618,0.951292054,-0.306993432,0.028257034,0.110250784,0.42436361,0.898754856,-0.287903095,-0.851862993,0.437539997,10.52287929,-1.59E-15,-1.02E-15,-1.01E-27,-5.51E-15,-8.38E-15,-1.16E-15,0.128326611,0.028962677,6.34E-15,-0.028962677,0.128326611,10,2.181414509,-0.726023677,0.104575858,-0.307956291,0.174167412,-0.013635793,-0.004274007,0.000289866,-0.350634842,-0.113275963,0.010296785,9.477120708,4.84E-16,2.28E-16,-5.82E-28,2.76E-16,-4.77E-17,3.94E-16,0.744239193,-0.319372147,-8.19E-17,0.319372147,0.744239193,10,-2.181414509,0.726023677,0.104575858,0.307956291,-0.174167412,0.013635793,-0.004274007,0.000289866,0.350634842,-0.113275963,0.010296785,1.07E-26,41.07280105,0.016205162,3.28E-14,1.07E-14,-0.298475413,22.32456344,0.001217209,0.111153157,-0.60477741,0.131907974,0.019576456,9.69E-27,152.5475956,0.541542736,-2.64E-14,-8.46E-15,0.130105179,22.32456344,0.001217209,0.111153157,0.60477741,-0.131907974,0.019576456,-1.587742955,-0.632610127,-4.175608667,-1.587742955,3.643621613,9.154807634,1.587742955,3.643621613,9.154807634,1.587742955,-0.632610127,-4.175608667,8.7,2095.376897,0,299.7453593,1.42E-13,4.55E-13,1,10,1,10,10,1,10,1,1,1,1,1
87.8068364,-1.58E-15,3.43E-16,1,-5.23E-14,-1.15E-14,9.44E-16,0.231771681,-0.972770213,5.36E-14,0.972770213,0.231771681,83,-0.216094471,-4.801976605,0.961367279,0.274990575,-0.012374892,-0.109847062,0.424470377,0.898753872,0.252401619,-0.862673219,0.438278839,78.1931636,4.14E-15,-8.91E-17,1,1.65E-15,-1.42E-16,3.89E-16,-0.31820947,-0.948020429,-1.61E-15,0.948020429,-0.31820947,83,0.216094471,4.801976605,0.961367279,-0.274990575,0.012374892,0.109847062,0.424470377,0.898753872,-0.252401619,-0.862673219,0.438278839,10.48464318,-4.70E-18,1.40E-15,2.96E-28,-4.55E-15,-8.83E-15,-2.52E-16,0.111089464,0.026528212,7.11E-15,-0.026528212,0.111089464,10,2.215951507,-0.584736064,0.096928636,-0.332100837,0.143475425,0.021710226,0.006409351,-0.000309552,-0.35939466,-0.102928546,0.004480047,9.515356819,1.93E-15,-2.12E-16,5.81E-28,2.71E-16,1.57E-15,-1.37E-15,0.775291138,-0.260422638,-5.61E-16,0.260422638,0.775291138,10,-2.215951507,0.584736064,0.096928636,0.332100837,-0.143475425,-0.021710226,0.006409351,-0.000309552,0.35939466,-0.102928546,0.004480047,-1.05E-26,43.32746565,0.012670142,-1.08E-14,-1.39E-14,-0.289033636,26.60698423,-0.000880691,0.114907921,-0.615601997,0.087498224,-0.002131027,-9.69E-27,156.5241799,0.551674584,2.51E-14,9.68E-15,0.133388911,26.60698423,-0.000880691,0.114907921,0.615601997,-0.087498224,-0.002131027,-1.911805534,-0.472232331,-4.426912502,-1.911805535,2.981467505,9.701848793,1.911805535,2.981467505,9.701848793,1.911805535,-0.472232331,-4.426912502,8.8,2095.376897,4.55E-01,299.7453593,2.04E-13,0,1,10,1,10,10,1,10,1,1,1,1,1
88.85299074,-1.67E-15,3.55E-16,1,-5.28E-14,-1.23E-14,8.74E-16,0.242061486,-0.970260912,5.42E-14,0.970260912,0.242061486,84,0.006780094,-4.852986004,0.970598148,0.240705467,0.000336289,-0.105840004,0.425523682,0.898736607,0.216187716,-0.872347679,0.438488766,79.14700926,4.25E-15,-8.79E-17,1,1.67E-15,-4.86E-17,3.54E-16,-0.239349448,-0.97093349,-1.64E-15,0.97093349,-0.239349448,84,-0.006780094,4.852986004,0.970598148,-0.240705467,-0.000336289,0.105840004,0.425523682,0.898736607,-0.216187716,-0.872347679,0.438488766,10.4384437,-1.66E-15,-1.16E-15,-1.02E-27,-5.72E-15,-6.87E-15,-1.15E-15,0.094706632,0.023657816,6.40E-15,-0.023657816,0.094706632,10,2.24153979,-0.43545191,0.087688741,-0.353601326,0.110748198,0.05843093,0.014656744,-3.57E-05,-0.364883408,-0.090560672,-0.000281509,9.561556297,2.78E-16,2.38E-16,-5.82E-28,2.99E-16,3.06E-16,6.59E-16,0.801909284,-0.19783858,-7.48E-17,0.19783858,0.801909284,10,-2.24153979,0.43545191,0.087688741,0.353601326,-0.110748198,-0.05843093,0.014656744,-3.57E-05,0.364883408,-0.090560672,-0.000281509,1.07E-26,45.7829786,0.009106342,3.63E-14,1.12E-14,-0.276611444,31.84506438,0.00174111,0.117563747,-0.62683106,0.034751397,-0.02615607,9.69E-27,161.0409329,0.563187469,-2.00E-14,-6.32E-15,0.13510024,31.84506438,0.00174111,0.117563747,0.62683106,-0.034751397,-0.02615607,-2.309973943,-0.293997976,-4.690363971,-2.309973943,2.264830323,10.23805148,2.309973943,2.264830323,10.23805148,2.309973943,-0.293997976,-4.690363971,8.9,2095.376897,0,299.7453593,1.14E-13,-2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
89.8941621,-1.75E-15,3.67E-16,1,-5.34E-14,-1.30E-14,7.91E-16,0.250777895,-0.968044651,5.49E-14,0.968044651,0.250777895,85,0.231720263,-4.88867348,0.97883242,0.204433843,0.009690045,-0.098134331,0.427266869,0.898783998,0.179601632,-0.880709843,0.438284642,80.1058379,4.37E-15,-8.49E-17,1,1.69E-15,3.30E-17,3.00E-16,-0.15808979,-0.987424741,-1.66E-15,0.987424741,-0.15808979,85,-0.231720263,4.88867348,0.97883242,-0.204433843,-0.009690045,0.098134331,0.427266869,0.898783998,-0.179601632,-0.880709843,0.438284642,10.38498352,5.40E-17,1.41E-15,2.85E-28,-4.72E-15,-7.63E-15,-5.18E-16,0.079621555,0.020667391,7.14E-15,-0.020667391,0.079621555,10,2.257263592,-0.278297612,0.076996704,-0.371831164,0.076326913,0.095682529,0.020206989,0.000983553,-0.366838282,-0.076682589,-0.003800966,9.615016478,1.98E-15,-1.78E-16,5.81E-28,1.25E-17,1.33E-15,-1.74E-15,0.823283882,-0.131986436,-4.48E-16,0.131986436,0.823283882,10,-2.257263592,0.278297612,0.076996704,0.371831164,-0.076326913,-0.095682529,0.020206989,0.000983553,0.366838282,-0.076682589,-0.003800966,-1.05E-26,48.7711917,0.006825809,-1.64E-14,-1.30E-14,-0.255949245,36.53386673,0.004305962,0.117495546,-0.626065694,-0.019436327,-0.049247737,-9.69E-27,165.6773298,0.57372441,1.57E-14,8.07E-15,0.130949183,36.53386673,0.004305962,0.117495546,0.626065694,0.019436327,-0.049247737,-2.673009034,-0.06767425,-4.979029304,-2.673009034,1.504705965,10.73640048,2.673009034,1.504705965,10.73640048,2.673009034,-0.06767425,-4.979029304,9,2095.376897,0,299.7453593,1.71E-13,2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
90.92957267,-1.83E-15,3.77E-16,1,-5.39E-14,-1.36E-14,7.29E-16,0.258067415,-0.966126912,5.56E-14,0.966126912,0.258067415,86,0.457699852,-4.908278469,0.985914533,0.166527444,0.015528782,-0.086689239,0.429411236,0.8989388,0.143029747,-0.887623006,0.437798916,81.07042733,4.46E-15,-7.96E-17,1,1.70E-15,1.42E-16,2.69E-16,-0.074987474,-0.997184476,-1.69E-15,0.997184476,-0.074987474,86,-0.457699852,4.908278469,0.985914533,-0.166527444,-0.015528782,0.086689239,0.429411236,0.8989388,-0.143029747,-0.887623006,0.437798916,10.32322779,-1.76E-15,-1.23E-15,-1.03E-27,-6.09E-15,-5.11E-15,-7.25E-16,0.066168835,0.017687405,6.44E-15,-0.017687405,0.066168835,10,2.262328196,-0.11380216,0.064645559,-0.386296804,0.040447837,0.133219317,0.022680361,0.002112477,-0.364599401,-0.061580676,-0.005913546,9.676772207,-7.48E-17,2.83E-16,-5.82E-28,2.53E-16,8.54E-16,1.13E-15,0.838762443,-0.063208269,-3.81E-17,0.063208269,0.838762443,10,-2.262328196,0.11380216,0.064645559,0.386296804,-0.040447837,-0.133219317,0.022680361,0.002112477,0.364599401,-0.061580676,-0.005913546,1.07E-26,51.77009666,0.004506525,4.65E-14,1.14E-14,-0.22947176,41.88671965,0.011626397,0.116017754,-0.622705856,-0.082929723,-0.072743016,9.69E-27,170.5371593,0.584796423,-7.37E-15,-4.91E-15,0.122616859,41.88671965,0.011626397,0.116017754,0.622705856,0.082929723,-0.072743016,-3.087786462,0.184992596,-5.257863685,-3.087786462,0.691452942,11.19168154,3.087786462,0.691452942,11.19168154,3.087786462,0.184992596,-5.257863685,9.1,2095.376897,0,299.7453593,0,-2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
91.9584664,-1.92E-15,3.86E-16,1,-5.45E-14,-1.42E-14,6.67E-16,0.264119335,-0.964490009,5.63E-14,0.964490009,0.264119335,87,0.683612143,-4.911116313,0.991693279,0.127396906,0.017733254,-0.071530529,0.431647626,0.899201707,0.106900999,-0.893000759,0.437174818,82.0415336,4.57E-15,-7.30E-17,1,1.71E-15,2.60E-16,2.44E-16,0.009325522,-0.999956516,-1.71E-15,0.999956516,0.009325522,87,-0.683612143,4.911116313,0.991693279,-0.127396906,-0.017733254,0.071530529,0.431647626,0.899201707,-0.106900999,-0.893000759,0.437174818,10.25464678,2.91E-17,1.41E-15,2.74E-28,-4.97E-15,-6.43E-15,-5.17E-16,0.054869571,0.015050654,7.16E-15,-0.015050654,0.054869571,10,2.255917622,0.05704528,0.050929356,-0.396313953,0.003641598,0.16995489,0.022047431,0.003145672,-0.357975571,-0.045974384,-0.006568423,9.745353218,2.17E-15,-1.51E-16,5.82E-28,-1.89E-16,1.50E-15,-1.63E-15,0.847497478,0.007767458,-3.82E-16,-0.007767458,0.847497478,10,-2.255917622,-0.05704528,0.050929356,0.396313953,-0.003641598,-0.16995489,0.022047431,0.003145672,0.357975571,-0.045974384,-0.006568423,-1.05E-26,54.898693,0.003374071,-2.62E-14,-1.23E-14,-0.193263786,46.2234919,0.018755312,0.111320492,-0.604377882,-0.147262989,-0.093472967,-9.69E-27,175.0256309,0.594065619,1.06E-14,7.73E-15,0.106728967,46.2234919,0.018755312,0.111320492,0.604377882,0.147262989,-0.093472967,-3.429050557,0.482435231,-5.521669552,-3.429050557,-0.158622124,11.56307439,3.429050557,-0.158622124,11.56307439,3.429050557,0.482435231,-5.521669552,9.2,2095.376897,-4.55E-01,299.7453593,-1.14E-13,0,1,10,1,10,10,1,10,1,1,1,1,1
92.98015532,-2.01E-15,3.93E-16,1,-5.50E-14,-1.48E-14,6.03E-16,0.269169843,-0.963092724,5.70E-14,0.963092724,0.269169843,88,0.908281808,-4.896628552,0.996031064,0.087513482,0.016232986,-0.052762576,0.43366002,0.899530487,0.071681448,-0.896816803,0.436556288,83.01984468,4.67E-15,-6.31E-17,1,1.70E-15,3.92E-16,2.30E-16,0.09414288,-0.995558697,-1.73E-15,0.995558697,0.09414288,88,-0.908281808,4.896628552,0.996031064,-0.087513482,-0.016232986,0.052762576,0.43366002,0.899530487,-0.071681448,-0.896816803,0.436556288,10.17913171,-1.74E-15,-1.25E-15,-1.05E-27,-6.31E-15,-4.18E-15,-7.67E-16,0.046140596,0.012895035,6.47E-15,-0.012895035,0.046140596,10,2.237475676,0.232709938,0.035826343,-0.40135454,-0.033646952,0.205404169,0.018200455,0.003429925,-0.34641545,-0.03034649,-0.005802168,9.820868287,-1.67E-16,3.50E-16,-5.82E-28,5.98E-17,1.14E-15,1.36E-15,0.848849675,0.08018894,-2.92E-17,-0.08018894,0.848849675,10,-2.237475676,-0.232709938,0.035826343,0.40135454,0.033646952,-0.205404169,0.018200455,0.003429925,0.34641545,-0.03034649,-0.005802168,1.07E-26,57.57806552,0.002083076,4.22E-14,1.15E-14,-0.149795949,50.64600599,0.030110454,0.105197156,-0.580619744,-0.219779864,-0.112248389,9.69E-27,179.1101671,0.602662881,-6.24E-15,-3.83E-15,0.085083973,50.64600599,0.030110454,0.105197156,0.580619744,0.219779864,-0.112248389,-3.775753429,0.800654741,-5.730956244,-3.775753428,-1.043539879,11.83550958,3.775753428,-1.043539879,11.83550958,3.775753429,0.800654741,-5.730956244,9.3,2095.376897,4.55E-01,299.7453593,-1.14E-13,-2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
93.99407621,-2.09E-15,3.98E-16,1,-5.56E-14,-1.52E-14,5.39E-16,0.273498136,-0.961872533,5.76E-14,0.961872533,0.273498136,89,1.130490286,-4.864441271,0.998815241,0.047400078,0.011015721,-0.030574482,0.435143878,0.899841656,0.037859141,-0.899112361,0.43607757,84.00592379,4.77E-15,-5.20E-17,1,1.68E-15,5.20E-16,2.11E-16,0.178697979,-0.983903975,-1.75E-15,0.983903975,0.178697979,89,-1.130490286,4.864441271,0.998815241,-0.047400078,-0.011015721,0.030574482,0.435143878,0.899841656,-0.037859141,-0.899112361,0.43607757,10.09928602,3.03E-17,1.35E-15,2.64E-28,-5.13E-15,-5.71E-15,-4.95E-16,0.040425245,0.011508787,7.17E-15,-0.011508787,0.040425245,10,2.206693878,0.411035684,0.019857203,-0.40091353,-0.07069835,0.238357702,0.011476698,0.002793458,-0.330030678,-0.015564683,-0.003772189,9.900713983,2.17E-15,-1.28E-16,5.82E-28,-4.19E-16,1.41E-15,-1.75E-15,0.842252306,0.152905487,-3.41E-16,-0.152905487,0.842252306,10,-2.206693878,-0.411035684,0.019857203,0.40091353,0.07069835,-0.238357702,0.011476698,0.002793458,0.330030678,-0.015564683,-0.003772189,-1.06E-26,59.78189424,0.001804413,-3.00E-14,-1.20E-14,-0.097951525,53.36464904,0.040571521,0.095792953,-0.540328455,-0.289574707,-0.126132757,-9.69E-27,182.0890105,0.608356875,5.52E-15,7.30E-15,0.056609773,53.36464904,0.040571521,0.095792953,0.540328455,0.289574707,-0.126132757,-3.992284785,1.141092965,-5.870753081,-3.992284785,-1.937086793,11.96182155,3.992284785,-1.937086793,11.96182155,3.992284785,1.141092965,-5.870753081,9.4,2095.376897,0,299.7453593,0,-2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
94.99984352,-2.15E-15,4.04E-16,1,-5.62E-14,-1.57E-14,4.79E-16,0.277419871,-0.960748779,5.83E-14,0.960748779,0.277419871,90,1.349009303,-4.814416801,0.999968704,0.00761801,0.002134582,-0.005241437,0.43582431,0.900016499,0.005926032,-0.89999952,0.4358506,85.00015648,4.86E-15,-3.90E-17,1,1.65E-15,6.51E-16,1.95E-16,0.262183851,-0.965017942,-1.77E-15,0.965017942,0.262183851,90,-1.349009303,4.814416801,0.999968704,-0.00761801,-0.002134582,0.005241437,0.43582431,0.900016499,-0.005926032,-0.89999952,0.4358506,10.01606027,-1.26E-15,-1.23E-15,-1.06E-27,-6.40E-15,-3.76E-15,-7.05E-16,0.038009455,0.010966304,6.48E-15,-0.010966304,0.038009455,10,2.163686462,0.589453699,0.003212053,-0.394727837,-0.106924436,0.268303201,0.002131949,0.000703388,-0.30863151,-0.002178498,-0.000767214,9.983939733,-3.48E-16,3.88E-16,-5.82E-28,-1.70E-16,1.22E-15,1.44E-15,0.827465129,0.224815175,-1.22E-17,-0.224815175,0.827465129,10,-2.163686462,-0.589453699,0.003212053,0.394727837,0.106924436,-0.268303201,0.002131949,0.000703388,0.30863151,-0.002178498,-0.000767214,1.07E-26,60.98575508,0.001199646,3.72E-14,1.15E-14,-0.041196107,55.51713567,0.054077957,0.085561213,-0.494480283,-0.363053534,-0.1358985,9.70E-27,183.9595619,0.612228741,-4.08E-15,-3.33E-15,0.024082627,55.51713567,0.054077957,0.085561213,0.494480283,0.363053534,-0.1358985,-4.161287491,1.4766116,-5.908399882,-4.161287491,-2.824130053,11.93340162,4.161287491,-2.824130053,11.93340162,4.161287491,1.4766116,-5.908399882,9.5,2095.376897,0,299.7453593,-2.27E-13,-6.82E-13,1,10,1,10,10,1,10,1,1,1,1,1
95.9972919,-2.22E-15,4.09E-16,1,-5.67E-14,-1.62E-14,4.28E-16,0.28127082,-0.959628431,5.90E-14,0.959628431,0.28127082,91,1.562643553,-4.746690581,0.99945838,-0.03125789,-0.010290315,0.02288478,0.435474976,0.899909902,-0.02364811,-0.899657985,0.435954445,86.0027081,4.94E-15,-2.51E-17,1,1.60E-15,8.04E-16,2.04E-16,0.343786601,-0.939047801,-1.78E-15,0.939047801,0.343786601,91,-1.562643553,4.746690581,0.99945838,0.03125789,0.010290315,-0.02288478,0.435474976,0.899909902,0.02364811,-0.899657985,0.435954445,9.932907325,-1.32E-16,1.33E-15,2.55E-28,-5.14E-15,-5.57E-15,-3.28E-16,0.039009538,0.011440645,7.18E-15,-0.011440645,0.039009538,10,2.108998539,0.765070714,-0.013418535,-0.38279017,-0.141573498,0.294221138,-0.009118628,-0.002835321,-0.282851339,0.009009212,0.0028441,10.06709267,2.05E-15,-1.11E-16,5.82E-28,-8.23E-16,1.85E-15,-1.25E-15,0.804589877,0.294587641,-3.13E-16,-0.294587641,0.804589877,10,-2.108998539,-0.765070714,-0.013418535,0.38279017,0.141573498,-0.294221138,-0.009118628,-0.002835321,0.282851339,0.009009212,0.0028441,-1.06E-26,61.25604999,0.001467407,-3.49E-14,-1.18E-14,0.018212955,55.45120263,0.065505559,0.072707695,-0.434479697,-0.427274974,-0.139247775,-9.69E-27,184.1738813,0.612427335,1.34E-14,7.18E-15,-0.01065229,55.45120263,0.065505559,0.072707695,0.434479697,0.427274974,-0.139247775,-4.157647112,1.795373863,-5.841953338,-4.157647112,-3.67341844,11.71974817,4.157647112,-3.67341844,11.71974817,4.157647112,1.795373863,-5.841953338,9.6,2095.376897,-4.55E-01,299.7453593,0,-4.55E-13,1,10,1,10,10,1,10,1,1,1,1,1
96.986495,-2.29E-15,4.07E-16,1,-5.73E-14,-1.67E-14,3.69E-16,0.285389969,-0.95841148,5.97E-14,0.95841148,0.285389969,92,1.770271309,-4.661681233,0.997299001,-0.068664293,-0.026075234,0.053390896,0.433931523,0.899362466,-0.050439222,-0.898325469,0.436425522,87.013505,5.01E-15,-1.43E-17,1,1.55E-15,9.36E-16,1.93E-16,0.422718555,-0.906261013,-1.80E-15,0.906261013,0.422718555,92,-1.770271309,4.661681233,0.997299001,0.068664293,0.026075234,-0.053390896,0.433931523,0.899362466,0.050439222,-0.898325469,0.436425522,9.851154741,-1.29E-15,-1.37E-15,-1.07E-27,-6.21E-15,-4.33E-15,-8.54E-16,0.043373437,0.01289837,6.49E-15,-0.01289837,0.043373437,10,2.043556589,0.93511624,-0.029769052,-0.36533788,-0.174124878,0.315901186,-0.021750442,-0.008113396,-0.25297089,0.017641099,0.006577458,10.14884526,-7.19E-16,3.28E-16,-5.82E-28,-2.40E-16,7.80E-16,1.03E-15,0.774049198,0.361148126,-5.27E-17,-0.361148126,0.774049198,10,-2.043556589,-0.93511624,-0.029769052,0.36533788,0.174124878,-0.315901186,-0.021750442,-0.008113396,0.25297089,0.017641099,0.006577458,1.07E-26,60.32743656,0.001346356,2.50E-14,1.13E-14,0.07663509,54.58828177,0.078470778,0.060345114,-0.373020275,-0.489083152,-0.137566045,9.70E-27,183.0311189,0.610424148,-2.02E-14,-2.14E-15,-0.044564965,54.58828177,0.078470778,0.060345114,0.373020275,0.489083152,-0.137566045,-4.087629217,2.076592638,-5.66295883,-4.087629217,-4.467602324,11.34159372,4.087629217,-4.467602324,11.34159372,4.087629217,2.076592638,-5.66295883,9.7,2095.376897,4.55E-01,299.7453593,-6.82E-13,0,1,10,1,10,10,1,10,1,1,1,1,1
97.96775676,-2.36E-15,4.03E-16,1,-5.79E-14,-1.72E-14,3.17E-16,0.290097874,-0.956996982,6.04E-14,0.956996982,0.290097874,93,1.970879736,-4.560070209,0.993551352,-0.104078073,-0.04498294,0.085825824,0.431100507,0.898212826,-0.074092092,-0.896281266,0.437253078,88.03224324,5.07E-15,-1.61E-18,1,1.47E-15,1.08E-15,2.02E-16,0.49825402,-0.867031102,-1.82E-15,0.867031102,0.49825402,93,-1.970879736,4.560070209,0.993551352,0.104078073,0.04498294,-0.085825824,0.431100507,0.898212826,0.074092092,-0.896281266,0.437253078,9.774080411,-1.14E-16,1.29E-15,2.45E-28,-4.90E-15,-6.26E-15,-1.86E-16,0.050784664,0.015391597,7.17E-15,-0.015391597,0.050784664,10,1.968611949,1.097104243,-0.045183918,-0.342937726,-0.204029251,0.332797374,-0.03486987,-0.014879412,-0.220086509,0.023242967,0.009973663,10.22591959,1.84E-15,-7.36E-17,5.82E-28,-1.29E-15,2.09E-15,-8.53E-16,0.736660116,0.4234501,-2.48E-16,-0.4234501,0.736660116,10,-1.968611949,-1.097104243,-0.045183918,0.342937726,0.204029251,-0.332797374,-0.03486987,-0.014879412,0.220086509,0.023242967,0.009973663,-1.06E-26,58.55987222,0.002127006,-3.71E-14,-1.17E-14,0.130253687,51.61288521,0.088198064,0.046606943,-0.30333031,-0.535708337,-0.12945899,-9.70E-27,180.345419,0.604903563,2.75E-14,5.46E-15,-0.074496219,51.61288521,0.088198064,0.046606943,0.30333031,0.535708337,-0.12945899,-3.853716474,2.308864159,-5.398660799,-3.853716475,-5.185599799,10.80013954,3.853716475,-5.185599799,10.80013954,3.853716474,2.308864159,-5.398660799,9.8,2095.376897,-9.09E-01,299.7453593,0,-2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
98.94157791,-2.42E-15,4.09E-16,1,-5.84E-14,-1.78E-14,2.72E-16,0.295681599,-0.95528655,6.11E-14,0.95528655,0.295681599,94,2.163585507,-4.442757032,0.988315583,-0.137035503,-0.066735143,0.119722935,0.4269599,0.896310026,-0.094333065,-0.893826893,0.438377415,89.05842209,5.12E-15,1.89E-17,1,1.39E-15,1.21E-15,2.03E-16,0.569752604,-0.821816263,-1.83E-15,0.821816263,0.569752604,94,-2.163585507,4.442757032,0.988315583,0.137035503,0.066735143,-0.119722935,0.4269599,0.896310026,0.094333065,-0.893826893,0.438377415,9.702342652,-9.52E-16,-1.15E-15,-1.07E-27,-5.86E-15,-5.38E-15,-7.04E-16,0.060889828,0.018817046,6.49E-15,-0.018817046,0.060889828,10,1.885503476,1.249159303,-0.05953147,-0.316210867,-0.231014815,0.345144845,-0.047942282,-0.023176584,-0.184732952,0.025844484,0.012513064,10.29765735,-7.00E-16,4.83E-16,-5.82E-28,-3.42E-16,5.61E-16,8.78E-16,0.693311562,0.480846675,-1.32E-16,-0.480846675,0.693311562,10,-1.885503476,-1.249159303,-0.05953147,0.316210867,0.231014815,-0.345144845,-0.047942282,-0.023176584,0.184732952,0.025844484,0.012513064,1.07E-26,55.94559119,0.002629318,1.87E-14,1.10E-14,0.17775565,48.25059402,0.098240516,0.0349632,-0.238010456,-0.576521105,-0.117181128,9.70E-27,176.7449823,0.597863798,-3.00E-14,2.74E-16,-0.09942094,48.25059402,0.098240516,0.0349632,0.238010456,0.576521105,-0.117181128,-3.586887969,2.489183929,-5.061134457,-3.586887969,-5.821663461,10.14437149,3.586887969,-5.821663461,10.14437149,3.586887969,2.489183929,-5.061134457,9.9,2095.376897,4.55E-01,299.7453593,0,-2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
99.90860439,-2.46E-15,4.00E-16,1,-5.89E-14,-1.85E-14,2.24E-16,0.30238144,-0.953187004,6.17E-14,0.953187004,0.30238144,95,2.347642014,-4.310797377,0.981720878,-0.167146963,-0.091027529,0.154623152,0.421554698,0.893522981,-0.11097657,-0.891265129,0.439693838,90.09139561,5.18E-15,3.16E-17,1,1.30E-15,1.33E-15,1.99E-16,0.636675365,-0.771131947,-1.85E-15,0.771131947,0.636675365,95,-2.347642014,4.310797377,0.981720878,0.167146963,0.091027529,-0.154623152,0.421554698,0.893522981,0.11097657,-0.891265129,0.439693838,9.638186829,3.75E-17,9.53E-16,2.36E-28,-4.34E-15,-7.85E-15,-2.54E-16,0.073107001,0.023173869,7.17E-15,-0.023173869,0.073107001,10,1.795626647,1.390033792,-0.072362634,-0.286018328,-0.254832889,0.352859477,-0.060161761,-0.032564313,-0.148137149,0.025390804,0.013815397,10.36181317,1.82E-15,-2.28E-16,5.82E-28,-1.51E-15,1.82E-15,-9.57E-16,0.645143657,0.532839648,-1.69E-16,-0.532839648,0.645143657,10,-1.795626647,-1.390033792,-0.072362634,0.286018328,0.254832889,-0.352859477,-0.060161761,-0.032564313,0.148137149,0.025390804,0.013815397,-1.06E-26,53.04800901,0.004201062,-4.68E-14,-1.18E-14,0.216017724,43.4016235,0.104433544,0.023176037,-0.170032889,-0.600461291,-0.099920993,-9.70E-27,172.2709269,0.588258196,2.85E-14,2.80E-15,-0.11689931,43.4016235,0.104433544,0.023176037,0.170032889,0.600461291,-0.099920993,-3.20779114,2.614707061,-4.695737686,-3.20779114,-6.372975795,9.391711291,3.20779114,-6.372975795,9.391711291,3.20779114,2.614707061,-4.695737686,10,2095.376897,0,299.7453593,0,-6.82E-13,1,10,1,10,10,1,10,1,1,1,1,1


==> data/e108_closed_loop_MBS_directors_ph_results_energy_increment.csv <==
position0,position1,position2,position3,position4,position5,position6,position7,position8,position9,position10,position11,position12,position13,position14,position15,position16,position17,position18,position19,position20,position21,position22,position23,position24,position25,position26,position27,position28,position29,position30,position31,position32,position33,position34,position35,position36,position37,position38,position39,position40,position41,position42,position43,position44,position45,position46,position47,velocity0,velocity1,velocity2,velocity3,velocity4,velocity5,velocity6,velocity7,velocity8,velocity9,velocity10,velocity11,velocity12,velocity13,velocity14,velocity15,velocity16,velocity17,velocity18,velocity19,velocity20,velocity21,velocity22,velocity23,velocity24,velocity25,velocity26,velocity27,velocity28,velocity29,velocity30,velocity31,velocity32,velocity33,velocity34,velocity35,velocity36,velocity37,velocity38,velocity39,velocity40,velocity41,velocity42,velocity43,velocity44,velocity45,velocity46,velocity47,multiplier0,multiplier1,multiplier2,multiplier3,multiplier4,multiplier5,multiplier6,multiplier7,multiplier8,multiplier9,multiplier10,multiplier11,multiplier12,multiplier13,multiplier14,multiplier15,multiplier16,multiplier17,multiplier18,multiplier19,multiplier20,multiplier21,multiplier22,multiplier23,multiplier24,multiplier25,multiplier26,multiplier27,multiplier28,multiplier29,multiplier30,multiplier31,multiplier32,multiplier33,multiplier34,multiplier35,time,system_total_energy_current_time,system_total_energy_interval_increment,system_angular_momentum_x_current_time,system_angular_momentum_y_current_time,system_angular_momentum_z_current_time,system_increment_angular_momentum_x,system_increment_angular_momentum_y,system_increment_angular_momentum_z,body_dimension_x_current_time_0,body_dimension_x_current_time_1,body_dimension_x_current_time_2,body_dimension_x_current_time_3,body_dimension_y_current_time_0,body_dimension_y_current_time_1,body_dimension_y_current_time_2,body_dimension_y_current_time_3,body_dimension_z_current_time_0,body_dimension_z_current_time_1,body_dimension_z_current_time_2,body_dimension_z_current_time_3
9.823718846,6.22E-18,-7.09E-18,1,1.08E-15,-2.16E-15,7.30E-17,0.880514508,0.474019199,2.42E-15,-0.474019199,0.880514508,5,4.699404058,1.088055608,0.964743769,-0.059366303,0.256408077,0.058496691,0.998226729,0.011024274,-0.256607866,0.004363425,0.966505749,0.176281154,3.89E-19,-1.92E-17,1,-5.37E-17,1.88E-18,5.37E-17,0.999247115,-0.038796956,2.00E-19,0.038796956,0.999247115,5,-4.699404058,-1.088055608,0.964743769,0.059366303,-0.256408077,-0.058496691,0.998226729,0.011024274,0.256607866,0.004363425,0.966505749,9.530766082,5.69E-17,7.19E-17,6.44E-28,5.33E-15,-4.97E-15,-3.62E-16,-0.389192384,0.722576918,6.72E-15,-0.722576918,-0.389192384,10,-0.962394406,2.076808295,-0.093846784,-0.196713503,0.307215259,0.191489277,-0.011644979,0.050840602,-0.308806239,0.018954332,-0.082306852,10.46923392,8.36E-17,3.24E-16,5.83E-28,3.68E-16,-1.34E-17,-3.68E-16,0.004234622,0.1081464,-4.93E-18,-0.1081464,0.004234622,10,0.962394406,-2.076808295,-0.093846784,0.196713503,-0.307215259,-0.191489277,-0.011644979,0.050840602,0.308806239,0.018954332,-0.082306852,-9.36E-27,143.2874333,0.567131269,9.39E-14,-3.88E-16,-60.14179123,232.3653121,0.028076279,0.093632054,-0.494554346,-0.558073823,-0.103015869,-9.42E-27,34.42102189,0.007581735,-1.10E-14,-6.05E-17,0.585748706,232.3653121,0.028076279,0.093632054,0.494554346,0.558073823,-0.103015869,-31.89555451,10.71364817,-2.251709641,-11.89555451,-3.491247491,-2.809377008,11.89555451,-3.491247491,-2.809377008,31.89555451,10.71364817,-2.251709641,1,2095.376897,1.00E-19,299.7453593,-4.62E-14,-1.14E-13,1.00E-20,1.00E-20,1.00E-20,1,10,1,10,10,1,10,1,1,1,1,1
10.77475415,1.17E-17,4.53E-18,1,1.62E-15,-2.64E-15,7.65E-17,0.838933635,0.544233733,3.09E-15,-0.544233733,0.838933635,6,4.596414159,1.292769906,0.954950829,-0.080349197,0.285679752,0.078843609,0.996745632,0.016787823,-0.286098933,0.006492477,0.958178088,1.225245854,-5.44E-19,-1.50E-18,1,-6.66E-17,2.17E-18,6.66E-17,0.999632029,-0.02712577,-3.61E-19,0.02712577,0.999632029,6,-4.596414159,-1.292769906,0.954950829,0.080349197,-0.285679752,-0.078843609,0.996745632,0.016787823,0.286098933,0.006492477,0.958178088,9.489939918,5.29E-17,1.61E-16,-6.81E-28,5.45E-15,-4.55E-15,4.32E-16,-0.442425082,0.68171377,6.85E-15,-0.68171377,-0.442425082,10,-1.097403566,2.017477679,-0.102012016,-0.222944369,0.278218234,0.215449088,-0.017976968,0.06443039,-0.281015086,0.023626712,-0.084246372,10.51006008,-1.02E-16,3.05E-17,-5.81E-28,-6.26E-16,1.91E-17,6.26E-16,0.003463656,0.125277302,-6.27E-18,-0.125277302,0.003463656,10,1.097403566,-2.017477679,-0.102012016,0.222944369,-0.278218234,-0.215449088,-0.017976968,0.06443039,0.281015086,0.023626712,-0.084246372,1.10E-26,158.0676568,0.555674581,-5.39E-15,-5.06E-15,-0.134037418,28.31133222,0.037361109,0.078213502,-0.452216273,-0.430536038,-0.109072549,9.72E-27,44.10354414,0.011126981,1.66E-14,5.18E-18,0.284941195,28.31133222,0.037361109,0.078213502,0.452216273,0.430536038,-0.109072549,-2.041308195,9.156810907,4.63661866,-2.041308195,-4.344105129,-1.296442917,2.041308195,-4.344105129,-1.296442917,2.041308195,9.156810907,4.63661866,1.1,2095.376897,4.55E-13,299.7453593,-1.42E-14,0,1.00E-20,3.20E-14,1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
11.72203969,1.59E-17,1.05E-17,1,2.22E-15,-3.05E-15,9.61E-17,0.792251921,0.610194144,3.77E-15,-0.610194144,0.792251921,7,4.480394892,1.491214422,0.944407938,-0.103827057,0.31195126,0.101440395,0.994554115,0.023915635,-0.312735499,0.009058344,0.949797059,2.277960309,3.31E-18,-3.54E-18,1,-8.48E-17,2.69E-18,8.48E-17,0.999906036,-0.013708375,-1.53E-18,0.013708375,0.999906036,7,-4.480394892,-1.491214422,0.944407938,0.103827057,-0.31195126,-0.101440395,0.994554115,0.023915635,0.312735499,0.009058344,0.949797059,9.455770991,3.12E-17,-4.06E-17,6.34E-28,6.65E-15,-3.62E-15,-3.92E-17,-0.491209194,0.637494452,6.68E-15,-0.637494452,-0.491209194,10,-1.222981763,1.951412631,-0.108845802,-0.246612841,0.247211925,0.236486642,-0.025853357,0.078125844,-0.251716243,0.027690623,-0.083374202,10.54422901,1.79E-16,-7.14E-17,5.81E-28,2.63E-16,-8.58E-18,-2.63E-16,0.002016489,0.143070601,-1.71E-17,-0.143070601,0.002016489,10,1.222981763,-1.951412631,-0.108845802,0.246612841,-0.247211925,-0.236486642,-0.025853357,0.078125844,0.251716243,0.027690623,-0.083374202,-1.10E-26,153.9245104,0.545156429,-2.51E-14,-1.03E-15,-0.131983577,23.93307928,0.047241256,0.065930098,-0.413417571,-0.462004341,-0.11178852,-9.69E-27,41.86643368,0.01508501,-1.48E-14,1.58E-16,0.296007366,23.93307928,0.047241256,0.065930098,0.413417571,0.462004341,-0.11178852,-1.708446365,8.492438381,5.194411891,-1.708446365,-4.065381328,-1.412092853,1.708446365,-4.065381328,-1.412092853,1.708446365,8.492438381,5.194411891,1.2,2095.376897,-4.55E-13,299.7453593,3.55E-15,-1.14E-13,1.00E-20,1.78E-14,-1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
12.66626289,2.60E-17,1.34E-17,1,2.91E-15,-3.37E-15,1.05E-16,0.740913555,0.671600406,4.45E-15,-0.671600406,0.740913555,8,4.35228107,1.682753339,0.933252577,-0.12954266,0.335049738,0.125997776,0.991501445,0.032395147,-0.336398853,0.011982668,0.941643365,3.333737115,3.87E-18,-7.70E-18,1,-9.65E-17,2.62E-18,9.65E-17,0.999998874,0.00150093,-2.77E-18,-0.00150093,0.999998874,8,-4.35228107,-1.682753339,0.933252577,0.12954266,-0.335049738,-0.125997776,0.991501445,0.032395147,0.336398853,0.011982668,0.941643365,9.42869289,1.71E-16,9.81E-17,-6.90E-28,7.03E-15,-2.76E-15,2.26E-16,-0.535558139,0.590630779,6.84E-15,-0.590630779,-0.535558139,10,-1.33929468,1.879365705,-0.114261422,-0.267699203,0.214757638,0.25466096,-0.035200056,0.09146439,-0.221550827,0.030795855,-0.079699677,10.57130711,-1.68E-16,-1.18E-17,-5.81E-28,-4.97E-16,7.18E-18,4.97E-16,-0.000159733,0.161115503,-7.63E-18,-0.161115503,-0.000159733,10,1.33929468,-1.879365705,-0.114261422,0.267699203,-0.214757638,-0.25466096,-0.035200056,0.09146439,0.221550827,0.030795855,-0.079699677,1.11E-26,150.1087683,0.534455444,-1.41E-14,-6.94E-15,-0.125229974,19.16694381,0.057012268,0.0523754,-0.3745943,-0.485936643,-0.110326579,9.69E-27,39.97395217,0.019053262,1.27E-14,-1.85E-16,0.300530064,19.16694381,0.057012268,0.0523754,0.3745943,0.485936643,-0.110326579,-1.353905031,7.815346607,5.710324037,-1.353905031,-3.815945075,-1.49436863,1.353905031,-3.815945075,-1.49436863,1.353905031,7.815346607,5.710324037,1.3,2095.376897,1.00E-19,299.7453593,-4.31E-14,0,1.00E-20,-4.67E-14,1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
13.60805348,2.82E-17,2.95E-17,1,3.65E-15,-3.60E-15,1.21E-16,0.68536131,0.728203182,5.12E-15,-0.728203182,0.68536131,9,4.212974342,1.86681656,0.921610696,-0.157233558,0.35483987,0.152229422,0.987445176,0.042169036,-0.357015305,0.015153634,0.93397561,4.39194652,6.35E-18,1.58E-18,1,-1.07E-16,2.68E-18,1.07E-16,0.999828426,0.018523442,-4.67E-18,-0.018523442,0.999828426,9,-4.212974342,-1.86681656,0.921610696,0.157233558,-0.35483987,-0.152229422,0.987445176,0.042169036,0.357015305,0.015153634,0.93397561,9.407119009,-1.29E-16,2.23E-16,6.25E-28,7.74E-15,-1.89E-15,8.98E-17,-0.575486742,0.541424748,6.66E-15,-0.541424748,-0.575486742,10,-1.446839888,1.801898731,-0.118576198,-0.286118765,0.181045002,0.269971962,-0.045925319,0.104013387,-0.190778226,0.032623473,-0.073655441,10.59288099,2.18E-16,1.97E-16,5.81E-28,2.83E-16,-5.95E-18,-2.84E-16,-0.003249213,0.179334744,-3.04E-17,-0.179334744,-0.003249213,10,1.446839888,-1.801898731,-0.118576198,0.286118765,-0.181045002,-0.269971962,-0.045925319,0.104013387,0.190778226,0.032623473,-0.073655441,-1.10E-26,146.8678707,0.525108813,-1.86E-14,-2.05E-15,-0.119263564,15.43844877,0.066809455,0.041479525,-0.334549783,-0.50620297,-0.105277597,-9.69E-27,38.61975498,0.024225077,-1.30E-14,3.49E-16,0.304165378,15.43844877,0.066809455,0.041479525,0.334549783,0.50620297,-0.105277597,-1.078694075,7.150487661,6.174553483,-1.078694075,-3.604033094,-1.572143881,1.078694075,-3.604033094,-1.572143881,1.078694075,7.150487661,6.174553483,1.4,2095.376897,1.00E-19,299.7453593,-7.64E-14,0,1.00E-20,-3.33E-14,1.00E-20,1,10,1,10,10,1,10,1,1,1,1,1
14.54797927,3.63E-17,3.50E-17,1,4.44E-15,-3.73E-15,1.25E-16,0.626033002,0.779796563,5.80E-15,-0.779796563,0.626033002,10,4.063337174,2.042891691,0.909595854,-0.186634432,0.371218225,0.179856088,0.982256548,0.053140013,-0.374549288,0.018429922,0.927023823,5.452020729,2.07E-17,-7.32E-20,1,-1.03E-16,2.67E-18,1.03E-16,0.999301867,0.037360113,-6.54E-18,-0.037360113,0.999301867,10,-4.063337174,-2.042891691,0.909595854,0.186634432,-0.371218225,-0.179856088,0.982256548,0.053140013,0.374549288,0.018429922,0.927023823,9.391396813,2.91E-16,-1.13E-16,-6.99E-28,8.16E-15,-6.54E-16,-1.24E-17,-0.611079419,0.490442877,6.82E-15,-0.490442877,-0.611079419,10,-1.545903467,1.719603878,-0.121720637,-0.301898725,0.146522101,0.282561367,-0.057847236,0.115406163,-0.15990144,0.032902292,-0.06538029,10.60860319,6.87E-17,-2.31E-16,-5.81E-28,-2.07E-16,5.74E-18,2.06E-16,-0.007281968,0.197398675,-6.91E-18,-0.197398675,-0.007281968,10,1.545903467,-1.719603878,-0.121720637,0.301898725,-0.146522101,-0.282561367,-0.057847236,0.115406163,0.15990144,0.032902292,-0.06538029,1.11E-26,143.9774125,0.515616361,-2.02E-14,-8.31E-15,-0.1100333,11.3703875,0.075924356,0.02992197,-0.295304149,-0.520617344,-0.096627528,9.69E-27,37.6583166,0.029388138,8.17E-15,-4.23E-16,0.302839514,11.3703875,0.075924356,0.02992197,0.295304149,0.520617344,-0.096627528,-0.786109783,6.478649904,6.603798329,-0.786109783,-3.427708022,-1.62568697,0.786109783,-3.427708022,-1.62568697,0.786109783,6.478649904,6.603798329,1.5,2095.376897,4.55E-13,299.7453593,-1.78E-14,-1.14E-13,1.00E-20,5.86E-14,-1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
15.48654971,4.41E-17,4.58E-17,1,5.27E-15,-3.75E-15,1.28E-16,0.563361551,0.826210483,6.47E-15,-0.826210483,0.563361551,11,3.904195906,2.210516375,0.897309942,-0.21747763,0.384107208,0.208607579,0.975825285,0.065175856,-0.388995817,0.021644731,0.920985212,6.513450288,3.59E-17,3.14E-19,1,-9.77E-17,3.08E-18,9.73E-17,0.998316812,0.057996067,-8.74E-18,-0.057996067,0.998316812,11,-3.904195906,-2.210516375,0.897309942,0.21747763,-0.384107208,-0.208607579,0.975825285,0.065175856,0.388995817,0.021644731,0.920985212,9.380012009,-1.35E-16,3.30E-16,6.16E-28,8.49E-15,1.65E-16,6.14E-17,-0.642349609,0.437835528,6.66E-15,-0.437835528,-0.642349609,10,-1.636921888,1.632889811,-0.123997598,-0.314965232,0.111257566,0.292468442,-0.070778038,0.125310698,-0.129029122,0.031393882,-0.055391935,10.61998799,2.35E-16,2.38E-16,5.81E-28,3.22E-16,2.46E-18,-3.25E-16,-0.012419146,0.215320397,-3.72E-17,-0.215320397,-0.012419146,10,1.636921888,-1.632889811,-0.123997598,0.314965232,-0.111257566,-0.292468442,-0.070778038,0.125310698,0.129029122,0.031393882,-0.055391935,-1.09E-26,141.6276245,0.507773594,-1.43E-14,-3.58E-15,-0.103079627,8.315773539,0.084606698,0.021566294,-0.255145833,-0.532980628,-0.08520179,-9.69E-27,37.14238001,0.035642034,-8.81E-15,4.76E-16,0.302454174,8.315773539,0.084606698,0.021566294,0.255145833,0.532980628,-0.08520179,-0.569240225,5.820845704,6.985737369,-0.569240225,-3.280996427,-1.685669305,0.569240225,-3.280996427,-1.685669305,0.569240225,5.820845704,6.985737369,1.6,2095.376897,-4.55E-13,299.7453593,-1.07E-14,-1.14E-13,1.00E-20,7.10E-15,1.00E-20,1,10,1,10,10,1,10,1,1,1,1,1
16.42421784,5.12E-17,5.67E-17,1,6.13E-15,-3.67E-15,1.30E-16,0.497774122,0.867306707,7.14E-15,-0.867306707,0.497774122,12,3.736341479,2.36927327,0.884843568,-0.249494174,0.393452053,0.238224855,0.968063519,0.078114925,-0.400375797,0.02461057,0.916020491,7.575782162,3.37E-17,9.06E-18,1,-1.03E-16,2.50E-18,1.02E-16,0.99676247,0.080402601,-1.08E-17,-0.080402601,0.99676247,12,-3.736341479,-2.36927327,0.884843568,0.249494174,-0.393452053,-0.238224855,0.968063519,0.078114925,0.400375797,0.02461057,0.916020491,9.373350508,2.77E-16,-1.13E-16,-7.08E-28,8.65E-15,1.46E-15,-9.61E-18,-0.669398977,0.384088942,6.81E-15,-0.384088942,-0.669398977,10,-1.720166652,1.542248085,-0.125329898,-0.325365646,0.075639325,0.299877091,-0.084457271,0.133470673,-0.098570496,0.027922893,-0.043902472,10.62664949,-2.79E-16,-6.33E-17,-5.81E-28,-4.30E-16,-1.41E-17,4.28E-16,-0.018667684,0.232810292,-3.45E-18,-0.232810292,-0.018667684,10,1.720166652,-1.542248085,-0.125329898,0.325365646,-0.075639325,-0.299877091,-0.084457271,0.133470673,0.098570496,0.027922893,-0.043902472,1.11E-26,139.5565839,0.499597459,-1.98E-14,-9.28E-15,-0.093672379,4.8912657,0.092159354,0.012910572,-0.216202104,-0.540475811,-0.07093085,9.69E-27,37.01049505,0.041862571,1.25E-14,-5.92E-16,0.298025237,4.8912657,0.092159354,0.012910572,0.216202104,0.540475811,-0.07093085,-0.333075053,5.1542754,7.33570653,-0.333075053,-3.170200956,-1.728466077,0.333075053,-3.170200956,-1.728466077,0.333075053,5.1542754,7.33570653,1.7,2095.376897,-4.55E-13,299.7453593,4.26E-14,-1.14E-13,1.00E-20,5.33E-14,1.00E-20,1,10,1,10,10,1,10,1,1,1,1,1
17.36138718,6.57E-17,6.24E-17,1,7.00E-15,-3.49E-15,1.41E-16,0.429693723,0.902974698,7.82E-15,-0.902974698,0.429693723,13,3.560536141,2.518785531,0.872277437,-0.282413505,0.399217591,0.268460525,0.958909229,0.091771653,-0.408730987,0.027123822,0.912251763,8.638612816,4.27E-17,4.73E-18,1,-1.10E-16,2.04E-18,1.10E-16,0.994520734,0.104539515,-1.36E-17,-0.104539515,0.994520734,13,-3.560536141,-2.518785531,0.872277437,0.282413505,-0.399217591,-0.268460525,0.958909229,0.091771653,0.408730987,0.027123822,0.912251763,9.3700364,1.29E-17,2.28E-16,6.07E-28,8.69E-15,2.18E-15,2.33E-16,-0.692209001,0.329270874,6.66E-15,-0.329270874,-0.692209001,10,-1.795940108,1.447997128,-0.12599272,-0.333020979,0.039671448,0.304836304,-0.098628522,0.139663898,-0.068533301,0.022342148,-0.031472105,10.6299636,4.61E-16,-2.35E-17,5.81E-28,2.83E-16,4.89E-18,-2.88E-16,-0.026167042,0.249927977,-5.23E-17,-0.249927977,-0.026167042,10,1.795940108,-1.447997128,-0.12599272,0.333020979,-0.039671448,-0.304836304,-0.098628522,0.139663898,0.068533301,0.022342148,-0.031472105,-1.09E-26,137.945561,0.493224094,-1.09E-14,-4.89E-15,-0.087310884,2.414330812,0.098959487,0.007777042,-0.176397183,-0.546845956,-0.054827676,-9.69E-27,37.19839307,0.049038727,-1.19E-14,7.84E-16,0.295652644,2.414330812,0.098959487,0.007777042,0.176397183,0.546845956,-0.054827676,-0.165705406,4.500032373,7.639926315,-0.165705406,-3.077313272,-1.785169411,0.165705406,-3.077313272,-1.785169411,0.165705406,4.500032373,7.639926315,1.8,2095.376897,-4.55E-13,299.7453593,-2.84E-14,-1.14E-13,1.00E-20,-7.10E-14,1.00E-20,1,10,1,10,10,1,10,1,1,1,1,1
18.29841511,7.81E-17,7.57E-17,1,7.87E-15,-3.20E-15,1.54E-16,0.359538855,0.933130115,8.49E-15,-0.933130115,0.359538855,14,3.377515386,2.65871441,0.859683023,-0.315964222,0.401387233,0.299080036,0.948328712,0.105942369,-0.414121036,0.028970052,0.909760685,9.701584886,5.37E-17,1.99E-18,1,-1.11E-16,1.78E-18,1.10E-16,0.991467299,0.130355649,-1.62E-17,-0.130355649,0.991467299,14,-3.377515386,-2.65871441,0.859683023,0.315964222,-0.401387233,-0.299080036,0.948328712,0.105942369,0.414121036,0.028970052,0.909760685,9.370522213,2.36E-16,3.72E-17,-7.17E-28,8.67E-15,3.63E-15,2.89E-17,-0.710888346,0.273837472,6.78E-15,-0.273837472,-0.710888346,10,-1.864475002,1.350580446,-0.125895557,-0.337993346,0.003721383,0.307553911,-0.112981819,0.143750419,-0.039267674,0.014582455,-0.018349451,10.62947779,-2.41E-16,-3.12E-17,-5.81E-28,-2.95E-16,-1.00E-17,2.92E-16,-0.034901655,0.266394706,-9.72E-19,-0.266394706,-0.034901655,10,1.864475002,-1.350580446,-0.125895557,0.337993346,-0.003721383,-0.307553911,-0.112981819,0.143750419,0.039267674,0.014582455,-0.018349451,1.11E-26,136.5133936,0.486224982,-2.21E-14,-9.89E-15,-0.078886763,-0.481741265,0.104303771,0.002529803,-0.138104263,-0.548811822,-0.036714937,9.69E-27,37.7547575,0.056171493,9.61E-15,-8.85E-16,0.289669315,-0.481741265,0.104303771,0.002529803,0.138104263,0.548811822,-0.036714937,0.024290672,3.834049918,7.91163829,0.024290672,-3.019439409,-1.830029915,-0.024290672,-3.019439409,-1.830029915,-0.024290672,3.834049918,7.91163829,1.9,2095.376897,4.55E-13,299.7453593,-4.26E-14,0,1.00E-20,-1.42E-14,1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
19.2356199,8.17E-17,9.28E-17,1,8.73E-15,-2.79E-15,1.58E-16,0.287725136,0.957713029,9.16E-15,-0.957713029,0.287725136,15,3.187994645,2.788757082,0.84712398,-0.349873793,0.399961613,0.329861491,0.936318637,0.120410992,-0.416620163,0.029928895,0.908587861,10.7643801,6.34E-17,2.46E-18,1,-1.04E-16,3.04E-18,1.02E-16,0.987472723,0.157789804,-1.94E-17,-0.157789804,0.987472723,15,-3.187994645,-2.788757082,0.84712398,0.349873793,-0.399961613,-0.329861491,0.936318637,0.120410992,0.416620163,0.029928895,0.908587861,9.373573472,-1.64E-16,3.05E-16,5.98E-28,8.58E-15,4.55E-15,5.04E-17,-0.725386051,0.217820814,6.66E-15,-0.217820814,-0.725386051,10,-1.925939808,1.25027301,-0.125285306,-0.34019809,-0.032233789,0.308075194,-0.12721969,0.145622033,-0.010714855,0.004594417,-0.005107022,10.62642653,4.33E-16,4.07E-17,5.81E-28,4.33E-16,3.52E-17,-4.42E-16,-0.044989872,0.282288391,-6.28E-17,-0.282288391,-0.044989872,10,1.925939808,-1.25027301,-0.125285306,0.34019809,0.032233789,-0.308075194,-0.12721969,0.145622033,0.010714855,0.004594417,-0.005107022,-1.09E-26,135.4590745,0.48112032,-1.40E-14,-6.47E-15,-0.073811977,-2.499254826,0.10871002,0.000954101,-0.098946231,-0.550149893,-0.017769108,-9.68E-27,38.50538455,0.064113502,-1.21E-14,1.00E-15,0.286384378,-2.499254826,0.10871002,0.000954101,0.098946231,0.550149893,-0.017769108,0.152562947,3.179236112,8.137343839,0.152562947,-2.967244549,-1.893399709,-0.152562947,-2.967244549,-1.893399709,-0.152562947,3.179236112,8.137343839,2,2095.376897,4.55E-13,299.7453593,1.42E-14,0,1.00E-20,5.68E-14,1.00E-20,1,10,1,10,10,1,10,1,1,1,1,1
20.17328355,9.64E-17,1.02E-16,1,9.57E-15,-2.27E-15,1.66E-16,0.214664504,0.976687847,9.83E-15,-0.976687847,0.214664504,16,2.992670196,2.908645853,0.83465671,-0.383869535,0.394958677,0.360596469,0.922907011,0.134954935,-0.41631522,0.029779662,0.908732529,11.82671645,6.90E-17,2.04E-19,1,-1.09E-16,1.85E-18,1.07E-16,0.982403574,0.186770494,-2.21E-17,-0.186770494,0.982403574,16,-2.992670196,-2.908645853,0.83465671,0.383869535,-0.394958677,-0.360596469,0.922907011,0.134954935,0.41631522,0.029779662,0.908732529,9.379699579,4.57E-16,-1.24E-16,-7.26E-28,8.22E-15,5.75E-15,9.75E-17,-0.735826579,0.161675544,6.77E-15,-0.161675544,-0.735826579,10,-1.980549187,1.147502396,-0.124060084,-0.339716741,-0.067824935,0.306624371,-0.14101282,0.14525684,0.016813703,-0.007579087,0.008000379,10.62030042,-3.20E-16,-8.59E-17,-5.81E-28,-5.28E-16,-5.89E-17,5.27E-16,-0.056393096,0.297325414,8.46E-18,-0.297325414,-0.056393096,10,1.980549187,-1.147502396,-0.124060084,0.339716741,0.067824935,-0.306624371,-0.14101282,0.14525684,-0.016813703,-0.007579087,0.008000379,1.11E-26,134.4835226,0.475062845,-1.80E-14,-1.08E-14,-0.06685053,-4.979714596,0.111451945,-0.000683262,-0.061606835,-0.547254164,0.002324061,9.69E-27,39.61944239,0.072022999,1.60E-14,-1.21E-15,0.279645304,-4.979714596,0.111451945,-0.000683262,0.061606835,0.547254164,0.002324061,0.306305349,2.511345367,8.327640118,0.306305349,-2.949592486,-1.949421318,-0.306305349,-2.949592486,-1.949421318,-0.306305349,2.511345367,8.327640118,2.1,2095.376897,1.00E-19,299.7453593,0,0,1.00E-20,-1.42E-14,1.00E-20,1,10,1,10,10,1,10,1,1,1,1,1
21.11165805,1.04E-16,1.01E-16,1,1.04E-14,-1.65E-15,1.73E-16,0.140766306,0.990042851,1.05E-14,-0.990042851,0.140766306,17,2.792224616,3.018147376,0.822331609,-0.417678617,0.386413376,0.391089517,0.9081538,0.149350813,-0.413303417,0.028306326,0.910153304,12.88834195,7.24E-17,-9.48E-18,1,-1.15E-16,9.81E-19,1.12E-16,0.97612354,0.217216099,-2.59E-17,-0.217216099,0.97612354,17,-2.792224616,-3.018147376,0.822331609,0.417678617,-0.386413376,-0.391089517,0.9081538,0.149350813,0.413303417,0.028306326,0.910153304,9.387790326,-3.14E-16,9.79E-17,5.89E-28,7.92E-15,6.70E-15,5.24E-17,-0.742137383,0.105424537,6.66E-15,-0.105424537,-0.742137383,10,-2.028362403,1.042528063,-0.122441935,-0.336464902,-0.103081076,0.303236581,-0.154051408,0.142660707,0.043422365,-0.021887624,0.02041513,10.61220967,3.87E-16,-1.08E-16,5.81E-28,4.07E-16,4.15E-17,-4.21E-16,-0.069207578,0.311586689,-8.36E-17,-0.311586689,-0.069207578,10,2.028362403,-1.042528063,-0.122441935,0.336464902,0.103081076,-0.303236581,-0.154051408,0.142660707,-0.043422365,-0.021887624,0.02041513,-1.09E-26,133.8184653,0.470970809,-1.46E-14,-7.65E-15,-0.06326994,-6.641280995,0.113201621,0.001355139,-0.02341619,-0.544017409,0.022248113,-9.68E-27,40.81241961,0.08058675,-1.56E-14,1.51E-15,0.275966436,-6.641280995,0.113201621,0.001355139,0.02341619,0.544017409,0.022248113,0.404537338,1.855370803,8.471098023,0.404537338,-2.925950824,-2.026335247,-0.404537338,-2.925950824,-2.026335247,-0.404537338,1.855370803,8.471098023,2.2,2095.376897,-4.55E-13,299.7453593,4.26E-14,0,1.00E-20,4.26E-14,1.00E-20,1,10,1,10,10,1,10,1,1,1,1,1
22.05096718,1.12E-16,1.07E-16,1,1.11E-14,-9.18E-16,1.76E-16,0.066435772,0.997790704,1.12E-14,-0.997790704,0.066435772,18,2.587326089,3.117062527,0.810193436,-0.451029446,0.374378198,0.421158797,0.892150318,0.163380163,-0.407690893,0.025303136,0.91276935,13.94903282,7.91E-17,-1.91E-17,1,-1.12E-16,1.46E-18,1.08E-16,0.968494664,0.249034307,-2.92E-17,-0.249034307,0.968494664,18,-2.587326089,-3.117062527,0.810193436,0.451029446,-0.374378198,-0.421158797,0.892150318,0.163380163,0.407690893,0.025303136,0.91276935,9.398392333,4.80E-16,3.47E-17,-7.35E-28,7.34E-15,7.94E-15,1.04E-17,-0.744473304,0.049532513,6.76E-15,-0.049532513,-0.744473304,10,-2.069608148,0.935774963,-0.120321533,-0.330551675,-0.137622479,0.298149019,-0.166018231,0.137926307,0.068828105,-0.038176192,0.031905787,10.60160767,-2.54E-16,-8.37E-17,-5.81E-28,-3.41E-16,-3.20E-17,3.36E-16,-0.083369955,0.324777472,1.79E-17,-0.324777472,-0.083369955,10,2.069608148,-0.935774963,-0.120321533,0.330551675,0.137622479,-0.298149019,-0.166018231,0.137926307,-0.068828105,-0.038176192,0.031905787,1.11E-26,133.1405729,0.465600299,-1.96E-14,-1.18E-14,-0.057893502,-8.79704375,0.113193408,0.003270561,0.012602648,-0.536584349,0.042474191,9.68E-27,42.37684648,0.089149725,1.24E-14,-1.72E-15,0.268857384,-8.79704375,0.113193408,0.003270561,-0.012602648,0.536584349,0.042474191,0.530100362,1.187567102,8.575096405,0.530100362,-2.937007435,-2.100213651,-0.530100362,-2.937007435,-2.100213651,-0.530100362,1.187567102,8.575096405,2.3,2095.376897,4.55E-13,299.7453593,0,0,1.00E-20,-4.26E-14,1.00E-20,1,10,1,10,10,1,10,1,1,1,1,1
22.99141181,1.16E-16,1.09E-16,1,1.18E-14,-8.86E-17,1.83E-16,-0.007925562,0.999968592,1.18E-14,-0.999968592,-0.007925562,19,2.378632486,3.205226313,0.798282361,-0.48365206,0.35892333,0.450635385,0.875018385,0.176834883,-0.399591068,0.020579385,0.916462475,15.00858819,9.05E-17,-3.36E-17,1,-1.03E-16,4.09E-18,9.80E-17,0.959378557,0.282121933,-3.31E-17,-0.282121933,0.959378557,19,-2.378632486,-3.205226313,0.798282361,0.48365206,-0.35892333,-0.450635385,0.875018385,0.176834883,0.399591068,0.020579385,0.916462475,9.410500234,-3.97E-16,1.09E-17,5.80E-28,6.83E-15,8.66E-15,1.13E-16,-0.742753377,-0.005974741,6.66E-15,0.005974741,-0.742753377,10,-2.104263911,0.827500749,-0.117899953,-0.321900594,-0.171474891,0.291382742,-0.176620429,0.131168078,0.093168409,-0.056298818,0.041956702,10.58949977,4.83E-16,-2.07E-16,5.81E-28,5.05E-16,8.47E-17,-5.30E-16,-0.098952188,0.336975041,-9.57E-17,-0.336975041,-0.098952188,10,2.104263911,-0.827500749,-0.117899953,0.321900594,0.171474891,-0.291382742,-0.176620429,0.131168078,-0.093168409,-0.056298818,0.041956702,-1.09E-26,132.7243005,0.462262496,-1.17E-14,-8.96E-15,-0.055775027,-10.18290193,0.112265233,0.008734476,0.04943065,-0.529024628,0.061576725,-9.68E-27,43.91591118,0.098202897,-1.41E-14,1.87E-15,0.265011089,-10.18290193,0.112265233,0.008734476,-0.04943065,0.529024628,0.061576725,0.605395073,0.534399278,8.631874151,0.605395073,-2.931176988,-2.195547254,-0.605395073,-2.931176988,-2.195547254,-0.605395073,0.534399278,8.631874151,2.4,2095.376897,-4.55E-13,299.7453593,8.53E-14,0,1.00E-20,8.53E-14,1.00E-20,1,10,1,10,10,1,10,1,1,1,1,1
23.93317075,1.17E-16,1.18E-16,1,1.25E-14,8.40E-16,1.86E-16,-0.081922087,0.996638737,1.25E-14,-0.996638737,-0.081922087,20,2.166789187,3.282507701,0.786634151,-0.515279924,0.340137197,0.479363807,0.856908156,0.189522431,-0.389123442,0.013964645,0.921079766,16.06682925,9.58E-17,-4.46E-17,1,-9.81E-17,5.29E-18,9.14E-17,0.948637761,0.316364343,-3.61E-17,-0.316364343,0.948637761,20,-2.166789187,-3.282507701,0.786634151,0.515279924,-0.340137197,-0.479363807,0.856908156,0.189522431,0.389123442,0.013964645,0.921079766,9.424678707,4.21E-16,1.69E-16,-7.43E-28,6.02E-15,9.92E-15,-5.18E-17,-0.737177109,-0.060622368,6.74E-15,0.060622368,-0.737177109,10,-2.132602072,0.718127015,-0.115064259,-0.310656694,-0.20424777,0.283185704,-0.185584143,0.122582885,0.116184105,-0.075995982,0.050389127,10.57532129,-3.78E-16,-1.38E-17,-5.81E-28,-4.01E-16,-6.06E-17,3.98E-16,-0.11586372,0.347873173,3.59E-17,-0.347873173,-0.11586372,10,2.132602072,-0.718127015,-0.115064259,0.310656694,0.20424777,-0.283185704,-0.185584143,0.122582885,-0.116184105,-0.075995982,0.050389127,1.11E-26,132.2130695,0.457339249,-2.17E-14,-1.25E-14,-0.051935039,-12.08109947,0.109594892,0.013914937,0.083689897,-0.517266369,0.080197895,9.68E-27,45.84485629,0.107305785,1.51E-14,-2.21E-15,0.257709105,-12.08109947,0.109594892,0.013914937,-0.083689897,0.517266369,0.080197895,0.708923644,-0.126670348,8.645026956,0.708923644,-2.960486461,-2.29234644,-0.708923644,-2.960486461,-2.29234644,-0.708923644,-0.126670348,8.645026956,2.5,2095.376897,1.00E-19,299.7453593,8.53E-14,2.27E-13,1.00E-20,1.00E-20,2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
24.87640526,1.17E-16,1.27E-16,1,1.31E-14,1.84E-15,2.06E-16,-0.155164281,0.987888681,1.32E-14,-0.987888681,-0.155164281,21,1.952432048,3.348809761,0.775281051,-0.54565069,0.318126729,0.507201176,0.837995881,0.201270639,-0.376412352,0.005312938,0.926437,17.12359474,1.05E-16,-6.35E-17,1,-1.05E-16,3.30E-18,9.68E-17,0.9361371,0.351635223,-3.99E-17,-0.351635223,0.9361371,21,-1.952432048,-3.348809761,0.775281051,0.54565069,-0.318126729,-0.507201176,0.837995881,0.201270639,0.376412352,0.005312938,0.926437,9.440011345,-4.37E-16,3.74E-18,5.71E-28,5.37E-15,1.01E-14,4.64E-16,-0.727666771,-0.114378749,6.66E-15,0.114378749,-0.727666771,10,-2.154540702,0.607914192,-0.111997731,-0.29675863,-0.235961588,0.273561672,-0.192661362,0.112381281,0.138037702,-0.097038155,0.056755542,10.55998866,5.72E-16,-3.63E-16,5.81E-28,2.70E-16,2.06E-17,-2.90E-16,-0.13414951,0.357544426,-1.13E-16,-0.357544426,-0.13414951,10,2.154540702,-0.607914192,-0.111997731,0.29675863,0.235961588,-0.273561672,-0.192661362,0.112381281,-0.138037702,-0.097038155,0.056755542,-1.09E-26,131.9321849,0.454517358,-4.48E-15,-1.03E-14,-0.051141414,-13.25014145,0.106193494,0.022397203,0.118702506,-0.505598569,0.096841626,-9.68E-27,47.65362337,0.11672505,-1.10E-14,2.46E-15,0.253780789,-13.25014145,0.106193494,0.022397203,-0.118702506,0.505598569,0.096841626,0.766631872,-0.768900643,8.61175657,0.766631872,-2.962763591,-2.409525693,-0.766631872,-2.962763591,-2.409525693,-0.766631872,-0.768900643,8.61175657,2.6,2095.376897,1.00E-19,299.7453593,2.84E-14,1.14E-13,1.00E-20,-5.69E-14,-1.13E-13,1,10,1,10,10,1,10,1,1,1,1,1
25.82125907,1.41E-16,1.43E-16,1,1.35E-14,2.94E-15,2.10E-16,-0.227271514,0.973831433,1.39E-14,-0.973831433,-0.227271514,22,1.736184112,3.404068983,0.764251815,-0.574508336,0.293017636,0.534017625,0.818480299,0.211932008,-0.361585868,-0.00549284,0.932322631,18.17874093,1.21E-16,-7.03E-17,1,-1.08E-16,1.62E-18,9.90E-17,0.921745159,0.387796161,-4.34E-17,-0.387796161,0.921745159,22,-1.736184112,-3.404068983,0.764251815,0.574508336,-0.293017636,-0.534017625,0.818480299,0.211932008,0.361585868,-0.00549284,0.932322631,9.457064997,9.25E-16,3.11E-16,-7.52E-28,4.24E-15,1.19E-14,-3.86E-16,-0.714477894,-0.16676622,6.69E-15,0.16676622,-0.714477894,10,-2.170418009,0.497270244,-0.108587001,-0.280394292,-0.266220269,0.262767309,-0.197650278,0.100846098,0.158491975,-0.119077404,0.060957093,10.542935,-2.63E-16,2.26E-16,-5.81E-28,-3.38E-16,-5.41E-17,3.33E-16,-0.15368931,0.365674318,4.21E-17,-0.365674318,-0.15368931,10,2.170418009,-0.497270244,-0.108587001,0.280394292,0.266220269,-0.262767309,-0.197650278,0.100846098,-0.158491975,-0.119077404,0.060957093,1.11E-26,131.4822855,0.449829663,-3.31E-14,-1.27E-14,-0.048716067,-14.93789726,0.101163792,0.030352123,0.150722718,-0.489737731,0.112327842,9.69E-27,49.87739195,0.126260938,9.88E-15,-2.59E-15,0.246365984,-14.93789726,0.101163792,0.030352123,-0.150722718,0.489737731,0.112327842,0.852682625,-1.41271439,8.531415397,0.852682625,-3.000445173,-2.532979396,-0.852682625,-3.000445173,-2.532979396,-0.852682625,-1.41271439,8.531415397,2.7,2095.376897,4.55E-13,299.7453593,2.84E-14,1.14E-13,1.00E-20,1.00E-20,1.00E-20,1,10,1,10,10,1,10,1,1,1,1,1
26.76786237,1.56E-16,1.63E-16,1,1.39E-14,4.12E-15,2.19E-16,-0.297872641,0.95460562,1.45E-14,-0.95460562,-0.297872641,23,1.518657815,3.448255394,0.753572473,-0.601604204,0.264954541,0.559695299,0.798579197,0.221387528,-0.344774853,-0.018537736,0.938502346,19.23213763,1.41E-16,-8.75E-17,1,-1.02E-16,4.97E-18,8.98E-17,0.905335767,0.424696538,-4.76E-17,-0.424696538,0.905335767,23,-1.518657815,-3.448255394,0.753572473,0.601604204,-0.264954541,-0.559695299,0.798579197,0.221387528,0.344774853,-0.018537736,0.938502346,9.475000862,-6.20E-16,9.81E-17,5.62E-28,3.56E-15,1.16E-14,5.54E-16,-0.697544651,-0.217750031,6.69E-15,0.217750031,-0.697544651,10,-2.180107943,0.386457971,-0.104999828,-0.261523062,-0.295041626,0.250786181,-0.200371765,0.088264312,0.177728325,-0.141820525,0.062637198,10.52499914,6.58E-16,-5.71E-16,5.81E-28,4.69E-16,1.21E-16,-5.17E-16,-0.174498526,0.37233322,-1.27E-16,-0.37233322,-0.174498526,10,2.180107943,-0.386457971,-0.104999828,0.261523062,0.295041626,-0.250786181,-0.200371765,0.088264312,-0.177728325,-0.141820525,0.062637198,-1.09E-26,131.2469999,0.447313181,2.85E-15,-1.27E-14,-0.049072708,-15.93220802,0.095691828,0.041258801,0.18344801,-0.4742216,0.125133934,-9.68E-27,51.89401653,0.135929645,-1.35E-14,2.80E-15,0.24237957,-15.93220802,0.095691828,0.041258801,-0.18344801,0.4742216,0.125133934,0.896793255,-2.03271032,8.407072186,0.896793255,-3.001703716,-2.674155155,-0.896793255,-3.001703716,-2.674155155,-0.896793255,-2.03271032,8.407072186,2.8,2095.376897,1.00E-19,299.7453593,5.68E-14,2.27E-13,1.00E-20,2.84E-14,1.13E-13,1,10,1,10,10,1,10,1,1,1,1,1
27.71633118,1.58E-16,1.74E-16,1,1.42E-14,5.36E-15,2.27E-16,-0.366609167,0.930375042,1.52E-14,-0.930375042,-0.366609167,24,1.300451033,3.481371074,0.743266236,-0.626699374,0.234100827,0.584128688,0.77852464,0.229549693,-0.326111911,-0.033871527,0.944724162,20.28366882,1.45E-16,-1.04E-16,1,-9.77E-17,6.39E-18,8.37E-17,0.88678958,0.462173388,-5.08E-17,-0.462173388,0.88678958,24,-1.300451033,-3.481371074,0.743266236,0.626699374,-0.234100827,-0.584128688,0.77852464,0.229549693,0.326111911,-0.033871527,0.944724162,9.494375415,6.60E-16,1.11E-16,-7.60E-28,2.17E-15,1.33E-14,-3.92E-16,-0.677185867,-0.266861529,6.64E-15,0.266861529,-0.677185867,10,-2.184027691,0.275855645,-0.101124917,-0.240380329,-0.322032658,0.237881584,-0.200719381,0.074978972,0.195530515,-0.164855297,0.061799114,10.50562459,-5.70E-16,2.47E-16,-5.81E-28,-3.91E-16,-9.27E-17,3.93E-16,-0.19642521,0.377203787,6.30E-17,-0.377203787,-0.19642521,10,2.184027691,-0.275855645,-0.101124917,0.240380329,0.322032658,-0.237881584,-0.200719381,0.074978972,-0.195530515,-0.164855297,0.061799114,1.11E-26,130.7749192,0.442680634,-3.45E-14,-1.23E-14,-0.047915444,-17.44134814,0.088786135,0.051331488,0.212750121,-0.454545556,0.136253732,9.68E-27,54.35401932,0.145796253,1.44E-14,-3.17E-15,0.234892537,-17.44134814,0.088786135,0.051331488,-0.212750121,0.454545556,0.136253732,0.968727615,-2.646054391,8.233580836,0.968727615,-3.038029189,-2.82665179,-0.968727615,-3.038029189,-2.82665179,-0.968727615,-2.646054391,8.233580836,2.9,2095.376897,-4.55E-13,299.7453593,5.68E-14,0,1.00E-20,1.00E-20,-2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
28.66677095,1.68E-16,1.89E-16,1,1.44E-14,6.66E-15,2.34E-16,-0.4331361,0.90132853,1.59E-14,-0.90132853,-0.4331361,25,1.082148867,3.503450165,0.733354191,-0.649565874,0.200638497,0.607223485,0.758558645,0.236365017,-0.305730715,-0.051506869,0.950723815,21.33322905,1.64E-16,-1.16E-16,1,-9.49E-17,8.44E-18,7.80E-17,0.865995647,0.500051536,-5.48E-17,-0.500051536,0.865995647,25,-1.082148867,-3.503450165,0.733354191,0.649565874,-0.200638497,-0.607223485,0.758558645,0.236365017,0.305730715,-0.051506869,0.950723815,9.514420041,-4.62E-16,1.92E-16,5.52E-28,1.42E-15,1.27E-14,5.41E-16,-0.653352802,-0.314068715,6.72E-15,0.314068715,-0.653352802,10,-2.182015624,0.165726161,-0.097115992,-0.216949677,-0.347213947,0.224014359,-0.198600514,0.06132752,0.212093393,-0.187851534,0.058193953,10.48557996,9.47E-16,-5.00E-16,5.81E-28,4.47E-16,1.34E-16,-5.08E-16,-0.219453448,0.380359179,-1.42E-16,-0.380359179,-0.219453448,10,2.182015624,-0.165726161,-0.097115992,0.216949677,0.347213947,-0.224014359,-0.198600514,0.06132752,-0.212093393,-0.187851534,0.058193953,-1.08E-26,130.5151774,0.440288161,2.84E-15,-1.50E-14,-0.049243101,-18.29065088,0.081803422,0.063924165,0.242736368,-0.435515194,0.144184658,-9.68E-27,56.52680441,0.155603295,-1.41E-14,3.42E-15,0.230850006,-18.29065088,0.081803422,0.063924165,-0.242736368,0.435515194,0.144184658,1.002231297,-3.230601032,8.020308238,1.002231297,-3.029394287,-2.992640122,-1.002231297,-3.029394287,-2.992640122,-1.002231297,-3.230601032,8.020308238,3,2095.376897,4.55E-13,299.7453593,5.68E-14,1.14E-13,1.00E-20,1.00E-20,1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
29.6192755,1.73E-16,1.99E-16,1,1.45E-14,8.01E-15,2.34E-16,-0.497125256,0.867678788,1.65E-14,-0.867678788,-0.497125256,26,0.864319482,3.514556444,0.723855101,-0.669989153,0.1647675,0.628896825,0.738927643,0.24181547,-0.283765002,-0.071417604,0.956230594,22.3807245,1.75E-16,-1.31E-16,1,-9.56E-17,7.43E-18,7.65E-17,0.842853049,0.538143789,-5.77E-17,-0.538143789,0.842853049,26,-0.864319482,-3.514556444,0.723855101,0.669989153,-0.1647675,-0.628896825,0.738927643,0.24181547,0.283765002,-0.071417604,0.956230594,9.535670938,5.67E-16,2.49E-18,-7.68E-28,-2.35E-16,1.43E-14,-5.48E-16,-0.62643031,-0.358926111,6.60E-15,0.358926111,-0.62643031,10,-2.174572069,0.05639942,-0.092865812,-0.191515896,-0.370205995,0.209452451,-0.19401953,0.047681536,0.227220872,-0.21036317,0.051941635,10.46432906,-7.16E-16,2.01E-16,-5.81E-28,-4.60E-16,-1.54E-16,4.79E-16,-0.243398518,0.381485879,8.34E-17,-0.381485879,-0.243398518,10,2.174572069,-0.05639942,-0.092865812,0.191515896,0.370205995,-0.209452451,-0.19401953,0.047681536,-0.227220872,-0.21036317,0.051941635,1.11E-26,129.9556095,0.435560895,-3.64E-14,-1.20E-14,-0.049205822,-19.64183461,0.073639571,0.075339093,0.268878371,-0.412390045,0.150077187,9.69E-27,59.17177037,0.165702157,1.54E-14,-3.76E-15,0.223319406,-19.64183461,0.073639571,0.075339093,-0.268878371,0.412390045,0.150077187,1.062544868,-3.798916946,7.757649196,1.062544868,-3.054561418,-3.175024913,-1.062544868,-3.054561418,-3.175024913,-1.062544868,-3.798916946,7.757649196,3.1,2095.376897,1.00E-19,299.7453593,1.14E-13,0,1.00E-20,5.72E-14,-1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
30.57393031,1.76E-16,2.16E-16,1,1.44E-14,9.40E-15,2.40E-16,-0.558266193,0.829661894,1.72E-14,-0.829661894,-0.558266193,27,0.647515737,3.514783245,0.714786063,-0.68776934,0.126705245,0.649076051,0.719877689,0.245919485,-0.260348161,-0.093538481,0.960973146,23.42606969,1.94E-16,-1.52E-16,1,-9.50E-17,8.50E-18,7.27E-17,0.817272488,0.576251404,-6.17E-17,-0.576251404,0.817272488,27,-0.647515737,-3.514783245,0.714786063,0.68776934,-0.126705245,-0.649076051,0.719877689,0.245919485,0.260348161,-0.093538481,0.960973146,9.557425281,-5.23E-16,3.51E-16,5.43E-28,-8.85E-16,1.34E-14,6.74E-16,-0.59638843,-0.401411784,6.77E-15,0.401411784,-0.59638843,10,-2.161502847,-0.051863401,-0.088514944,-0.16408786,-0.391039103,0.194132056,-0.186979547,0.034398764,0.241115952,-0.232054364,0.042909404,10.44257472,1.08E-15,-6.07E-16,5.81E-28,4.72E-16,1.75E-16,-5.56E-16,-0.268212709,0.380666423,-1.63E-16,-0.380666423,-0.268212709,10,2.161502847,0.051863401,-0.088514944,0.16408786,0.391039103,-0.194132056,-0.186979547,0.034398764,-0.241115952,-0.232054364,0.042909404,-1.08E-26,129.617739,0.433138805,7.59E-15,-1.75E-14,-0.051335604,-20.36708483,0.065811829,0.088786873,0.295725848,-0.390253454,0.152495838,-9.69E-27,61.45606147,0.175541907,-1.60E-14,4.11E-15,0.219218908,-20.36708483,0.065811829,0.088786873,-0.295725848,0.390253454,0.152495838,1.087717154,-4.334204345,7.461154877,1.087717154,-3.027282183,-3.365127228,-1.087717154,-3.027282183,-3.365127228,-1.087717154,-4.334204345,7.461154877,3.2,2095.376897,1.00E-19,299.7453593,0,1.14E-13,1.00E-20,-1.14E-13,1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
31.53081113,1.86E-16,2.26E-16,1,1.42E-14,1.08E-14,2.36E-16,-0.616269425,0.787535393,1.79E-14,-0.787535393,-0.616269425,28,0.432271227,3.504250106,0.706162226,-0.702723671,0.086685372,0.667698857,0.701648636,0.248731637,-0.235612282,-0.117765163,0.964685554,24.46918887,2.17E-16,-1.62E-16,1,-9.30E-17,9.28E-18,6.77E-17,0.789177916,0.61416465,-6.44E-17,-0.61416465,0.789177916,28,-0.432271227,-3.504250106,0.706162226,0.702723671,-0.086685372,-0.667698857,0.701648636,0.248731637,0.235612282,-0.117765163,0.964685554,9.580191008,7.29E-16,-1.49E-16,-7.76E-28,-2.89E-15,1.50E-14,-7.50E-16,-0.563676218,-0.441118228,6.54E-15,0.441118228,-0.563676218,10,-2.143387352,-0.158799364,-0.083961798,-0.134998748,-0.409358355,0.17832407,-0.177601505,0.021844273,0.253601626,-0.252479276,0.031338761,10.41980899,-6.20E-16,4.05E-16,-5.81E-28,-4.33E-16,-1.60E-16,4.56E-16,-0.293678722,0.377598483,1.08E-16,-0.377598483,-0.293678722,10,2.143387352,0.158799364,-0.083961798,0.134998748,0.409358355,-0.17832407,-0.177601505,0.021844273,-0.253601626,-0.252479276,0.031338761,1.11E-26,128.9206282,0.428195176,-4.13E-14,-1.12E-14,-0.052279387,-21.57304484,0.057087697,0.100704812,0.318329861,-0.364115648,0.152715238,9.69E-27,64.23951773,0.185778474,1.55E-14,-4.50E-15,0.21167331,-21.57304484,0.057087697,0.100704812,-0.318329861,0.364115648,0.152715238,1.138286373,-4.842962207,7.117169233,1.138286373,-3.031412686,-3.576427019,-1.138286373,-3.031412686,-3.576427019,-1.138286373,-4.842962207,7.117169233,3.3,2095.376897,4.55E-13,299.7453593,0,1.14E-13,1.00E-20,1.00E-20,1.00E-20,1,10,1,10,10,1,10,1,1,1,1,1
32.48998712,1.88E-16,2.40E-16,1,1.39E-14,1.23E-14,2.40E-16,-0.670867284,0.741577432,1.85E-14,-0.741577432,-0.670867284,29,0.219101958,3.483102702,0.697997424,-0.714687676,0.044956891,0.684712008,0.684469365,0.250342076,-0.209688011,-0.143955601,0.967113087,25.51001288,2.42E-16,-1.78E-16,1,-9.07E-17,1.19E-17,6.11E-17,0.758508067,0.651663649,-6.81E-17,-0.651663649,0.758508067,29,-0.219101958,-3.483102702,0.697997424,0.714687676,-0.044956891,-0.684712008,0.684469365,0.250342076,0.209688011,-0.143955601,0.967113087,9.603328839,-6.94E-16,4.24E-16,5.33E-28,-3.30E-15,1.36E-14,8.34E-16,-0.528280956,-0.478041,6.83E-15,0.478041,-0.528280956,10,-2.119998017,-0.264148725,-0.079334232,-0.104281352,-0.425211255,0.161938949,-0.165983932,0.010364506,0.264883788,-0.271329487,0.017211887,10.39667116,1.11E-15,-7.33E-16,5.81E-28,4.78E-16,2.11E-16,-5.87E-16,-0.319718251,0.37238151,-1.81E-16,-0.37238151,-0.319718251,10,2.119998017,0.264148725,-0.079334232,0.104281352,0.425211255,-0.161938949,-0.165983932,0.010364506,-0.264883788,-0.271329487,0.017211887,-1.07E-26,128.4646233,0.425615363,1.33E-14,-2.02E-14,-0.055059227,-22.18911651,0.049129485,0.114142009,0.34171191,-0.339338558,0.149413465,-9.69E-27,66.59569017,0.195551418,-1.57E-14,4.83E-15,0.207516222,-22.18911651,0.049129485,0.114142009,-0.34171191,0.339338558,0.149413465,1.156891531,-5.315866617,6.746719198,1.156891531,-2.976933105,-3.788216984,-1.156891531,-2.976933105,-3.788216984,-1.156891531,-5.315866617,6.746719198,3.4,2095.376897,-9.09E-13,299.7453593,5.68E-14,0,1.00E-20,5.68E-14,-1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
33.45151915,1.91E-16,2.55E-16,1,1.35E-14,1.37E-14,2.52E-16,-0.721816822,0.692084153,1.92E-14,-0.692084153,-0.721816822,30,0.008502945,3.451508679,0.690303831,-0.723517411,0.001782417,0.70007142,0.668552184,0.25087444,-0.182703664,-0.171931767,0.968017995,26.54848085,2.74E-16,-1.97E-16,1,-8.89E-17,1.27E-17,5.57E-17,0.725218,0.688519319,-7.04E-17,-0.688519319,0.725218,30,-0.008502945,-3.451508679,0.690303831,0.723517411,-0.001782417,-0.70007142,0.668552184,0.25087444,0.182703664,-0.171931767,0.968017995,9.627311812,7.56E-16,-1.28E-16,-7.84E-28,-5.42E-15,1.49E-14,-5.99E-16,-0.490709809,-0.51182457,6.48E-15,0.51182457,-0.490709809,10,-2.091982253,-0.367731728,-0.074537638,-0.072313358,-0.438278225,0.145249283,-0.152359678,0.000282772,0.274803152,-0.288193844,0.000886271,10.37268819,-4.56E-16,3.47E-16,-5.81E-28,-4.42E-16,-1.94E-16,4.80E-16,-0.346083092,0.364731879,1.35E-16,-0.364731879,-0.346083092,10,2.091982253,0.367731728,-0.074537638,0.072313358,0.438278225,-0.145249283,-0.152359678,0.000282772,-0.274803152,-0.288193844,0.000886271,1.11E-26,127.5928183,0.420359165,-4.05E-14,-9.95E-15,-0.056858961,-23.25708754,0.04056539,0.125718164,0.360480093,-0.310675612,0.14394121,9.69E-27,69.47444061,0.205835709,1.59E-14,-5.26E-15,0.199987941,-23.25708754,0.04056539,0.125718164,-0.360480093,0.310675612,0.14394121,1.199148642,-5.751857683,6.332928265,1.199148642,-2.9502813,-4.025372025,-1.199148642,-2.9502813,-4.025372025,-1.199148642,-5.751857683,6.332928265,3.5,2095.376897,1.00E-19,299.7453593,5.68E-14,1.14E-13,1.00E-20,1.00E-20,1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
34.41546291,1.98E-16,2.68E-16,1,1.29E-14,1.51E-14,2.59E-16,-0.768900463,0.639368499,1.99E-14,-0.639368499,-0.768900463,31,-0.19904998,3.409657758,0.683092583,-0.729090468,-0.042563053,0.713740865,0.654088563,0.25048379,-0.154785337,-0.201482609,0.967184707,27.58453709,3.14E-16,-2.17E-16,1,-8.51E-17,1.75E-17,4.60E-17,0.689280472,0.724494604,-7.37E-17,-0.724494604,0.689280472,31,0.19904998,-3.409657758,0.683092583,0.729090468,0.042563053,-0.713740865,0.654088563,0.25048379,0.154785337,-0.201482609,0.967184707,9.651563412,-6.08E-16,3.81E-16,5.23E-28,-5.94E-15,1.36E-14,7.36E-16,-0.450963015,-0.542488516,6.87E-15,0.542488516,-0.450963015,10,-2.059076242,-0.469286707,-0.069687318,-0.039147766,-0.448631175,0.128139629,-0.136912741,-0.008095775,0.283563386,-0.302822986,-0.017552027,10.34843659,1.24E-15,-7.39E-16,5.81E-28,5.19E-16,2.90E-16,-6.76E-16,-0.372667482,0.354773834,-2.00E-16,-0.354773834,-0.372667482,10,2.059076242,0.469286707,-0.069687318,0.039147766,0.448631175,-0.128139629,-0.136912741,-0.008095775,-0.283563386,-0.302822986,-0.017552027,-1.07E-26,126.990139,0.417516566,8.71E-15,-2.29E-14,-0.060155964,-23.77469565,0.033182535,0.138302479,0.380153092,-0.283758784,0.135135769,-9.69E-27,71.86667742,0.215449421,-1.70E-14,5.61E-15,0.195780503,-23.77469565,0.033182535,0.138302479,-0.380153092,0.283758784,0.135135769,1.212579992,-6.151084542,5.900980901,1.212579992,-2.860483435,-4.25451697,-1.212579992,-2.860483435,-4.25451697,-1.212579992,-6.151084542,5.900980901,3.6,2095.376897,1.00E-19,299.7453593,0,0,1.00E-20,-5.68E-14,-1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
35.38186689,1.91E-16,2.83E-16,1,1.22E-14,1.65E-14,2.62E-16,-0.811928418,0.583757007,2.05E-14,-0.583757007,-0.811928418,32,-0.403102745,3.357756964,0.676373378,-0.731307869,-0.087794386,0.725692024,0.641244268,0.249352912,-0.1260561,-0.232367357,0.96442484,28.61813311,3.38E-16,-2.35E-16,1,-7.85E-17,2.38E-17,3.30E-17,0.65068732,0.759345778,-7.51E-17,-0.759345778,0.65068732,32,0.403102745,-3.357756964,0.676373378,0.731307869,0.087794386,-0.725692024,0.641244268,0.249352912,0.1260561,-0.232367357,0.96442484,9.676516077,4.73E-16,-7.72E-17,-7.91E-28,-8.12E-15,1.46E-14,-6.77E-16,-0.409596082,-0.569741314,6.42E-15,0.569741314,-0.409596082,10,-2.021979058,-0.568729163,-0.064696785,-0.005200271,-0.455995482,0.110883545,-0.119973154,-0.01452178,0.291021356,-0.314871969,-0.037645324,10.32348392,-7.51E-16,3.90E-16,-5.81E-28,-3.88E-16,-1.63E-16,4.16E-16,-0.399195541,0.342249649,1.71E-16,-0.342249649,-0.399195541,10,2.021979058,0.568729163,-0.064696785,0.005200271,0.455995482,-0.110883545,-0.119973154,-0.01452178,-0.291021356,-0.314871969,-0.037645324,1.11E-26,125.91751,0.41187422,-3.88E-14,-9.13E-15,-0.062702003,-24.7081994,0.025465666,0.148742403,0.394872964,-0.253086623,0.124361282,9.69E-27,74.79998818,0.225696888,1.57E-14,-6.16E-15,0.188305636,-24.7081994,0.025465666,0.148742403,-0.394872964,0.253086623,0.124361282,1.247633282,-6.503540153,5.432057456,1.247633282,-2.793821789,-4.512188175,-1.247633282,-2.793821789,-4.512188175,-1.247633282,-6.503540153,5.432057456,3.7,2095.376897,1.00E-19,299.7453593,0,3.41E-13,1.00E-20,1.00E-20,3.41E-13,1,10,1,10,10,1,10,1,1,1,1,1
36.3507755,1.90E-16,2.87E-16,1,1.14E-14,1.79E-14,2.67E-16,-0.850739013,0.525588368,2.12E-14,-0.525588368,-0.850739013,33,-0.603221078,3.296031068,0.670155101,-0.730094797,-0.133617846,0.735903226,0.630156021,0.247688981,-0.096636346,-0.264319838,0.959581388,29.6492245,3.64E-16,-2.51E-16,1,-7.76E-17,2.58E-17,2.68E-17,0.609450581,0.792824059,-7.72E-17,-0.792824059,0.609450581,33,0.603221078,-3.296031068,0.670155101,0.730094797,0.133617846,-0.735903226,0.630156021,0.247688981,0.096636346,-0.264319838,0.959581388,9.701656213,-4.95E-16,1.66E-16,5.13E-28,-8.47E-15,1.30E-14,7.68E-16,-0.366615802,-0.593631471,6.92E-15,0.593631471,-0.366615802,10,-1.98038761,-0.665788751,-0.059668757,0.02946172,-0.460473721,0.093340493,-0.101791792,-0.01875684,0.297373723,-0.324177651,-0.059223709,10.29834379,1.28E-15,-7.10E-16,5.81E-28,4.07E-16,2.03E-16,-5.40E-16,-0.425539242,0.327315971,-2.13E-16,-0.327315971,-0.425539242,10,1.98038761,0.665788751,-0.059668757,-0.02946172,0.460473721,-0.093340493,-0.101791792,-0.01875684,-0.297373723,-0.324177651,-0.059223709,-1.06E-26,125.1492545,0.408684382,9.89E-15,-2.53E-14,-0.066402753,-25.1352311,0.01930214,0.159708585,0.410676505,-0.224542721,0.110659484,-9.68E-27,77.19557824,0.23506705,-1.31E-14,6.44E-15,0.184058188,-25.1352311,0.01930214,0.159708585,-0.410676505,0.224542721,0.110659484,1.257006791,-6.820547858,4.953601069,1.257006791,-2.661403042,-4.752357694,-1.257006791,-2.661403042,-4.752357694,-1.257006791,-6.820547858,4.953601069,3.8,2095.376897,1.00E-19,299.7453593,0,2.27E-13,1.00E-20,1.00E-20,-1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
37.32222685,1.92E-16,3.02E-16,1,1.04E-14,1.92E-14,2.72E-16,-0.885200472,0.465209763,2.19E-14,-0.465209763,-0.885200472,34,-0.798992104,3.224717481,0.664445369,-0.725402052,-0.179733733,0.744359492,0.620927807,0.245718551,-0.066643068,-0.297053064,0.952532508,30.67777315,4.03E-16,-2.73E-16,1,-7.85E-17,2.35E-17,2.50E-17,0.565603631,0.82467723,-7.80E-17,-0.82467723,0.565603631,34,0.798992104,-3.224717481,0.664445369,0.725402052,0.179733733,-0.744359492,0.620927807,0.245718551,0.066643068,-0.297053064,0.952532508,9.727370641,5.27E-16,1.22E-16,-7.99E-28,-1.07E-14,1.37E-14,-6.62E-16,-0.322613397,-0.613940631,6.37E-15,0.613940631,-0.322613397,10,-1.935032912,-0.760482995,-0.054525872,0.064393185,-0.461844032,0.075784826,-0.082772501,-0.020651765,0.302491841,-0.330486867,-0.081753887,10.27262936,-5.12E-16,2.60E-16,-5.81E-28,-4.25E-16,-2.48E-16,5.04E-16,-0.451399767,0.309747433,1.97E-16,-0.309747433,-0.451399767,10,1.935032912,0.760482995,-0.054525872,-0.064393185,0.461844032,-0.075784826,-0.082772501,-0.020651765,-0.302491841,-0.330486867,-0.081753887,1.10E-26,123.8591421,0.402602247,-3.76E-14,-8.12E-15,-0.069600997,-25.93537665,0.013037448,0.168317341,0.421217545,-0.192384523,0.095333121,9.68E-27,80.14482863,0.245199429,1.42E-14,-6.81E-15,0.176675133,-25.93537665,0.013037448,0.168317341,-0.421217545,0.192384523,0.095333121,1.285721375,-7.082007715,4.446560928,1.285721375,-2.546537865,-5.022863435,-1.285721375,-2.546537865,-5.022863435,-1.285721375,-7.082007715,4.446560928,3.9,2095.376897,1.00E-19,299.7453593,2.27E-13,1.14E-13,1.00E-20,2.27E-13,-1.13E-13,1,10,1,10,10,1,10,1,1,1,1,1
38.29625585,1.94E-16,3.15E-16,1,9.33E-15,2.05E-14,2.78E-16,-0.915210863,0.402975279,2.25E-14,-0.402975279,-0.915210863,35,-0.990022307,3.14406718,0.659251169,-0.717206402,-0.225838157,0.751051363,0.6136288,0.243683291,-0.036190419,-0.33026455,0.943194349,31.70374415,4.49E-16,-2.74E-16,1,-7.80E-17,2.54E-17,1.88E-17,0.51920194,0.854651593,-7.99E-17,-0.854651593,0.51920194,35,0.990022307,-3.14406718,0.659251169,0.717206402,0.225838157,-0.751051363,0.6136288,0.243683291,0.036190419,-0.33026455,0.943194349,9.753209367,-4.77E-16,1.41E-16,5.03E-28,-1.09E-14,1.19E-14,7.96E-16,-0.277594418,-0.630749041,6.96E-15,0.630749041,-0.277594418,10,-1.885571149,-0.852523019,-0.049358127,0.099519812,-0.460244437,0.058052595,-0.063207626,-0.020053439,0.306561143,-0.333742855,-0.105009285,10.24679063,1.43E-15,-2.77E-16,5.81E-28,4.35E-16,2.87E-16,-6.28E-16,-0.476634041,0.289739834,-2.34E-16,-0.289739834,-0.476634041,10,1.885571149,0.852523019,-0.049358127,-0.099519812,0.460244437,-0.058052595,-0.063207626,-0.020053439,-0.306561143,-0.333742855,-0.105009285,-1.05E-26,122.9144874,0.39899906,9.27E-15,-2.76E-14,-0.07361078,-26.27778125,0.008630546,0.177022412,0.433067091,-0.162718404,0.077673661,-9.68E-27,82.51378,0.254250713,-1.53E-14,7.21E-15,0.172400599,-26.27778125,0.008630546,0.177022412,-0.433067091,0.162718404,0.077673661,1.291936313,-7.311652527,3.938238342,1.291936313,-2.365476293,-5.26576405,-1.291936313,-2.365476293,-5.26576405,-1.291936313,-7.311652527,3.938238342,4,2095.376897,-4.55E-13,299.7453593,0,3.41E-13,1.00E-20,-2.27E-13,2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
39.27289177,1.81E-16,3.31E-16,1,8.14E-15,2.17E-14,2.89E-16,-0.940699149,0.339241966,2.32E-14,-0.339241966,-0.940699149,36,-1.175938077,3.054339565,0.654578354,-0.705511533,-0.271625947,0.755974957,0.608291165,0.24183408,-0.005389069,-0.363641768,0.931523281,32.72710823,4.77E-16,-2.92E-16,1,-7.89E-17,2.24E-17,1.73E-17,0.470323918,0.88249386,-8.02E-17,-0.88249386,0.470323918,36,1.175938077,-3.054339565,0.654578354,0.705511533,0.271625947,-0.755974957,0.608291165,0.24183408,0.005389069,-0.363641768,0.931523281,9.779509115,2.13E-16,1.87E-16,-8.07E-28,-1.30E-14,1.23E-14,-5.85E-16,-0.232171288,-0.643917215,6.31E-15,0.643917215,-0.232171288,10,-1.832744239,-0.942029284,-0.044098177,0.13437756,-0.455511358,0.040419301,-0.04354508,-0.016930769,0.309465848,-0.333801504,-0.128412087,10.22049089,-8.63E-16,-8.60E-17,-5.81E-28,-4.53E-16,-3.46E-16,5.99E-16,-0.500926407,0.267105502,2.27E-16,-0.267105502,-0.500926407,10,1.832744239,0.942029284,-0.044098177,-0.13437756,0.455511358,-0.040419301,-0.04354508,-0.016930769,-0.309465848,-0.333801504,-0.128412087,1.10E-26,121.3983962,0.392440955,-3.49E-14,-7.09E-15,-0.077381852,-26.9442082,0.004301229,0.183243836,0.439371165,-0.129587906,0.058838583,9.68E-27,85.44239953,0.264196711,1.65E-14,-7.65E-15,0.165148277,-26.9442082,0.004301229,0.183243836,-0.439371165,0.129587906,0.058838583,1.314987381,-7.478528242,3.41144167,1.314987381,-2.195837186,-5.5391849,-1.314987381,-2.195837186,-5.5391849,-1.314987381,-7.478528242,3.41144167,4.1,2095.376897,4.55E-13,299.7453593,1.14E-13,2.27E-13,1.00E-20,1.14E-13,-1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
40.25216145,1.70E-16,3.40E-16,1,6.84E-15,2.29E-14,3.06E-16,-0.961624707,0.274368224,2.38E-14,-0.274368224,-0.961624707,37,-1.356383748,2.955803985,0.650432289,-0.690347958,-0.316792573,0.759130923,0.604909466,0.240426247,0.025653057,-0.396868033,0.917517131,33.74783855,5.25E-16,-3.01E-16,1,-8.09E-17,2.01E-17,1.56E-17,0.419071208,0.90795337,-8.18E-17,-0.90795337,0.419071208,37,1.356383748,-2.955803985,0.650432289,0.690347958,0.316792573,-0.759130923,0.604909466,0.240426247,-0.025653057,-0.396868033,0.917517131,9.805884403,-4.36E-16,-1.24E-18,4.94E-28,-1.30E-14,1.05E-14,9.20E-16,-0.186339887,-0.653557638,6.99E-15,0.653557638,-0.186339887,10,-1.776169195,-1.028682316,-0.038823119,0.168893952,-0.447821175,0.022700003,-0.024088903,-0.011225886,0.311376684,-0.330723804,-0.151710918,10.1941156,1.83E-15,-9.75E-17,5.81E-28,4.15E-16,3.00E-16,-6.33E-16,-0.524127791,0.242084712,-2.60E-16,-0.242084712,-0.524127791,10,1.776169195,1.028682316,-0.038823119,-0.168893952,0.447821175,-0.022700003,-0.024088903,-0.011225886,-0.311376684,-0.330723804,-0.151710918,-1.05E-26,120.2732494,0.388374602,9.09E-15,-2.96E-14,-0.081623214,-27.20656609,0.002047435,0.189201431,0.447245893,-0.099282497,0.03841464,-9.68E-27,87.75722882,0.272863411,-1.61E-14,8.17E-15,0.160860748,-27.20656609,0.002047435,0.189201431,-0.447245893,0.099282497,0.03841464,1.318764443,-7.619398022,2.890557818,1.318764443,-1.961893622,-5.774745307,-1.318764443,-1.961893622,-5.774745307,-1.318764443,-7.619398022,2.890557818,4.2,2095.376897,-9.09E-13,299.7453593,1.14E-13,1.14E-13,1.00E-20,1.00E-20,-1.13E-13,1,10,1,10,10,1,10,1,1,1,1,1
41.23408656,1.76E-16,3.68E-16,1,5.43E-15,2.39E-14,3.23E-16,-0.977977626,0.208709759,2.45E-14,-0.208709759,-0.977977626,38,-1.531021132,2.848734835,0.646817312,-0.671773399,-0.361037208,0.760524531,0.603440133,0.239713252,0.056831355,-0.429628334,0.901215674,34.76591344,5.76E-16,-3.20E-16,1,-8.49E-17,8.58E-18,2.30E-17,0.365569173,0.930784175,-8.22E-17,-0.930784175,0.365569173,38,1.531021132,-2.848734835,0.646817312,0.671773399,0.361037208,-0.760524531,0.603440133,0.239713252,-0.056831355,-0.429628334,0.901215674,9.832617838,5.56E-16,5.48E-16,-8.14E-28,-1.51E-14,1.06E-14,-5.68E-16,-0.14071848,-0.65961165,6.25E-15,0.65961165,-0.14071848,10,-1.716578471,-1.112700688,-0.033476432,0.202597214,-0.437071512,0.005172166,-0.005297747,-0.003034027,0.312189263,-0.32448222,-0.174318209,10.16738216,-8.25E-16,-2.84E-16,-5.81E-28,-4.95E-16,-5.31E-16,7.82E-16,-0.545912909,0.214531374,2.54E-16,-0.214531374,-0.545912909,10,1.716578471,1.112700688,-0.033476432,-0.202597214,0.437071512,-0.005172166,-0.005297747,-0.003034027,-0.312189263,-0.32448222,-0.174318209,1.10E-26,118.5297347,0.381319574,-3.45E-14,-6.03E-15,-0.085901016,-27.73812535,-1.34E-05,0.19264588,0.449314292,-0.065673175,0.017324959,9.68E-27,90.63079808,0.28255919,1.87E-14,-8.52E-15,0.153777183,-27.73812535,-1.34E-05,0.19264588,-0.449314292,0.065673175,0.017324959,1.336671716,-7.692206173,2.362619678,1.336671716,-1.733133844,-6.039217564,-1.336671716,-1.733133844,-6.039217564,-1.336671716,-7.692206173,2.362619678,4.3,2095.376897,4.55E-13,299.7453593,0,2.27E-13,1.00E-20,-1.14E-13,1.13E-13,1,10,1,10,10,1,10,1,1,1,1,1
42.21868692,1.70E-16,3.83E-16,1,3.94E-15,2.49E-14,3.49E-16,-0.989777797,0.142618069,2.52E-14,-0.142618069,-0.989777797,39,-1.699527827,2.733413734,0.643737384,-0.649872231,-0.404064678,0.76016478,0.603802447,0.239941893,0.088043668,-0.461615304,0.882700189,35.78131308,6.30E-16,-3.30E-16,1,-9.08E-17,-5.73E-18,3.36E-17,0.309966666,0.950747425,-8.46E-17,-0.950747425,0.309966666,39,1.699527827,-2.733413734,0.643737384,0.649872231,0.404064678,-0.76016478,0.603802447,0.239941893,-0.088043668,-0.461615304,0.882700189,9.85938936,-6.66E-16,-2.49E-16,4.85E-28,-1.48E-14,8.65E-15,1.08E-15,-0.095284937,-0.662222164,7.01E-15,0.662222164,-0.095284937,10,-1.653555434,-1.193721329,-0.028122128,0.23542615,-0.423477899,-0.01236718,0.012544016,0.007606846,0.312057007,-0.315257169,-0.195991493,10.14061064,1.91E-15,8.86E-17,5.81E-28,3.77E-16,2.45E-16,-5.71E-16,-0.566137237,0.184733633,-3.03E-16,-0.184733633,-0.566137237,10,1.653555434,1.193721329,-0.028122128,-0.23542615,0.423477899,0.01236718,0.012544016,0.007606846,-0.312057007,-0.315257169,-0.195991493,-1.04E-26,117.2255697,0.37675474,1.04E-14,-3.14E-14,-0.090311877,-27.92398954,0.000119182,0.195548766,0.453242925,-0.035181747,-0.00450307,-9.68E-27,92.86641232,0.290785602,-1.71E-14,9.32E-15,0.149491026,-27.92398954,0.000119182,0.195548766,-0.453242925,0.035181747,-0.00450307,1.338576129,-7.746640685,1.846130122,1.338576129,-1.444336981,-6.255933999,-1.338576129,-1.444336981,-6.255933999,-1.338576129,-7.746640685,1.846130122,4.4,2095.376897,4.55E-13,299.7453593,0,1.71E-13,1.00E-20,1.00E-20,-5.60E-14,1,10,1,10,10,1,10,1,1,1,1,1
43.20597758,1.69E-16,4.01E-16,1,2.35E-15,2.57E-14,3.82E-16,-0.997074453,0.076436481,2.58E-14,-0.076436481,-0.997074453,40,-1.861595855,2.610125115,0.641195516,-0.624755282,-0.445588542,0.75806455,0.605879692,0.241346091,0.119190803,-0.492534909,0.862092174,36.79402242,6.71E-16,-3.44E-16,1,-1.01E-16,-4.40E-17,6.80E-17,0.252436111,0.967613564,-8.65E-17,-0.967613564,0.252436111,40,1.861595855,-2.610125115,0.641195516,0.624755282,0.445588542,-0.75806455,0.605879692,0.241346091,-0.119190803,-0.492534909,0.862092174,9.886423875,6.33E-16,6.16E-16,-8.21E-28,-1.68E-14,8.58E-15,-4.28E-16,-0.050648188,-0.661409581,6.17E-15,0.661409581,-0.050648188,10,-1.587805135,-1.272051063,-0.022715225,0.266912839,-0.406999369,-0.029637419,0.029000897,0.020477121,0.310885697,-0.303134935,-0.216168816,10.11357613,-1.09E-15,-3.76E-16,-5.81E-28,-5.78E-16,-1.01E-15,1.26E-15,-0.584473866,0.152589156,2.64E-16,-0.152589156,-0.584473866,10,1.587805135,1.272051063,-0.022715225,-0.266912839,0.406999369,0.029637419,0.029000897,0.020477121,-0.310885697,-0.303134935,-0.216168816,1.09E-26,115.25929,0.369195121,-3.25E-14,-4.78E-15,-0.095041719,-28.31923075,0.000493317,0.196009084,0.451122674,-0.001562085,-0.02647087,9.68E-27,95.65285147,0.300175065,2.45E-14,-9.39E-15,0.142612573,-28.31923075,0.000493317,0.196009084,-0.451122674,0.001562085,-0.02647087,1.351725724,-7.729909408,1.334839717,1.351725724,-1.154879462,-6.498133676,-1.351725724,-1.154879462,-6.498133676,-1.351725724,-7.729909408,1.334839717,4.5,2095.376897,1.00E-19,299.7453593,-1.14E-13,1.71E-13,1.00E-20,-1.14E-13,1.00E-20,1,10,1,10,10,1,10,1,1,1,1,1
44.19597215,1.66E-16,4.15E-16,1,6.96E-16,2.65E-14,4.17E-16,-0.999944886,0.010498836,2.65E-14,-0.010498836,-0.999944886,41,-2.016930473,2.479159019,0.63919443,-0.596558791,-0.485332968,0.754239867,0.609521654,0.244142534,0.150175578,-0.522112021,0.839551269,37.80402785,7.19E-16,-3.41E-16,1,-1.10E-16,-8.06E-17,1.00E-16,0.193172697,0.981164772,-9.28E-17,-0.981164772,0.193172697,41,2.016930473,-2.479159019,0.63919443,0.596558791,0.485332968,-0.754239867,0.609521654,0.244142534,-0.150175578,-0.522112021,0.839551269,9.913467488,-6.82E-16,-3.44E-16,4.76E-28,-1.64E-14,6.58E-15,1.15E-15,-0.006760472,-0.657343332,7.01E-15,0.657343332,-0.006760472,10,-1.518887209,-1.347270857,-0.017306502,0.29701697,-0.387889161,-0.046856252,0.043838327,0.035451739,0.308809799,-0.288407309,-0.234649279,10.08653251,2.04E-15,4.37E-16,5.81E-28,3.87E-16,2.76E-16,-6.10E-16,-0.600794412,0.11843499,-3.88E-16,-0.11843499,-0.600794412,10,1.518887209,1.347270857,-0.017306502,-0.29701697,0.387889161,0.046856252,0.043838327,0.035451739,-0.308809799,-0.288407309,-0.234649279,-1.04E-26,113.782164,0.364109505,8.02E-15,-3.30E-14,-0.099573185,-28.43131376,0.003071211,0.195740049,0.451169779,0.028693356,-0.048266508,-9.68E-27,97.78648313,0.307915657,-2.45E-14,1.09E-14,0.138342229,-28.43131376,0.003071211,0.195740049,-0.451169779,-0.028693356,-0.048266508,1.352180653,-7.703733008,0.838409727,1.352180653,-0.811940456,-6.683569641,-1.352180653,-0.811940456,-6.683569641,-1.352180653,-7.703733008,0.838409727,4.6,2095.376897,1.00E-19,299.7453593,2.27E-13,1.71E-13,1.00E-20,3.41E-13,1.00E-20,1,10,1,10,10,1,10,1,1,1,1,1
45.18867974,1.55E-16,4.23E-16,1,-1.04E-15,2.71E-14,4.51E-16,-0.998493275,-0.054874215,2.71E-14,0.054874215,-0.998493275,42,-2.16524809,2.340807374,0.637735947,-0.565443657,-0.523035689,0.748710133,0.614547346,0.248525043,0.180903285,-0.550095474,0.815272329,38.81132026,7.79E-16,-3.57E-16,1,-1.14E-16,-1.10E-16,1.24E-16,0.132394039,0.991197164,-9.87E-17,-0.991197164,0.132394039,42,2.16524809,-2.340807374,0.637735947,0.565443657,0.523035689,-0.748710133,0.614547346,0.248525043,-0.180903285,-0.550095474,0.815272329,9.94068426,4.60E-16,5.19E-16,-8.27E-28,-1.83E-14,6.31E-15,-4.68E-16,0.035792682,-0.650117673,6.09E-15,0.650117673,0.035792682,10,-1.447465141,-1.41976203,-0.011863148,0.32528571,-0.366165267,-0.063738429,0.056675512,0.052198437,0.305744345,-0.271261753,-0.250929517,10.05931574,-8.48E-16,-7.50E-16,-5.81E-28,-4.65E-16,-8.64E-16,1.09E-15,-0.614778738,0.082212861,2.69E-16,-0.082212861,-0.614778738,10,1.447465141,1.41976203,-0.011863148,-0.32528571,0.366165267,0.063738429,0.056675512,0.052198437,-0.305744345,-0.271261753,-0.250929517,1.09E-26,111.6030874,0.356049292,-3.17E-14,-3.71E-15,-0.104709608,-28.68882776,0.005874171,0.193196457,0.444941466,0.061879231,-0.069703046,9.68E-27,100.456288,0.3169506,2.11E-14,-1.09E-14,0.131703547,-28.68882776,0.005874171,0.193196457,-0.444941466,-0.061879231,-0.069703046,1.360838617,-7.605613459,0.35974823,1.360838617,-0.463406594,-6.889369136,-1.360838617,-0.463406594,-6.889369136,-1.360838617,-7.605613459,0.35974823,4.7,2095.376897,-4.55E-13,299.7453593,1.14E-13,3.41E-13,1.00E-20,-1.13E-13,1.70E-13,1,10,1,10,10,1,10,1,1,1,1,1
46.18410829,1.33E-16,4.22E-16,1,-2.85E-15,2.77E-14,4.74E-16,-0.992849089,-0.119376242,2.78E-14,0.119376242,-0.992849089,43,-2.306275797,2.195367299,0.636821659,-0.531593929,-0.558449702,0.741497563,0.620748821,0.254661078,0.211280711,-0.576262783,0.789481897,39.81589171,8.35E-16,-3.68E-16,1,-1.17E-16,-1.24E-16,1.32E-16,0.07033877,0.997523161,-1.08E-16,-0.997523161,0.07033877,43,2.306275797,-2.195367299,0.636821659,0.531593929,0.558449702,-0.741497563,0.620748821,0.254661078,-0.211280711,-0.576262783,0.789481897,9.96788691,-9.06E-16,-5.44E-16,4.67E-28,-1.79E-14,4.26E-15,9.13E-16,0.077091048,-0.639922871,7.01E-15,0.639922871,0.077091048,10,-1.373088988,-1.489039474,-0.006422618,0.351708845,-0.342114976,-0.080512966,0.067354001,0.07052227,0.301804161,-0.252084427,-0.264879121,10.03211309,1.97E-15,5.35E-16,5.81E-28,4.12E-16,5.88E-16,-9.34E-16,-0.626326643,0.044307081,-4.53E-16,-0.044307081,-0.626326643,10,1.373088988,1.489039474,-0.006422618,-0.351708845,0.342114976,0.080512966,0.067354001,0.07052227,-0.301804161,-0.252084427,-0.264879121,-1.03E-26,109.9628378,0.350432427,3.56E-15,-3.46E-14,-0.109323597,-28.72908946,0.010781999,0.189828519,0.441196265,0.091504481,-0.090043596,-9.68E-27,102.4674762,0.324170046,-2.56E-14,1.21E-14,0.127464045,-28.72908946,0.010781999,0.189828519,-0.441196265,-0.091504481,-0.090043596,1.360132468,-7.507628648,-0.103044391,1.360132468,-0.070013342,-7.030788727,-1.360132468,-0.070013342,-7.030788727,-1.360132468,-7.507628648,-0.103044391,4.8,2095.376897,1.00E-19,299.7453593,0,1.71E-13,1.00E-20,-1.14E-13,-1.70E-13,1,10,1,10,10,1,10,1,1,1,1,1
47.18226144,1.08E-16,4.18E-16,1,-4.71E-15,2.81E-14,4.96E-16,-0.983165302,-0.18271833,2.85E-14,0.18271833,-0.983165302,44,-2.439748803,2.043138184,0.636452288,-0.495215542,-0.591345967,0.7326275,0.627895232,0.262687122,0.241216568,-0.600424137,0.762433881,40.81773856,8.94E-16,-3.80E-16,1,-1.16E-16,-1.42E-16,1.43E-16,0.007265781,0.999973604,-1.15E-16,-0.999973604,0.007265781,44,2.439748803,-2.043138184,0.636452288,0.495215542,0.591345967,-0.7326275,0.627895232,0.262687122,-0.241216568,-0.600424137,0.762433881,9.995175967,3.98E-16,4.57E-16,-8.34E-28,-1.94E-14,3.86E-15,-4.62E-16,0.116584679,-0.626918901,6.04E-15,0.626918901,0.116584679,10,-1.296371133,-1.555542829,-0.000964807,0.375858905,-0.315810335,-0.096888306,0.075574218,0.089998613,0.296912978,-0.231142655,-0.276081203,10.00482403,-7.88E-16,-7.76E-16,-5.81E-28,-4.02E-16,-9.47E-16,1.15E-15,-0.635133132,0.004701769,3.05E-16,-0.004701769,-0.635133132,10,1.296371133,1.555542829,-0.000964807,-0.375858905,0.315810335,0.096888306,0.075574218,0.089998613,-0.296912978,-0.231142655,-0.276081203,1.09E-26,107.5855858,0.341885997,-2.50E-14,-2.94E-15,-0.114828045,-28.84773891,0.015839381,0.184443634,0.43096506,0.123832132,-0.109592671,9.68E-27,104.9939889,0.332810277,2.61E-14,-1.26E-14,0.121098797,-28.84773891,0.015839381,0.184443634,-0.43096506,-0.123832132,-0.109592671,1.36445285,-7.339264587,-0.535714336,1.36445285,0.332520891,-7.186049896,-1.36445285,0.332520891,-7.186049896,-1.36445285,-7.339264587,-0.535714336,4.9,2095.376897,1.00E-19,299.7453593,0,2.84E-13,1.00E-20,1.00E-20,1.13E-13,1,10,1,10,10,1,10,1,1,1,1,1
48.18314178,1.04E-16,4.25E-16,1,-6.61E-15,2.84E-14,5.31E-16,-0.969616562,-0.244629768,2.91E-14,0.244629768,-0.969616562,45,-2.565410845,1.884425316,0.636628355,-0.456534393,-0.621514831,0.722128013,0.635737647,0.272706394,0.270620528,-0.622425893,0.734404887,41.81685822,9.64E-16,-3.81E-16,1,-1.16E-16,-1.81E-16,1.74E-16,-0.056547776,0.998399894,-1.26E-16,-0.998399894,-0.056547776,45,2.565410845,-1.884425316,0.636628355,0.456534393,0.621514831,-0.722128013,0.635737647,0.272706394,-0.270620528,-0.622425893,0.734404887,10.02243082,-4.60E-16,-3.05E-16,4.59E-28,-1.85E-14,1.86E-15,1.16E-15,0.154390134,-0.611309849,7.01E-15,0.611309849,0.154390134,10,-1.216869705,-1.61871452,0.004486165,0.397764075,-0.287566945,-0.113101433,0.08127408,0.110386822,0.291166234,-0.208892461,-0.284498686,9.977569176,2.19E-15,7.55E-16,5.81E-28,4.04E-16,1.63E-16,-5.21E-16,-0.641138017,-0.036175959,-5.24E-16,0.036175959,-0.641138017,10,1.216869705,1.61871452,0.004486165,-0.397764075,0.287566945,0.113101433,0.08127408,0.110386822,-0.291166234,-0.208892461,-0.284498686,-1.03E-26,105.7952062,0.33573841,6.23E-15,-3.55E-14,-0.11949486,-28.81741652,0.022796489,0.178230798,0.423534149,0.152453838,-0.127154117,-9.68E-27,106.8646216,0.339483469,-1.82E-14,1.39E-14,0.116906907,-28.81741652,0.022796489,0.178230798,-0.423534149,-0.152453838,-0.127154117,1.362742878,-7.180570017,-0.953980982,1.362742878,0.769572729,-7.271150002,-1.362742878,0.769572729,-7.271150002,-1.362742878,-7.180570017,-0.953980982,5,2095.376897,4.55E-13,299.7453593,2.27E-13,2.27E-13,1.00E-20,2.27E-13,-5.70E-14,1,10,1,10,10,1,10,1,1,1,1,1
49.18674763,8.19E-17,4.34E-16,1,-8.55E-15,2.85E-14,5.51E-16,-0.952396917,-0.30486081,2.98E-14,0.30486081,-0.952396917,46,-2.6830114,1.719537815,0.637349526,-0.415794637,-0.648768373,0.710030306,0.644014082,0.284785581,0.299403651,-0.642153161,0.705688863,42.81325237,1.04E-15,-3.88E-16,1,-1.13E-16,-2.06E-16,1.91E-16,-0.120807643,0.992675936,-1.38E-16,-0.992675936,-0.120807643,46,2.6830114,-1.719537815,0.637349526,0.415794637,0.648768373,-0.710030306,0.644014082,0.284785581,-0.299403651,-0.642153161,0.705688863,10.04968627,1.11E-17,4.74E-16,-8.41E-28,-2.03E-14,1.24E-15,-7.61E-16,0.190002768,-0.593310989,5.98E-15,0.593310989,0.190002768,10,-1.1351414,-1.679035507,0.009937253,0.417031048,-0.257503888,-0.128852705,0.084254617,0.131196915,0.284496215,-0.185652903,-0.289821783,9.950313734,-6.84E-16,-9.08E-16,-5.81E-28,-3.46E-16,-6.66E-16,8.58E-16,-0.644059328,-0.078303213,3.01E-16,0.078303213,-0.644059328,10,1.1351414,1.679035507,0.009937253,-0.417031048,0.257503888,0.128852705,0.084254617,0.131196915,-0.284496215,-0.185652903,-0.289821783,1.09E-26,103.2385219,0.326729565,-3.11E-14,-1.89E-15,-0.125333327,-28.79647595,0.029778508,0.170336071,0.409425068,0.183511553,-0.143592411,9.68E-27,109.2243402,0.347696984,1.27E-14,-1.37E-14,0.110849079,-28.79647595,0.029778508,0.170336071,-0.409425068,-0.183511553,-0.143592411,1.362772112,-6.955293828,-1.330502494,1.362772112,1.217536739,-7.36260119,-1.362772112,1.217536739,-7.36260119,-1.362772112,-6.955293828,-1.330502494,5.1,2095.376897,-4.55E-13,299.7453593,0,2.84E-13,1.00E-20,-2.27E-13,5.70E-14,1,10,1,10,10,1,10,1,1,1,1,1
50.19307634,5.64E-17,4.40E-16,1,-1.05E-14,2.85E-14,5.71E-16,-0.931717836,-0.363182977,3.04E-14,0.363182977,-0.931717836,47,-2.792307087,1.548792328,0.638615269,-0.373256418,-0.672941442,0.696368471,0.652454942,0.298954012,0.327477465,-0.6595318,0.67659169,43.80692366,1.09E-15,-3.87E-16,1,-1.10E-16,-2.32E-16,2.07E-16,-0.185204999,0.982699908,-1.51E-16,-0.982699908,-0.185204999,47,2.792307087,-1.548792328,0.638615269,0.373256418,0.672941442,-0.696368471,0.652454942,0.298954012,-0.327477465,-0.6595318,0.67659169,10.07688798,-5.23E-16,-3.51E-16,4.49E-28,-1.90E-14,-6.41E-16,1.16E-15,0.223578848,-0.573132349,7.03E-15,0.573132349,0.223578848,10,-1.050772337,-1.735874244,0.015377596,0.433733316,-0.2259575,-0.144383983,0.084562577,0.152171703,0.27698008,-0.161919874,-0.292121689,9.923112018,1.61E-15,9.35E-16,5.81E-28,4.14E-16,1.55E-16,-5.30E-16,-0.643887783,-0.121217348,-5.72E-16,0.121217348,-0.643887783,10,1.050772337,1.735874244,0.015377596,-0.433733316,0.2259575,0.144383983,0.084562577,0.152171703,-0.27698008,-0.161919874,-0.292121689,-1.02E-26,101.3137079,0.320062238,9.93E-15,-3.68E-14,-0.130029319,-28.69608386,0.038356617,0.161695825,0.3984298,0.210768617,-0.157226822,-9.68E-27,110.938784,0.353809118,-1.16E-14,1.46E-14,0.106725,-28.69608386,0.038356617,0.161695825,-0.3984298,-0.210768617,-0.157226822,1.360085765,-6.748497497,-1.696421559,1.360085765,1.68840872,-7.380295298,-1.360085765,1.68840872,-7.380295298,-1.360085765,-6.748497497,-1.696421559,5.2,2095.376897,4.55E-13,299.7453593,2.27E-13,1.42E-13,1.00E-20,2.27E-13,-1.42E-13,1,10,1,10,10,1,10,1,1,1,1,1
51.20212091,2.84E-17,4.30E-16,1,-1.25E-14,2.84E-14,6.02E-16,-0.907805598,-0.419391221,3.11E-14,0.419391221,-0.907805598,48,-2.893058886,1.372511779,0.640424181,-0.329193821,-0.693893577,0.681179984,0.660788585,0.315201959,0.354754418,-0.674529372,0.64742523,44.79787909,1.16E-15,-3.77E-16,1,-1.04E-16,-2.58E-16,2.24E-16,-0.249417957,0.968395933,-1.65E-16,-0.968395933,-0.249417957,48,2.893058886,-1.372511779,0.640424181,0.329193821,0.693893577,-0.681179984,0.660788585,0.315201959,-0.354754418,-0.674529372,0.64742523,10.10400327,-3.66E-17,1.47E-16,-8.48E-28,-2.03E-14,-1.24E-15,-5.33E-16,0.25466591,-0.551032545,5.92E-15,0.551032545,0.25466591,10,-0.964263649,-1.789736724,0.020800654,0.44751864,-0.1930852,-0.159385761,0.082110294,0.172787237,0.268558968,-0.138031573,-0.291207497,9.89599673,-2.18E-16,-7.28E-16,-5.81E-28,-2.87E-16,-6.76E-16,8.59E-16,-0.64037137,-0.164862144,2.99E-16,0.164862144,-0.64037137,10,0.964263649,1.789736724,0.020800654,-0.44751864,0.1930852,0.159385761,0.082110294,0.172787237,-0.268558968,-0.138031573,-0.291207497,1.08E-26,98.60002689,0.310623559,-2.43E-14,-4.75E-16,-0.136170142,-28.53530046,0.046798736,0.151770507,0.380587573,0.240150015,-0.169535198,9.68E-27,113.1117284,0.361572437,1.10E-14,-1.44E-14,0.101010709,-28.53530046,0.046798736,0.151770507,-0.380587573,-0.240150015,-0.169535198,1.355764391,-6.480928599,-2.010179311,1.355764391,2.169940254,-7.396427276,-1.355764391,2.169940254,-7.396427276,-1.355764391,-6.480928599,-2.010179311,5.3,2095.376897,-4.55E-13,299.7453593,2.27E-13,3.13E-13,1.00E-20,1.00E-20,1.71E-13,1,10,1,10,10,1,10,1,1,1,1,1
52.21387323,7.56E-18,4.19E-16,1,-1.44E-14,2.82E-14,6.41E-16,-0.880899257,-0.473303813,3.17E-14,0.473303813,-0.880899257,49,-2.985034572,1.191028867,0.642774647,-0.283892342,-0.711509586,0.664505592,0.668746945,0.333481396,0.381147048,-0.687155486,0.61850163,45.78612677,1.21E-15,-3.72E-16,1,-9.23E-17,-2.98E-16,2.54E-16,-0.313114572,0.94971536,-1.81E-16,-0.94971536,-0.313114572,49,2.985034572,-1.191028867,0.642774647,0.283892342,0.711509586,-0.664505592,0.668746945,0.333481396,-0.381147048,-0.687155486,0.61850163,10.13104325,-3.80E-16,-3.57E-16,4.41E-28,-1.89E-14,-3.05E-15,1.31E-15,0.283460912,-0.527219291,7.03E-15,0.527219291,0.283460912,10,-0.875250067,-1.839921519,0.02620865,0.458510926,-0.159234987,-0.174102084,0.077056907,0.192801509,0.259293628,-0.11449069,-0.287264501,9.868956748,1.35E-15,8.21E-16,5.81E-28,5.15E-16,-1.19E-16,-2.61E-16,-0.633560939,-0.208749317,-6.21E-16,0.208749317,-0.633560939,10,0.875250067,1.839921519,0.02620865,-0.458510926,0.159234987,0.174102084,0.077056907,0.192801509,-0.259293628,-0.11449069,-0.287264501,-1.02E-26,96.55887457,0.303457652,7.26E-15,-3.74E-14,-0.140875596,-28.364615,0.056446989,0.141258998,0.366166193,0.265685292,-0.178338695,-9.68E-27,114.657077,0.367119277,-5.15E-15,1.54E-14,0.096980147,-28.364615,0.056446989,0.141258998,-0.366166193,-0.265685292,-0.178338695,1.351999101,-6.239326845,-2.319143918,1.351999101,2.662031353,-7.337623475,-1.351999101,2.662031353,-7.337623475,-1.351999101,-6.239326845,-2.319143918,5.4,2095.376897,1.00E-19,299.7453593,0,3.55E-13,1.00E-20,-2.27E-13,4.20E-14,1,10,1,10,10,1,10,1,1,1,1,1
53.22832072,-8.67E-18,4.24E-16,1,-1.64E-14,2.79E-14,6.85E-16,-0.851247838,-0.524763868,3.23E-14,0.524763868,-0.851247838,50,-3.068006139,1.004685521,0.645664144,-0.237646611,-0.725700973,0.646389892,0.676071151,0.353705959,0.40656847,-0.697461029,0.590127268,46.77167928,1.28E-15,-3.77E-16,1,-7.12E-17,-3.53E-16,3.01E-16,-0.375954617,0.926638077,-1.99E-16,-0.926638077,-0.375954617,50,3.068006139,-1.004685521,0.645664144,0.237646611,0.725700973,-0.646389892,0.676071151,0.353705959,-0.40656847,-0.697461029,0.590127268,10.15790647,5.54E-17,4.61E-16,-8.54E-28,-2.01E-14,-3.65E-15,-4.14E-16,0.309567455,-0.501981817,5.86E-15,0.501981817,0.309567455,10,-0.784181277,-1.886945395,0.031581295,0.466403711,-0.124592738,-0.188211911,0.069427217,0.211689752,0.249134814,-0.091620177,-0.280222744,9.842093526,7.95E-17,-9.18E-16,-5.81E-28,-9.36E-17,-9.98E-16,1.20E-15,-0.623239966,-0.252796341,2.60E-16,0.252796341,-0.623239966,10,0.784181277,1.886945395,0.031581295,-0.466403711,0.124592738,0.188211911,0.069427217,0.211689752,-0.249134814,-0.091620177,-0.280222744,1.08E-26,93.71397483,0.293630096,-2.16E-14,8.43E-16,-0.147287548,-28.06419369,0.065777467,0.129902477,0.344759488,0.292983355,-0.185763388,9.68E-27,116.6272314,0.37441802,1.03E-14,-1.46E-14,0.091649794,-28.06419369,0.065777467,0.129902477,-0.344759488,-0.292983355,-0.185763388,1.343161132,-5.944449302,-2.567143598,1.343161132,3.162429682,-7.269531184,-1.343161132,3.162429682,-7.269531184,-1.343161132,-5.944449302,-2.567143598,5.5,2095.376897,1.00E-19,299.7453593,0,3.41E-13,1.00E-20,1.00E-20,-1.40E-14,1,10,1,10,10,1,10,1,1,1,1,1
54.24544945,-3.40E-17,4.32E-16,1,-1.83E-14,2.74E-14,7.20E-16,-0.819108354,-0.573638828,3.30E-14,0.573638828,-0.819108354,51,-3.141753211,0.813835908,0.64908989,-0.190757712,-0.736406009,0.626881331,0.682516859,0.375753289,0.430931679,-0.70553684,0.562597241,47.75455055,1.34E-15,-3.70E-16,1,-5.27E-17,-3.97E-16,3.34E-16,-0.437592931,0.899173191,-2.21E-16,-0.899173191,-0.437592931,51,3.141753211,-0.813835908,0.64908989,0.190757712,0.736406009,-0.626881331,0.682516859,0.375753289,-0.430931679,-0.70553684,0.562597241,10.18466813,-5.62E-16,-3.11E-16,4.33E-28,-1.88E-14,-5.53E-15,1.11E-15,0.333222233,-0.475517364,7.01E-15,0.475517364,0.333222233,10,-0.690760172,-1.930046868,0.036933625,0.471374267,-0.08950799,-0.201959318,0.059486944,0.229256833,0.238129372,-0.069896038,-0.270377793,9.815331873,1.09E-15,1.05E-15,5.81E-28,4.65E-16,1.31E-16,-5.40E-16,-0.609526302,-0.296501384,-7.02E-16,0.296501384,-0.609526302,10,0.690760172,1.930046868,0.036933625,-0.471374267,0.08950799,0.201959318,0.059486944,0.229256833,-0.238129372,-0.069896038,-0.270377793,-1.01E-26,91.57680621,0.285996866,7.08E-16,-3.79E-14,-0.151984951,-27.82222496,0.075854191,0.118183091,0.327073491,0.316437477,-0.189132799,-9.68E-27,117.9937015,0.379406407,-1.34E-14,1.62E-14,0.087746289,-27.82222496,0.075854191,0.118183091,-0.327073491,-0.316437477,-0.189132799,1.338082618,-5.681236305,-2.817692664,1.338082618,3.660874181,-7.127839936,-1.338082618,3.660874181,-7.127839936,-1.338082618,-5.681236305,-2.817692664,5.6,2095.376897,4.55E-13,299.7453593,-2.27E-13,3.07E-13,1.00E-20,-2.27E-13,-3.40E-14,1,10,1,10,10,1,10,1,1,1,1,1
55.26524071,-5.85E-17,4.36E-16,1,-2.02E-14,2.69E-14,7.61E-16,-0.78474295,-0.619821347,3.36E-14,0.619821347,-0.78474295,52,-3.206060821,0.618846455,0.653048143,-0.143530786,-0.743590638,0.606032851,0.68785945,0.399466595,0.454150093,-0.711511272,0.536189708,48.73475929,1.41E-15,-3.49E-16,1,-3.07E-17,-4.37E-16,3.64E-16,-0.497681378,0.867359929,-2.44E-16,-0.867359929,-0.497681378,52,3.206060821,-0.618846455,0.653048143,0.143530786,0.743590638,-0.606032851,0.68785945,0.399466595,-0.454150093,-0.711511272,0.536189708,10.21115717,7.26E-17,4.01E-16,-8.61E-28,-1.95E-14,-5.91E-15,-2.90E-16,0.354085842,-0.448133023,5.81E-15,0.448133023,0.354085842,10,-0.595392016,-1.969742206,0.042231435,0.473164245,-0.054184582,-0.21501028,0.047364871,0.245009297,0.226238902,-0.049592611,-0.257772873,9.788842827,3.60E-16,-6.28E-16,-5.81E-28,-2.54E-17,-9.35E-16,1.14E-15,-0.592242648,-0.339763859,2.40E-16,0.339763859,-0.592242648,10,0.595392016,1.969742206,0.042231435,-0.473164245,0.054184582,0.21501028,0.047364871,0.245009297,-0.226238902,-0.049592611,-0.257772873,1.08E-26,88.62951307,0.275829535,-1.29E-14,1.75E-15,-0.158635783,-27.38273352,0.085427914,0.106081223,0.30230263,0.341241648,-0.191234592,9.68E-27,119.749557,0.386236168,1.19E-14,-1.55E-14,0.082846874,-27.38273352,0.085427914,0.106081223,-0.30230263,-0.341241648,-0.191234592,1.324452329,-5.373527068,-3.000400655,1.324452329,4.163288541,-6.969934514,-1.324452329,4.163288541,-6.969934514,-1.324452329,-5.373527068,-3.000400655,5.7,2095.376897,1.00E-19,299.7453593,-2.27E-13,3.20E-13,1.00E-20,1.00E-20,1.30E-14,1,10,1,10,10,1,10,1,1,1,1,1
56.28767412,-7.83E-17,4.32E-16,1,-2.21E-14,2.62E-14,8.12E-16,-0.748417061,-0.663228394,3.43E-14,0.663228394,-0.748417061,53,-3.26072365,0.420098096,0.657534824,-0.096272331,-0.747248013,0.583901967,0.691898613,0.424658453,0.476137005,-0.715547306,0.511161037,49.71232588,1.48E-15,-3.41E-16,1,2.86E-18,-4.92E-16,4.10E-16,-0.555872399,0.831267632,-2.71E-16,-0.831267632,-0.555872399,53,3.26072365,-0.420098096,0.657534824,0.096272331,0.747248013,-0.583901967,0.691898613,0.424658453,-0.476137005,-0.715547306,0.511161037,10.23751099,-4.70E-16,-4.91E-16,4.26E-28,-1.80E-14,-7.61E-15,1.31E-15,0.372431938,-0.420007916,6.99E-15,0.420007916,0.372431938,10,-0.497864576,-2.005224973,0.047502198,0.472004853,-0.018962921,-0.227607391,0.03341839,0.258827862,0.213499334,-0.03112807,-0.242800551,9.76248901,9.22E-16,7.86E-16,5.81E-28,6.96E-16,-1.55E-16,-2.14E-16,-0.571577768,-0.382082073,-7.75E-16,0.382082073,-0.571577768,10,0.497864576,2.005224973,0.047502198,-0.472004853,0.018962921,0.227607391,0.03341839,0.258827862,-0.213499334,-0.03112807,-0.242800551,-1.01E-26,86.41880061,0.267770352,7.89E-16,-3.76E-14,-0.163308603,-27.0676736,0.095238429,0.093887189,0.281546225,0.362250555,-0.188910532,-9.68E-27,120.9310516,0.39068483,-4.72E-15,1.71E-14,0.079114231,-27.0676736,0.095238429,0.093887189,-0.281546225,-0.362250555,-0.188910532,1.317690849,-5.101089464,-3.193962579,1.317690849,4.651654593,-6.742239244,-1.317690849,4.651654593,-6.742239244,-1.317690849,-5.101089464,-3.193962579,5.8,2095.376897,1.00E-19,299.7453593,0,2.98E-13,1.00E-20,2.27E-13,-2.20E-14,1,10,1,10,10,1,10,1,1,1,1,1
57.3127241,-1.06E-16,4.27E-16,1,-2.40E-14,2.54E-14,8.56E-16,-0.710396649,-0.703801535,3.49E-14,0.703801535,-0.710396649,54,-3.305544244,0.217986689,0.662544819,-0.049287801,-0.747398873,0.56055147,0.694462671,0.451113786,0.496806211,-0.717838638,0.487740994,50.6872759,1.54E-15,-3.08E-16,1,3.23E-17,-5.33E-16,4.41E-16,-0.611821048,0.790996211,-3.00E-16,-0.790996211,-0.611821048,54,3.305544244,-0.217986689,0.662544819,0.049287801,0.747398873,-0.56055147,0.694462671,0.451113786,-0.496806211,-0.717838638,0.487740994,10.26348851,-8.15E-17,3.88E-16,-8.68E-28,-1.88E-14,-8.12E-15,-4.43E-16,0.387976298,-0.391454904,5.76E-15,0.391454904,0.387976298,10,-0.398547294,-2.037003152,0.052697702,0.467685757,0.015945727,-0.239402555,0.017862775,0.27027879,0.199884801,-0.014698574,-0.225600296,9.736511488,3.73E-16,-1.19E-16,-5.81E-28,-1.06E-16,-6.66E-16,8.31E-16,-0.547395216,-0.423346357,1.87E-16,0.423346357,-0.547395216,10,0.398547294,2.037003152,0.052697702,-0.467685757,-0.015945727,0.239402555,0.017862775,0.27027879,-0.199884801,-0.014698574,-0.225600296,1.07E-26,83.40072671,0.257320344,-1.55E-14,2.76E-15,-0.170164194,-26.48985593,0.104376325,0.081773267,0.253653027,0.384148214,-0.185599468,9.68E-27,122.4662664,0.397052384,-9.04E-16,-1.58E-14,0.074701699,-26.48985593,0.104376325,0.081773267,-0.253653027,-0.384148214,-0.185599468,1.298876076,-4.793758303,-3.314940821,1.298876076,5.137969812,-6.492758733,-1.298876076,5.137969812,-6.492758733,-1.298876076,-4.793758303,-3.314940821,5.9,2095.376897,1.00E-19,299.7453593,-2.27E-13,2.56E-13,1.00E-20,-2.27E-13,-4.20E-14,1,10,1,10,10,1,10,1,1,1,1,1
58.34036287,-1.31E-16,4.23E-16,1,-2.58E-14,2.45E-14,8.90E-16,-0.670946577,-0.741505691,3.55E-14,0.741505691,-0.670946577,55,-3.340337865,0.012924297,0.668072574,-0.002879004,-0.744090551,0.536049537,0.695412015,0.478594842,0.516071632,-0.718605484,0.466128983,51.65963713,1.60E-15,-2.72E-16,1,5.90E-17,-5.65E-16,4.61E-16,-0.665188569,0.74667541,-3.32E-16,-0.74667541,-0.665188569,55,3.340337865,-0.012924297,0.668072574,0.002879004,0.744090551,-0.536049537,0.695412015,0.478594842,-0.516071632,-0.718605484,0.466128983,10.2892869,-4.19E-16,-4.64E-16,4.18E-28,-1.72E-14,-9.72E-15,1.13E-15,0.401025146,-0.362628229,6.97E-15,0.362628229,0.401025146,10,-0.297325124,-2.064244698,0.05785738,0.46049017,0.050220711,-0.250636095,0.001124091,0.279342347,0.18542362,-0.000638332,-0.206639926,9.710713102,8.41E-16,8.40E-16,5.81E-28,6.39E-16,2.25E-17,-4.34E-16,-0.519955195,-0.463069651,-8.14E-16,0.463069651,-0.519955195,10,0.297325124,2.064244698,0.05785738,-0.46049017,-0.050220711,0.250636095,0.001124091,0.279342347,-0.18542362,-0.000638332,-0.206639926,-1.01E-26,81.1410897,0.248886701,-8.07E-16,-3.76E-14,-0.174796286,-26.09897982,0.113215895,0.06986512,0.230064085,0.402345544,-0.177692974,-9.68E-27,123.4611192,0.400993066,-8.85E-16,1.69E-14,0.071196379,-26.09897982,0.113215895,0.06986512,-0.230064085,-0.402345544,-0.177692974,1.28991933,-4.523096639,-3.455430922,1.28991933,5.59912036,-6.179585555,-1.28991933,5.59912036,-6.179585555,-1.28991933,-4.523096639,-3.455430922,6,2095.376897,-9.09E-13,299.7453593,-2.27E-13,3.13E-13,1.00E-20,1.00E-20,5.70E-14,1,10,1,10,10,1,10,1,1,1,1,1
59.37055696,-1.62E-16,3.99E-16,1,-2.75E-14,2.35E-14,9.35E-16,-0.630328058,-0.776328886,3.62E-14,0.776328886,-0.630328058,56,-3.364931146,-0.194660187,0.674111391,0.042658171,-0.737396849,0.510470471,0.69464217,0.506845296,0.533848041,-0.718089504,0.446490463,52.62944304,1.67E-15,-2.64E-16,1,1.01E-16,-6.08E-16,4.97E-16,-0.7156444,0.698464811,-3.65E-16,-0.698464811,-0.7156444,56,3.364931146,0.194660187,0.674111391,-0.042658171,0.737396849,-0.510470471,0.69464217,0.506845296,-0.533848041,-0.718089504,0.446490463,10.31459489,-1.96E-16,-5.86E-18,-8.75E-28,-1.76E-14,-9.84E-15,-2.45E-16,0.411345238,-0.333835662,5.73E-15,0.333835662,0.411345238,10,-0.194540489,-2.08744497,0.062918978,0.450253336,0.083653332,-0.26094524,-0.016520979,0.285666719,0.170104543,0.010957926,-0.186130473,9.685405109,4.55E-16,-6.91E-16,-5.81E-28,2.04E-16,-8.96E-16,1.16E-15,-0.489161433,-0.501142326,1.51E-16,0.501142326,-0.489161433,10,0.194540489,2.08744497,0.062918978,-0.450253336,-0.083653332,0.26094524,-0.016520979,0.285666719,-0.170104543,0.010957926,-0.186130473,1.07E-26,78.08640147,0.238218928,-5.93E-15,3.74E-15,-0.181820487,-25.38345661,0.121248898,0.05847643,0.199342009,0.420928663,-0.169245581,9.68E-27,124.7753126,0.406917915,6.06E-15,-1.58E-14,0.067337833,-25.38345661,0.121248898,0.05847643,-0.199342009,-0.420928663,-0.169245581,1.265399629,-4.227484328,-3.520816451,1.265399629,6.050979248,-5.840843607,-1.265399629,6.050979248,-5.840843607,-1.265399629,-4.227484328,-3.520816451,6.1,2095.376897,4.55E-13,299.7453593,2.27E-13,2.84E-13,1.00E-20,4.54E-13,-2.90E-14,1,10,1,10,10,1,10,1,1,1,1,1
60.40327003,-1.85E-16,3.73E-16,1,-2.92E-14,2.25E-14,9.76E-16,-0.588797316,-0.808280719,3.68E-14,0.808280719,-0.588797316,57,-3.379167282,-0.404320853,0.680654005,0.087036141,-0.727416549,0.483894807,0.692085769,0.535596026,0.550050853,-0.716548671,0.428954614,53.59672997,1.73E-15,-2.58E-16,1,1.40E-16,-6.44E-16,5.23E-16,-0.762869597,0.646552378,-4.01E-16,-0.646552378,-0.762869597,57,3.379167282,0.404320853,0.680654005,-0.087036141,0.727416549,-0.483894807,0.692085769,0.535596026,-0.550050853,-0.716548671,0.428954614,10.33966649,-2.67E-16,-5.33E-16,4.11E-28,-1.61E-14,-1.15E-14,1.07E-15,0.419269614,-0.305201006,6.95E-15,0.305201006,0.419269614,10,-0.090182244,-2.105768365,0.067933299,0.437306063,0.115952667,-0.270568036,-0.034607037,0.289347895,0.153951706,0.019858734,-0.164586507,9.660333506,8.62E-16,8.10E-16,5.81E-28,5.64E-16,1.87E-16,-6.54E-16,-0.455342512,-0.53710634,-8.76E-16,0.53710634,-0.455342512,10,0.090182244,2.105768365,0.067933299,-0.437306063,-0.115952667,0.270568036,-0.034607037,0.289347895,-0.153951706,0.019858734,-0.164586507,-1.00E-26,75.80465832,0.229472342,-6.26E-15,-3.68E-14,-0.18639622,-24.91293832,0.128449449,0.047595617,0.173212485,0.43595358,-0.156245007,-9.68E-27,125.587217,0.410396837,-7.71E-15,1.74E-14,0.064131183,-24.91293832,0.128449449,0.047595617,-0.173212485,-0.43595358,-0.156245007,1.25358014,-3.967788578,-3.614137182,1.25358014,6.468035874,-5.446476684,-1.25358014,6.468035874,-5.446476684,-1.25358014,-3.967788578,-3.614137182,6.2,2095.376897,1.00E-19,299.7453593,0,3.41E-13,1.00E-20,-2.27E-13,5.70E-14,1,10,1,10,10,1,10,1,1,1,1,1
61.43845936,-2.17E-16,3.56E-16,1,-3.08E-14,2.13E-14,1.02E-15,-0.54660334,-0.837391658,3.74E-14,0.837391658,-0.54660334,58,-3.382905071,-0.61559408,0.687691873,0.129977674,-0.714272842,0.456410053,0.687714088,0.564569921,0.564596982,-0.714251452,0.413612272,54.56154064,1.81E-15,-2.41E-16,1,1.83E-16,-6.78E-16,5.49E-16,-0.806558688,0.591154026,-4.38E-16,-0.591154026,-0.806558688,58,3.382905071,0.61559408,0.687691873,-0.129977674,0.714272842,-0.456410053,0.687714088,0.564569921,-0.564596982,-0.714251452,0.413612272,10.36412024,-3.79E-16,2.09E-16,-8.82E-28,-1.63E-14,-1.14E-14,-2.51E-16,0.424609896,-0.277017765,5.72E-15,0.277017765,0.424609896,10,0.015426467,-2.119696172,0.072824047,0.421524603,0.146921469,-0.279127037,-0.052826583,0.290129998,0.136970865,0.026085645,-0.142260339,9.635879763,6.63E-16,-4.59E-16,-5.81E-28,3.12E-16,-8.67E-16,1.17E-15,-0.418439309,-0.570860704,1.27E-16,0.570860704,-0.418439309,10,-0.015426467,2.119696172,0.072824047,-0.421524603,-0.146921469,0.279127037,-0.052826583,0.290129998,-0.136970865,0.026085645,-0.142260339,1.07E-26,72.74987739,0.218659235,-1.57E-15,4.48E-15,-0.193551445,-24.0597633,0.134765322,0.037627161,0.14001496,0.450830686,-0.143300704,9.68E-27,126.6869089,0.415913081,7.58E-15,-1.64E-14,0.060906825,-24.0597633,0.134765322,0.037627161,-0.14001496,-0.450830686,-0.143300704,1.222687156,-3.692952454,-3.63202581,1.222687156,6.867918678,-5.02480654,-1.222687156,6.867918678,-5.02480654,-1.222687156,-3.692952454,-3.63202581,6.3,2095.376897,-4.55E-13,299.7453593,2.27E-13,2.27E-13,1.00E-20,2.27E-13,-1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
62.47607855,-2.43E-16,3.42E-16,1,-3.24E-14,2.01E-14,1.05E-15,-0.503986887,-0.863711304,3.81E-14,0.863711304,-0.503986887,59,-3.376024127,-0.827999493,0.695215709,0.171217938,-0.698111406,0.428110761,0.681537352,0.593488007,0.577404792,-0.711471191,0.400515232,55.52392145,1.88E-15,-2.25E-16,1,2.29E-16,-7.10E-16,5.72E-16,-0.846422763,0.532511507,-4.78E-16,-0.532511507,-0.846422763,59,3.376024127,0.827999493,0.695215709,-0.171217938,0.698111406,-0.428110761,0.681537352,0.593488007,-0.577404792,-0.711471191,0.400515232,10.38826345,-1.40E-16,-5.03E-16,4.04E-28,-1.48E-14,-1.30E-14,9.30E-16,0.427719155,-0.249375165,6.93E-15,0.249375165,0.427719155,10,0.122192406,-2.128412074,0.07765269,0.403280674,0.17630725,-0.286858803,-0.070708149,0.288231715,0.119185335,0.029519575,-0.119680466,9.611736548,6.87E-16,7.69E-16,5.81E-28,6.07E-16,2.34E-16,-7.05E-16,-0.378842193,-0.601989665,-9.29E-16,0.601989665,-0.378842193,10,-0.122192406,2.128412074,0.07765269,-0.403280674,-0.17630725,0.286858803,-0.070708149,0.288231715,-0.119185335,0.029519575,-0.119680466,-1.00E-26,70.47515655,0.209670954,-9.34E-15,-3.58E-14,-0.198056524,-23.50435496,0.139743763,0.028447867,0.111698558,0.462340956,-0.126055644,-9.68E-27,127.3260314,0.418992683,-6.24E-15,1.80E-14,0.058087018,-23.50435496,0.139743763,0.028447867,-0.111698558,-0.462340956,-0.126055644,1.207160765,-3.451343475,-3.685522945,1.207160765,7.225250452,-4.557113136,-1.207160765,7.225250452,-4.557113136,-1.207160765,-3.451343475,-3.685522945,6.4,2095.376897,4.55E-13,299.7453593,2.27E-13,2.84E-13,1.00E-20,1.00E-20,5.70E-14,1,10,1,10,10,1,10,1,1,1,1,1
63.51607394,-2.70E-16,3.16E-16,1,-3.38E-14,1.88E-14,1.09E-15,-0.46117861,-0.887307325,3.87E-14,0.887307325,-0.46117861,60,-3.358424208,-1.041039283,0.703214788,0.210506232,-0.679099469,0.399099226,0.673604602,0.622074472,0.58839508,-0.70848004,0.389675843,56.48392606,1.95E-15,-2.13E-16,1,2.83E-16,-7.40E-16,5.99E-16,-0.882191073,0.470891612,-5.20E-16,-0.470891612,-0.882191073,60,3.358424208,1.041039283,0.703214788,-0.210506232,0.679099469,-0.399099226,0.673604602,0.622074472,-0.58839508,-0.70848004,0.389675843,10.41164439,-3.89E-16,-9.24E-18,-8.91E-28,-1.49E-14,-1.25E-14,-1.21E-16,0.428446397,-0.222545257,5.72E-15,0.222545257,0.428446397,10,0.229805989,-2.132383743,0.082328878,0.382485199,0.203931491,-0.29337191,-0.087946857,0.283497594,0.100620434,0.030303445,-0.097107311,9.588355612,7.04E-16,-5.21E-16,-5.82E-28,4.71E-16,-8.51E-16,1.24E-15,-0.336524002,-0.63040824,1.02E-16,0.63040824,-0.336524002,10,-0.229805989,2.132383743,0.082328878,-0.382485199,-0.203931491,0.29337191,-0.087946857,0.283497594,-0.100620434,0.030303445,-0.097107311,1.07E-26,67.45903062,0.198791978,6.13E-15,5.14E-15,-0.205305027,-22.51238084,0.143834279,0.020505628,0.076443272,0.473153714,-0.109589422,9.68E-27,128.2257391,0.424151194,7.12E-15,-1.68E-14,0.055591686,-22.51238084,0.143834279,0.020505628,-0.076443272,-0.473153714,-0.109589422,1.1690468,-3.203840293,-3.66532153,1.1690468,7.557517929,-4.062488366,-1.1690468,7.557517929,-4.062488366,-1.1690468,-3.203840293,-3.66532153,6.5,2095.376897,1.00E-19,299.7453593,0,3.41E-13,1.00E-20,-2.27E-13,5.70E-14,1,10,1,10,10,1,10,1,1,1,1,1
64.55838714,-3.01E-16,2.96E-16,1,-3.53E-14,1.75E-14,1.13E-15,-0.418398427,-0.908263594,3.93E-14,0.908263594,-0.418398427,61,-3.33003014,-1.254200253,0.711677427,0.247607601,-0.657423544,0.36948548,0.664002285,0.650062647,0.597491188,-0.705543366,0.381068025,57.44161286,2.02E-15,-2.07E-16,1,3.42E-16,-7.69E-16,6.25E-16,-0.913613629,0.406583493,-5.64E-16,-0.406583493,-0.913613629,61,3.33003014,1.254200253,0.711677427,-0.247607601,0.657423544,-0.36948548,0.664002285,0.650062647,-0.597491188,-0.705543366,0.381068025,10.43461953,-2.38E-16,-4.00E-16,3.97E-28,-1.34E-14,-1.42E-14,8.65E-16,0.427157266,-0.196580117,6.90E-15,0.196580117,0.427157266,10,0.338075371,-2.130835658,0.086923907,0.359542192,0.229587015,-0.298902998,-0.104099469,0.276265904,0.081301724,0.028430041,-0.075049057,9.565380466,7.85E-16,6.35E-16,5.81E-28,6.97E-16,2.75E-16,-7.09E-16,-0.291927117,-0.655754146,-9.84E-16,0.655754146,-0.291927117,10,-0.338075371,2.130835658,0.086923907,-0.359542192,-0.229587015,0.298902998,-0.104099469,0.276265904,-0.081301724,0.028430041,-0.075049057,-1.01E-26,65.22297276,0.189642426,-1.33E-14,-3.44E-14,-0.209727886,-21.86488539,0.146139431,0.013587749,0.046358121,0.480842967,-0.089269297,-9.68E-27,128.7100219,0.426912161,-4.86E-15,1.85E-14,0.053265245,-21.86488539,0.146139431,0.013587749,-0.046358121,-0.480842967,-0.089269297,1.148757319,-2.985273603,-3.687250154,1.148757319,7.841664589,-3.532441743,-1.148757319,7.841664589,-3.532441743,-1.148757319,-2.985273603,-3.687250154,6.6,2095.376897,4.55E-13,299.7453593,2.27E-13,2.27E-13,1.00E-20,2.27E-13,-1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
65.60295144,-3.30E-16,2.71E-16,1,-3.66E-14,1.61E-14,1.17E-15,-0.375854069,-0.926678865,4.00E-14,0.926678865,-0.375854069,62,-3.290791305,-1.46695318,0.720590287,0.282304192,-0.633288229,0.339387926,0.652852461,0.677199749,0.604620107,-0.70291394,0.374628508,58.39704856,2.10E-15,-1.92E-16,1,4.03E-16,-7.94E-16,6.49E-16,-0.940462453,0.339897593,-6.10E-16,-0.339897593,-0.940462453,62,3.290791305,1.46695318,0.720590287,-0.282304192,0.633288229,-0.339387926,0.652852461,0.677199749,-0.604620107,-0.70291394,0.374628508,10.45666646,-3.39E-16,-9.54E-17,-8.99E-28,-1.35E-14,-1.34E-14,-7.49E-17,0.423729897,-0.171725303,5.73E-15,0.171725303,0.423729897,10,0.446701325,-2.124222878,0.091333292,0.334389632,0.253119273,-0.303048084,-0.118897019,0.266476134,0.061276658,0.024158471,-0.053741278,9.54333354,7.37E-16,-3.46E-16,-5.82E-28,5.39E-16,-7.67E-16,1.20E-15,-0.245049367,-0.677963849,7.13E-17,0.677963849,-0.245049367,10,-0.446701325,2.124222878,0.091333292,-0.334389632,-0.253119273,0.303048084,-0.118897019,0.266476134,-0.061276658,0.024158471,-0.053741278,1.07E-26,62.28648547,0.178783384,1.12E-14,5.68E-15,-0.217033457,-20.73087501,0.147644567,0.008144765,0.00952526,0.487285737,-0.070539046,9.68E-27,129.4335404,0.431783007,4.04E-15,-1.71E-14,0.051609375,-20.73087501,0.147644567,0.008144765,-0.00952526,-0.487285737,-0.070539046,1.102346288,-2.769129939,-3.639061831,1.102346288,8.093465535,-2.977783784,-1.102346288,8.093465535,-2.977783784,-1.102346288,-2.769129939,-3.639061831,6.7,2095.376897,-9.09E-13,299.7453593,-2.27E-13,3.41E-13,1.00E-20,-4.54E-13,1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
66.64969405,-3.65E-16,2.57E-16,1,-3.79E-14,1.47E-14,1.20E-15,-0.333740835,-0.942664869,4.06E-14,0.942664869,-0.333740835,63,-3.240686001,-1.678755762,0.72993881,0.314396365,-0.606913716,0.308933214,0.640309775,0.703252203,0.609712721,-0.700826882,0.370259475,59.35030595,2.17E-15,-1.71E-16,1,4.58E-16,-8.12E-16,6.61E-16,-0.962533565,0.271162564,-6.57E-16,-0.271162564,-0.962533565,63,3.240686001,1.678755762,0.72993881,-0.314396365,0.606913716,-0.308933214,0.640309775,0.703252203,-0.609712721,-0.700826882,0.370259475,10.47818584,-3.58E-16,-1.82E-16,3.90E-28,-1.20E-14,-1.51E-14,7.19E-16,0.418534768,-0.14799477,6.88E-15,0.14799477,0.418534768,10,0.555404757,-2.11182875,0.095637169,0.307453817,0.27437098,-0.306046151,-0.131956705,0.254572955,0.040575629,0.017582697,-0.033639369,9.521814155,7.62E-16,7.78E-16,5.81E-28,5.51E-16,4.11E-16,-9.64E-16,-0.196372866,-0.69673673,-1.02E-15,0.69673673,-0.196372866,10,-0.555404757,2.11182875,0.095637169,-0.307453817,-0.27437098,0.306046151,-0.131956705,0.254572955,-0.040575629,0.017582697,-0.033639369,-1.01E-26,60.12361077,0.169561369,-1.70E-14,-3.27E-14,-0.221366851,-19.98132249,0.14699897,0.003891747,-0.021850246,0.490902816,-0.048565851,-9.68E-27,129.7902127,0.434326508,-5.81E-15,1.88E-14,0.049902081,-19.98132249,0.14699897,0.003891747,0.021850246,-0.490902816,-0.048565851,1.075969236,-2.576443081,-3.638113351,1.075969236,8.293900087,-2.398700529,-1.075969236,8.293900087,-2.398700529,-1.075969236,-2.576443081,-3.638113351,6.8,2095.376897,1.00E-19,299.7453593,2.27E-13,2.27E-13,1.00E-20,4.54E-13,-1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
67.69853252,-4.02E-16,2.28E-16,1,-3.91E-14,1.32E-14,1.24E-15,-0.29224056,-0.956344841,4.12E-14,0.956344841,-0.29224056,64,-3.179720959,-1.889051985,0.739706503,0.343703631,-0.578534444,0.278256767,0.626558161,0.728009645,0.612705036,-0.699494593,0.367831285,60.30146748,2.25E-15,-1.61E-16,1,5.33E-16,-8.29E-16,6.89E-16,-0.979647823,0.200724047,-7.06E-16,-0.200724047,-0.979647823,64,3.179720959,1.889051985,0.739706503,-0.343703631,0.578534444,-0.278256767,0.626558161,0.728009645,-0.612705036,-0.699494593,0.367831285,10.49858348,-3.95E-16,-3.97E-16,-9.08E-28,-1.20E-14,-1.38E-14,1.15E-16,0.411470728,-0.125604673,5.75E-15,0.125604673,0.411470728,10,0.663896087,-2.094095726,0.099716696,0.278691511,0.293214472,-0.307482797,-0.143075577,0.240575875,0.019270654,0.009063084,-0.014924442,9.50141652,8.54E-16,-5.72E-16,-5.82E-28,9.54E-16,-7.64E-16,1.52E-15,-0.145912293,-0.712033617,5.72E-17,0.712033617,-0.145912293,10,-0.663896087,2.094095726,0.099716696,-0.278691511,-0.293214472,0.307482797,-0.143075577,0.240575875,-0.019270654,0.009063084,-0.014924442,1.07E-26,57.3102451,0.158813534,1.98E-14,6.14E-15,-0.228696379,-18.69871575,0.145744182,0.001250859,-0.059727296,0.492742517,-0.029035008,9.68E-27,130.3721211,0.439001602,1.12E-14,-1.75E-14,0.049211827,-18.69871575,0.145744182,0.001250859,0.059727296,-0.492742517,-0.029035008,1.019881763,-2.393284799,-3.572215191,1.019881763,8.45584822,-1.798912834,-1.019881763,8.45584822,-1.798912834,-1.019881763,-2.393284799,-3.572215191,6.9,2095.376897,1.00E-19,299.7453593,2.27E-13,2.27E-13,1.00E-20,1.00E-20,1.00E-20,1,10,1,10,10,1,10,1,1,1,1,1
68.7493766,-4.42E-16,2.13E-16,1,-4.02E-14,1.18E-14,1.26E-15,-0.251521751,-0.967851646,4.19E-14,0.967851646,-0.251521751,65,-3.107934927,-2.097275708,0.74987532,0.370065234,-0.548396505,0.247502519,0.611806462,0.751289129,0.613538513,-0.699102693,0.367186489,61.2506234,2.33E-15,-1.55E-16,1,5.93E-16,-8.40E-16,6.96E-16,-0.99165222,0.128941363,-7.57E-16,-0.128941363,-0.99165222,65,3.107934927,2.097275708,0.74987532,-0.370065234,0.548396505,-0.247502519,0.611806462,0.751289129,-0.613538513,-0.699102693,0.367186489,10.51829823,-3.94E-16,9.39E-17,3.84E-28,-1.07E-14,-1.60E-14,2.50E-16,0.402905459,-0.104531428,6.86E-15,0.104531428,0.402905459,10,0.771824542,-2.070378717,0.103659645,0.248540551,0.309544315,-0.307602168,-0.151958385,0.225013812,-0.002601103,-0.001225081,0.002028534,9.481701773,7.04E-16,6.81E-16,5.81E-28,2.38E-16,5.48E-16,-1.37E-15,-0.094175642,-0.723620058,-1.08E-15,0.723620058,-0.094175642,10,-0.771824542,2.070378717,0.103659645,-0.248540551,-0.309544315,0.307602168,-0.151958385,0.225013812,0.002601103,-0.001225081,0.002028534,-1.01E-26,55.258613,0.149615273,-2.83E-14,-3.06E-14,-0.232938408,-17.83312718,0.14207669,-0.000123485,-0.091866584,0.49210977,-0.006992456,-9.68E-27,130.6394711,0.441451707,-1.54E-14,1.96E-14,0.048268646,-17.83312718,0.14207669,-0.000123485,0.091866584,-0.49210977,-0.006992456,0.985737328,-2.227355474,-3.557151142,0.985737328,8.565489974,-1.185450192,-0.985737328,8.565489974,-1.185450192,-0.985737328,-2.227355474,-3.557151142,7,2095.376897,4.55E-13,299.7453593,0,2.27E-13,1.00E-20,-2.27E-13,1.00E-20,1,10,1,10,10,1,10,1,1,1,1,1
69.8021246,-4.87E-16,1.99E-16,1,-4.13E-14,1.03E-14,1.28E-15,-0.211738951,-0.977326259,4.25E-14,0.977326259,-0.211738951,66,-3.025398133,-2.302849895,0.760424921,0.393340675,-0.51675628,0.2168233,0.596283923,0.772937992,0.612161414,-0.699806113,0.368143732,62.1978754,2.41E-15,-1.38E-16,1,6.59E-16,-8.46E-16,7.06E-16,-0.998420302,0.056186301,-8.07E-16,-0.056186301,-0.998420302,66,3.025398133,2.302849895,0.760424921,-0.393340675,0.51675628,-0.2168233,0.596283923,0.772937992,-0.612161414,-0.699806113,0.368143732,10.5366618,-5.10E-16,-3.77E-16,-9.19E-28,-1.06E-14,-1.40E-14,2.06E-16,0.392750541,-0.084960832,5.81E-15,0.084960832,0.392750541,10,0.878911342,-2.041105026,0.10733236,0.216968273,0.323260174,-0.305982215,-0.158492398,0.207963445,-0.02494088,-0.012843326,0.017116316,9.4633382,8.49E-16,-3.46E-16,-5.82E-28,1.09E-15,-6.54E-16,1.57E-15,-0.041186004,-0.731481179,7.52E-17,0.731481179,-0.041186004,10,-0.878911342,2.041105026,0.10733236,-0.216968273,-0.323260174,0.305982215,-0.158492398,0.207963445,0.02494088,-0.012843326,0.017116316,1.07E-26,52.61503821,0.139074473,3.21E-14,6.11E-15,-0.240262208,-16.39034376,0.138099282,0.000143804,-0.130218499,0.489202306,0.011768355,9.68E-27,131.1269489,0.446047596,1.60E-14,-1.86E-14,0.048684583,-16.39034376,0.138099282,0.000143804,0.130218499,-0.489202306,0.011768355,0.918178666,-2.076650954,-3.483614829,0.918178666,8.632029057,-0.556245768,-0.918178666,8.632029057,-0.556245768,-0.918178666,-2.076650954,-3.483614829,7.1,2095.376897,-4.55E-13,299.7453593,0,3.41E-13,1.00E-20,1.00E-20,1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
70.85666488,-5.28E-16,2.03E-16,1,-4.23E-14,8.75E-15,1.30E-15,-0.173033236,-0.984915986,4.31E-14,0.984915986,-0.173033236,67,-2.932214972,-2.50519049,0.771332977,0.413409758,-0.483877888,0.186380415,0.580234831,0.792836605,0.608529194,-0.70172638,0.370502777,63.14333512,2.49E-15,-1.16E-16,1,7.31E-16,-8.48E-16,7.16E-16,-0.999852753,-0.01716021,-8.60E-16,0.01716021,-0.999852753,67,2.932214972,2.50519049,0.771332977,-0.413409758,0.483877888,-0.186380415,0.580234831,0.792836605,-0.608529194,-0.70172638,0.370502777,10.55414381,-3.06E-16,4.58E-16,3.76E-28,-9.26E-15,-1.61E-14,2.37E-16,0.381363763,-0.066833706,6.84E-15,0.066833706,0.381363763,10,0.984751884,-2.005706871,0.110828763,0.184413386,0.334307668,-0.302875466,-0.162489455,0.190008811,-0.047703526,-0.02556202,0.030064578,9.445856186,6.69E-16,7.98E-16,5.81E-28,3.37E-16,6.12E-16,-1.36E-15,0.01253699,-0.735449042,-1.13E-15,0.735449042,0.01253699,10,-0.984751884,2.005706871,0.110828763,-0.184413386,-0.334307668,0.302875466,-0.162489455,0.190008811,0.047703526,-0.02556202,0.030064578,-1.02E-26,50.71739059,0.130002632,-3.00E-14,-2.81E-14,-0.244415311,-15.38893658,0.131564692,0.001651969,-0.162566623,0.484228595,0.032243786,-9.68E-27,131.3564497,0.448553764,-1.30E-14,2.09E-14,0.048667783,-15.38893658,0.131564692,0.001651969,0.162566623,-0.484228595,0.032243786,0.874100708,-1.936620255,-3.463045396,0.874100708,8.647433974,0.07677015,-0.874100708,8.647433974,0.07677015,-0.874100708,-1.936620255,-3.463045396,7.2,2095.376897,1.00E-19,299.7453593,0,2.27E-13,1.00E-20,1.00E-20,-1.14E-13,1,10,1,10,10,1,10,1,1,1,1,1
71.91287196,-5.66E-16,1.90E-16,1,-4.32E-14,7.22E-15,1.30E-15,-0.135531924,-0.99077298,4.38E-14,0.99077298,-0.135531924,68,-2.828523378,-2.703705326,0.782574392,0.430172752,-0.450031915,0.156343866,0.563913193,0.810899813,0.602605937,-0.704949158,0.374049153,64.08712804,2.57E-15,-1.00E-16,1,7.75E-16,-8.45E-16,6.95E-16,-0.995877427,-0.090709151,-9.12E-16,0.090709151,-0.995877427,68,2.828523378,2.703705326,0.782574392,-0.430172752,0.450031915,-0.156343866,0.563913193,0.810899813,-0.602605937,-0.704949158,0.374049153,10.56999775,-4.64E-16,-7.10E-16,-9.29E-28,-9.37E-15,-1.44E-14,-2.86E-16,0.368662472,-0.050306173,5.87E-15,0.050306173,0.368662472,10,1.089079984,-1.964589869,0.11399955,0.150846476,0.342611801,-0.297855529,-0.163943307,0.171255354,-0.070761598,-0.038893528,0.040862952,9.43000225,1.07E-15,-4.83E-16,-5.82E-28,5.43E-16,-5.61E-16,9.36E-16,0.066969521,-0.735529775,9.60E-17,0.735529775,0.066969521,10,-1.089079984,1.964589869,0.11399955,-0.150846476,-0.342611801,0.297855529,-0.163943307,0.171255354,0.070761598,-0.038893528,0.040862952,1.07E-26,48.29480512,0.119768507,2.69E-14,6.09E-15,-0.251704165,-13.76706152,0.125125925,0.004724261,-0.200812213,0.476527023,0.048669174,9.68E-27,131.8115271,0.453214435,2.38E-15,-1.97E-14,0.050340963,-13.76706152,0.125125925,0.004724261,0.200812213,-0.476527023,0.048669174,0.792696775,-1.815977856,-3.391539575,0.792696775,8.616832136,0.720160624,-0.792696775,8.616832136,0.720160624,-0.792696775,-1.815977856,-3.391539575,7.3,2095.376897,1.00E-19,299.7453593,-4.55E-13,0,1.00E-20,-4.55E-13,-2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
72.97060758,-6.13E-16,1.95E-16,1,-4.41E-14,5.72E-15,1.31E-15,-0.09934938,-0.995052612,4.44E-14,0.995052612,-0.09934938,69,-2.714496634,-2.897797883,0.794121516,0.443549947,-0.415493036,0.126891751,0.547576866,0.827078025,0.594364788,-0.709523094,0.378559741,65.02939242,2.66E-15,-8.84E-17,1,8.48E-16,-8.35E-16,7.00E-16,-0.986449274,-0.164066541,-9.63E-16,0.164066541,-0.986449274,69,2.714496634,2.897797883,0.794121516,-0.443549947,0.415493036,-0.126891751,0.547576866,0.827078025,-0.594364788,-0.709523094,0.378559741,10.58471458,-4.69E-16,8.05E-16,3.67E-28,-7.96E-15,-1.56E-14,5.17E-16,0.354988416,-0.035286472,6.85E-15,0.035286472,0.354988416,10,1.191454898,-1.917261253,0.116942916,0.116697437,0.348165779,-0.291186769,-0.16278323,0.152308887,-0.094061383,-0.05258519,0.049348808,9.41528542,7.39E-16,7.16E-16,5.81E-28,9.32E-16,7.61E-16,-8.34E-16,0.121593543,-0.731618029,-1.12E-15,0.731618029,0.121593543,10,-1.191454898,1.917261253,0.116942916,-0.116697437,-0.348165779,0.291186769,-0.16278323,0.152308887,0.094061383,-0.05258519,0.049348808,-1.02E-26,46.60045108,0.110931507,-1.70E-14,-2.58E-14,-0.255769359,-12.60172504,0.116108941,0.008904072,-0.232811216,0.467210071,0.066006717,-9.68E-27,132.0704553,0.455953848,9.26E-15,2.11E-14,0.051424618,-12.60172504,0.116108941,0.008904072,0.232811216,-0.467210071,0.066006717,0.735841505,-1.699481232,-3.373874802,0.735841505,8.53801016,1.358986789,-0.735841505,8.53801016,1.358986789,-0.735841505,-1.699481232,-3.373874802,7.4,2095.376897,1.00E-19,299.7453593,2.27E-13,6.82E-13,1.00E-20,6.82E-13,6.82E-13,1,10,1,10,10,1,10,1,1,1,1,1
74.02971644,-6.58E-16,1.86E-16,1,-4.49E-14,4.23E-15,1.32E-15,-0.064586991,-0.997912081,4.50E-14,0.997912081,-0.064586991,70,-2.590342705,-3.086865608,0.805943289,0.45348155,-0.380538959,0.098210301,0.531481866,0.841357096,0.583789476,-0.71545895,0.383807683,65.97028356,2.75E-15,-7.79E-17,1,9.11E-16,-8.23E-16,6.90E-16,-0.971550091,-0.236834163,-1.02E-15,0.236834163,-0.971550091,70,2.590342705,3.086865608,0.805943289,-0.45348155,0.380538959,-0.098210301,0.531481866,0.841357096,-0.583789476,-0.71545895,0.383807683,10.5974627,-4.34E-16,-9.87E-16,-9.39E-28,-8.25E-15,-1.42E-14,-4.02E-16,0.34025936,-0.021902899,5.93E-15,0.021902899,0.34025936,10,1.29162369,-1.864093257,0.11949254,0.081934622,0.350915752,-0.282442227,-0.159116763,0.133272527,-0.117444865,-0.066131944,0.055610035,9.402537299,1.03E-15,-5.06E-16,-5.81E-28,3.13E-16,-5.23E-16,6.33E-16,0.176390116,-0.723734404,6.90E-17,0.723734404,0.176390116,10,-1.29162369,1.864093257,0.11949254,-0.081934622,-0.350915752,0.282442227,-0.159116763,0.133272527,0.117444865,-0.066131944,0.055610035,1.07E-26,44.45686857,0.101107253,2.29E-14,6.74E-15,-0.262984512,-10.77140834,0.107690026,0.0144724,-0.270384716,0.454758424,0.078653409,9.68E-27,132.5728462,0.460853171,-1.44E-14,-1.89E-14,0.054507272,-10.77140834,0.107690026,0.0144724,0.270384716,-0.454758424,0.078653409,0.637406088,-1.604929193,-3.313672907,0.637406088,8.411950052,2.003126705,-0.637406088,8.411950052,2.003126705,-0.637406088,-1.604929193,-3.313672907,7.5,2095.376897,1.00E-19,299.7453593,1.14E-13,0,1.00E-20,-1.13E-13,-6.82E-13,1,10,1,10,10,1,10,1,1,1,1,1
75.0900267,-7.08E-16,1.84E-16,1,-4.56E-14,2.76E-15,1.33E-15,-0.031334207,-0.999508963,4.57E-14,0.999508963,-0.031334207,71,-2.456305311,-3.270303136,0.818005339,0.459926855,-0.345448336,0.070493102,0.515876465,0.853757691,0.570874756,-0.722730075,0.389568032,66.9099733,2.85E-15,-8.14E-17,1,9.92E-16,-7.99E-16,6.97E-16,-0.951187917,-0.308612291,-1.07E-15,0.308612291,-0.951187917,71,2.456305311,3.270303136,0.818005339,-0.459926855,0.345448336,-0.070493102,0.515876465,0.853757691,-0.570874756,-0.722730075,0.389568032,10.60874238,-5.57E-16,9.50E-16,3.58E-28,-6.86E-15,-1.50E-14,6.70E-16,0.324796312,-0.010034752,6.87E-15,0.010034752,0.324796312,10,1.389124186,-1.8046573,0.121748476,0.046971475,0.350896708,-0.271901751,-0.152991264,0.114739383,-0.140849531,-0.079290546,0.059596934,9.391257622,8.90E-16,4.36E-16,5.80E-28,1.31E-15,1.01E-15,-4.94E-16,0.230853362,-0.711828168,-1.08E-15,0.711828168,0.230853362,10,-1.389124186,1.8046573,0.121748476,-0.046971475,-0.350896708,0.271901751,-0.152991264,0.114739383,0.140849531,-0.079290546,0.059596934,-1.03E-26,43.02461105,0.092619212,-1.21E-14,-2.38E-14,-0.266945833,-9.402291159,0.096792736,0.020910014,-0.301499414,0.441169682,0.091465418,-9.68E-27,132.9475237,0.464032318,2.29E-14,2.01E-14,0.05686424,-9.402291159,0.096792736,0.020910014,0.301499414,-0.441169682,0.091465418,0.563983815,-1.508266027,-3.307260808,0.563983815,8.241783573,2.636334823,-0.563983815,8.241783573,2.636334823,-0.563983815,-1.508266027,-3.307260808,7.6,2095.376897,4.55E-13,299.7453593,1.14E-13,2.27E-13,1.00E-20,1.00E-20,2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
76.15134514,-7.58E-16,1.77E-16,1,-4.63E-14,1.32E-15,1.34E-15,0.00033133,-0.999999945,4.63E-14,0.999999945,0.00033133,72,-2.312663408,-3.447499735,0.830269028,0.462864011,-0.310499998,0.043940903,0.500995574,0.864333635,0.555628058,-0.731273097,0.395622445,67.84865486,2.94E-15,-8.00E-17,1,1.07E-15,-7.73E-16,6.93E-16,-0.925396693,-0.378999949,-1.12E-15,0.378999949,-0.925396693,72,2.312663408,3.447499735,0.830269028,-0.462864011,0.310499998,-0.043940903,0.500995574,0.864333635,-0.555628058,-0.731273097,0.395622445,10.61762645,-4.51E-16,-1.09E-15,-9.50E-28,-7.29E-15,-1.38E-14,-5.76E-16,0.308514425,0.000215114,5.98E-15,-0.000215114,0.308514425,10,1.483713881,-1.73927468,0.123525291,0.011771649,0.34807005,-0.259142223,-0.144626555,0.096779481,-0.164084437,-0.091569893,0.061491332,9.382373546,9.87E-16,-4.09E-16,-5.81E-28,1.79E-16,-4.96E-16,4.27E-16,0.284971128,-0.695924985,6.11E-18,0.695924985,0.284971128,10,-1.483713881,1.73927468,0.123525291,-0.011771649,-0.34807005,0.259142223,-0.144626555,0.096779481,0.164084437,-0.091569893,0.061491332,1.07E-26,41.22837467,0.083312193,2.00E-14,7.55E-15,-0.274014991,-7.319754537,0.087074929,0.028478601,-0.337873672,0.424074656,0.099122902,9.68E-27,133.598123,0.469375212,-2.63E-14,-1.71E-14,0.061489477,-7.319754537,0.087074929,0.028478601,0.337873672,-0.424074656,0.099122902,0.444203822,-1.43443125,-3.26745725,0.444203822,8.024538263,3.270804794,-0.444203822,8.024538263,3.270804794,-0.444203822,-1.43443125,-3.26745725,7.7,2095.376897,1.00E-19,299.7453593,-1.14E-13,2.27E-13,1.00E-20,-2.28E-13,1.00E-20,1,10,1,10,10,1,10,1,1,1,1,1
77.21345691,-8.13E-16,1.82E-16,1,-4.70E-14,-8.75E-17,1.34E-15,0.030342621,-0.999539557,4.70E-14,0.999539557,0.030342621,73,-2.159731826,-3.617841565,0.842691382,0.462288986,-0.275971244,0.018760639,0.487055259,0.873169636,0.538069951,-0.740989925,0.401764433,68.78654309,3.04E-15,-8.74E-17,1,1.14E-15,-7.40E-16,6.85E-16,-0.894235351,-0.447597069,-1.17E-15,0.447597069,-0.894235351,73,2.159731826,3.617841565,0.842691382,-0.462288986,0.275971244,-0.018760639,0.487055259,0.873169636,-0.538069951,-0.740989925,0.401764433,10.62460902,-6.45E-16,1.19E-15,3.49E-28,-5.96E-15,-1.44E-14,5.83E-16,0.2917114,0.008992655,6.90E-15,-0.008992655,0.2917114,10,1.574917747,-1.667561919,0.124921803,-0.023272149,0.342505039,-0.244463067,-0.134179747,0.079940547,-0.187077695,-0.10276666,0.061348416,9.375390984,1.01E-15,2.62E-16,5.80E-28,1.22E-15,1.17E-15,-6.01E-16,0.338255699,-0.676017423,-1.01E-15,0.676017423,0.338255699,10,-1.574917747,1.667561919,0.124921803,0.023272149,-0.342505039,0.244463067,-0.134179747,0.079940547,0.187077695,-0.10276666,0.061348416,-1.03E-26,40.13070993,0.075293859,-1.00E-14,-2.20E-14,-0.277804818,-5.690960883,0.075089238,0.036583456,-0.367607898,0.406317784,0.106310727,-9.68E-27,134.1977392,0.473229268,2.73E-14,1.80E-14,0.065262855,-5.690960883,0.075089238,0.036583456,0.367607898,-0.406317784,0.106310727,0.349128096,-1.352590742,-3.280898219,0.349128096,7.767795765,3.890377856,-0.349128096,7.767795765,3.890377856,-0.349128096,-1.352590742,-3.280898219,7.8,2095.376897,1.00E-19,299.7453593,2.27E-13,0,1.00E-20,3.41E-13,-2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
78.27611999,-8.81E-16,1.95E-16,1,-4.76E-14,-1.46E-15,1.34E-15,0.058643194,-0.998279007,4.76E-14,0.998279007,0.058643194,74,-1.997861213,-3.780707969,0.855223998,0.458215436,-0.242137413,-0.004835048,0.474247577,0.880378247,0.518235984,-0.751749858,0.407803403,69.72388001,3.13E-15,-8.23E-17,1,1.21E-15,-6.98E-16,6.83E-16,-0.857787679,-0.514004181,-1.22E-15,0.514004181,-0.857787679,74,1.997861213,3.780707969,0.855223998,-0.458215436,0.242137413,0.004835048,0.474247577,0.880378247,-0.518235984,-0.751749858,0.407803403,10.62865256,-7.10E-16,-9.30E-16,-9.61E-28,-6.53E-15,-1.30E-14,-5.56E-16,0.274300055,0.016218338,6.04E-15,-0.016218338,0.274300055,10,1.662494512,-1.589766174,0.125730513,-0.058198847,0.334171573,-0.227450672,-0.121973886,0.064231674,-0.209601649,-0.112432017,0.059430986,9.371347435,8.12E-16,-1.60E-16,-5.82E-28,3.55E-16,-3.33E-16,5.70E-16,0.390697749,-0.652124808,-5.07E-17,0.652124808,0.390697749,10,-1.662494512,1.589766174,0.125730513,0.058198847,-0.334171573,0.227450672,-0.121973886,0.064231674,0.209601649,-0.112432017,0.059430986,1.07E-26,38.76531382,0.066617391,2.43E-14,8.41E-15,-0.284571462,-3.293315593,0.064920569,0.045500854,-0.402299753,0.384687921,0.108096513,9.68E-27,135.1224945,0.479249397,-2.47E-14,-1.50E-14,0.071501989,-3.293315593,0.064920569,0.045500854,0.402299753,-0.384687921,0.108096513,0.202177435,-1.292680289,-3.270796003,0.202177435,7.464996288,4.508778539,-0.202177435,7.464996288,4.508778539,-0.202177435,-1.292680289,-3.270796003,7.9,2095.376897,1.00E-19,299.7453593,0,0,1.00E-20,-2.27E-13,1.00E-20,1,10,1,10,10,1,10,1,1,1,1,1
79.33906392,-9.45E-16,2.09E-16,1,-4.82E-14,-2.80E-15,1.31E-15,0.08518597,-0.996365069,4.83E-14,0.996365069,0.08518597,75,-1.827438724,-3.935472449,0.867812784,0.450673715,-0.209270579,-0.026629058,0.46273587,0.886096162,0.496177252,-0.763392898,0.41356912,70.66093608,3.24E-15,-8.90E-17,1,1.27E-15,-6.63E-16,6.51E-16,-0.81616146,-0.577823911,-1.27E-15,0.577823911,-0.81616146,75,1.827438724,3.935472449,0.867812784,-0.450673715,0.209270579,0.026629058,0.46273587,0.886096162,-0.496177252,-0.763392898,0.41356912,10.63022598,-5.73E-16,1.21E-15,3.39E-28,-5.24E-15,-1.40E-14,3.34E-17,0.256555473,0.022060424,6.93E-15,-0.022060424,0.256555473,10,1.745955272,-1.505523413,0.126045195,-0.092635581,0.323165107,-0.208429525,-0.108260247,0.050126616,-0.231572983,-0.120428779,0.055883365,9.369774023,1.26E-15,2.47E-17,5.81E-28,6.85E-16,1.03E-15,-1.22E-15,0.441826635,-0.62426979,-9.47E-16,0.62426979,0.441826635,10,-1.745955272,1.505523413,0.126045195,0.092635581,-0.323165107,0.208429525,-0.108260247,0.050126616,0.231572983,-0.120428779,0.055883365,-1.03E-26,38.09371103,0.059198277,-1.88E-14,-2.02E-14,-0.287999847,-1.328279413,0.052789142,0.054541467,-0.430184747,0.36281887,0.108937696,-9.68E-27,136.0827969,0.484036065,1.71E-14,1.61E-14,0.076745313,-1.328279413,0.052789142,0.054541467,0.430184747,-0.36281887,0.108937696,0.078670592,-1.219127266,-3.313364803,0.078670592,7.126948721,5.110911225,-0.078670592,7.126948721,5.110911225,-0.078670592,-1.219127266,-3.313364803,8,2095.376897,1.00E-19,299.7453593,0,2.27E-13,1.00E-20,1.00E-20,2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
80.40198336,-1.02E-15,2.24E-16,1,-4.88E-14,-4.10E-15,1.28E-15,0.109933411,-0.993938954,4.89E-14,0.993938954,0.109933411,76,-1.648888912,-4.081497623,0.880396672,0.439711193,-0.17763943,-0.046400739,0.452650332,0.89048001,0.471962575,-0.775733036,0.41891477,71.59801664,3.33E-15,-8.26E-17,1,1.32E-15,-6.22E-16,6.19E-16,-0.769488975,-0.638660095,-1.32E-15,0.638660095,-0.769488975,76,1.648888912,4.081497623,0.880396672,-0.439711193,0.17763943,0.046400739,0.452650332,0.89048001,-0.471962575,-0.775733036,0.41891477,10.62816284,-1.01E-15,-8.97E-16,-9.73E-28,-5.98E-15,-1.20E-14,-6.20E-16,0.238393339,0.026461864,6.12E-15,-0.026461864,0.238393339,10,1.825040971,-1.414980074,0.125632568,-0.126614856,0.309457879,-0.1870041,-0.09345052,0.037550354,-0.252720576,-0.126373984,0.051029634,9.371837162,7.02E-16,1.05E-16,-5.82E-28,4.09E-16,-2.19E-16,5.91E-16,0.49162305,-0.592453894,-4.66E-17,0.592453894,0.49162305,10,-1.825040971,1.414980074,0.125632568,0.126614856,-0.309457879,0.1870041,-0.09345052,0.037550354,0.252720576,-0.126373984,0.051029634,1.07E-26,37.2631994,0.051274541,3.47E-14,8.96E-15,-0.294123497,1.470641442,0.043141841,0.064037357,-0.462717706,0.336657526,0.104373267,9.68E-27,137.4355137,0.490985149,-1.64E-14,-1.38E-14,0.084521335,1.470641442,0.043141841,0.064037357,0.462717706,-0.336657526,0.104373267,-0.103156918,-1.164607494,-3.342902876,-0.103156918,6.743962428,5.711431067,0.103156918,6.743962428,5.711431067,0.103156918,-1.164607494,-3.342902876,8.1,2095.376897,-4.55E-13,299.7453593,-1.14E-13,2.27E-13,1.00E-20,-1.14E-13,1.00E-20,1,10,1,10,10,1,10,1,1,1,1,1
81.46453581,-1.10E-15,2.44E-16,1,-4.93E-14,-5.35E-15,1.25E-15,0.132856678,-0.99113526,4.96E-14,0.99113526,0.132856678,77,-1.462675133,-4.218134836,0.892907163,0.425391704,-0.147508293,-0.063927597,0.444084334,0.893701498,0.445679325,-0.788562618,0.423720352,72.53546419,3.45E-15,-8.92E-17,1,1.38E-15,-5.73E-16,5.89E-16,-0.717926731,-0.696118675,-1.37E-15,0.696118675,-0.717926731,77,1.462675133,4.218134836,0.892907163,-0.425391704,0.147508293,0.063927597,0.444084334,0.893701498,-0.445679325,-0.788562618,0.423720352,10.62288628,-4.65E-16,1.29E-15,3.29E-28,-4.74E-15,-1.30E-14,-1.59E-16,0.220071998,0.029612029,6.98E-15,-0.029612029,0.220071998,10,1.8992346,-1.317764183,0.124577256,-0.159774922,0.293164866,-0.163533066,-0.077869442,0.026879394,-0.272944416,-0.130217648,0.045082009,9.377113722,1.59E-15,-2.37E-16,5.81E-28,6.68E-16,1.21E-15,-1.20E-15,0.539621842,-0.556717702,-8.65E-16,0.556717702,0.539621842,10,-1.8992346,1.317764183,0.124577256,0.159774922,-0.293164866,0.163533066,-0.077869442,0.026879394,0.272944416,-0.130217648,0.045082009,-1.04E-26,37.13285874,0.044595745,-2.01E-14,-1.83E-14,-0.296742828,3.871865061,0.0319118,0.073178675,-0.488239517,0.31055124,0.098590495,-9.68E-27,138.9197528,0.496965773,1.92E-14,1.49E-14,0.091079011,3.871865061,0.0319118,0.073178675,0.488239517,-0.31055124,0.098590495,-0.263828021,-1.090730277,-3.424861405,-0.263828021,6.328632545,6.296727708,0.263828021,6.328632545,6.296727708,0.263828021,-1.090730277,-3.424861405,8.2,2095.376897,9.09E-13,299.7453593,-1.14E-13,2.27E-13,1.00E-20,1.00E-20,1.00E-20,1,10,1,10,10,1,10,1,1,1,1,1
82.52633429,-1.18E-15,2.60E-16,1,-4.98E-14,-6.55E-15,1.20E-15,0.153936419,-0.988080755,5.02E-14,0.988080755,0.153936419,78,-1.269302053,-4.344717986,0.905266858,0.40779683,-0.119137158,-0.078986947,0.437090904,0.895942299,0.417436197,-0.801656589,0.427894536,73.47366571,3.57E-15,-9.06E-17,1,1.43E-15,-5.17E-16,5.58E-16,-0.66165724,-0.749806439,-1.41E-15,0.749806439,-0.66165724,78,1.269302053,4.344717986,0.905266858,-0.40779683,0.119137158,0.078986947,0.437090904,0.895942299,-0.417436197,-0.801656589,0.427894536,10.61308318,-1.16E-15,-9.62E-16,-9.86E-28,-5.64E-15,-1.08E-14,-7.31E-16,0.20152283,0.031478062,6.20E-15,-0.031478062,0.20152283,10,1.968226999,-1.213898824,0.122616636,-0.19212257,0.274257826,-0.137653936,-0.061999153,0.01793664,-0.291918137,-0.131661781,0.038401666,9.386916818,7.55E-16,2.09E-16,-5.82E-28,4.15E-16,-1.12E-16,5.85E-16,0.58576797,-0.517037591,-4.99E-17,0.517037591,0.58576797,10,-1.968226999,1.213898824,0.122616636,0.19212257,-0.274257826,0.137653936,-0.061999153,0.01793664,0.291918137,-0.131661781,0.038401666,1.07E-26,36.96469436,0.037558654,3.82E-14,9.51E-15,-0.301514581,7.181240318,0.023833834,0.082397356,-0.518019684,0.279588613,0.08766411,9.69E-27,140.8793298,0.505084301,-1.89E-14,-1.22E-14,0.099999548,7.181240318,0.023833834,0.082397356,0.518019684,-0.279588613,0.08766411,-0.490154801,-1.030622135,-3.504714863,-0.490154801,5.868617796,6.881821056,0.490154801,5.868617796,6.881821056,0.490154801,-1.030622135,-3.504714863,8.3,2095.376897,-4.55E-13,299.7453593,-1.14E-13,0,1.00E-20,1.00E-20,-2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
83.58694432,-1.26E-15,2.78E-16,1,-5.03E-14,-7.67E-15,1.17E-15,0.173162646,-0.984893242,5.09E-14,0.984893242,0.173162646,79,-1.069318551,-4.460562296,0.917388863,0.387026356,-0.092780783,-0.091358484,0.431680278,0.897388302,0.387364558,-0.814777723,0.431376821,74.41305568,3.68E-15,-8.52E-17,1,1.48E-15,-4.50E-16,5.31E-16,-0.600890066,-0.799331676,-1.46E-15,0.799331676,-0.600890066,79,1.069318551,4.460562296,0.917388863,-0.387026356,0.092780783,0.091358484,0.431680278,0.897388302,-0.387364558,-0.814777723,0.431376821,10.59911738,-4.76E-16,1.33E-15,3.18E-28,-4.52E-15,-1.15E-14,2.72E-17,0.183001704,0.032272203,7.02E-15,-0.032272203,0.183001704,10,2.031443053,-1.102987362,0.119823476,-0.223286907,0.252869676,-0.109776795,-0.046213366,0.010983416,-0.309514639,-0.130760885,0.031244031,9.400882619,1.48E-15,-1.01E-16,5.81E-28,6.45E-16,1.45E-15,-1.12E-15,0.629575517,-0.473467148,-7.78E-16,0.473467148,0.629575517,10,-2.031443053,1.102987362,0.119823476,0.223286907,-0.252869676,0.109776795,-0.046213366,0.010983416,0.309514639,-0.130760885,0.031244031,-1.04E-26,37.5133606,0.031774118,-1.42E-14,-1.65E-14,-0.302378182,10.13627732,0.0146046,0.090730025,-0.5404291,0.248741495,0.075489258,-9.69E-27,143.0691237,0.512477906,2.27E-14,1.35E-14,0.107283131,10.13627732,0.0146046,0.090730025,0.5404291,-0.248741495,0.075489258,-0.698290025,-0.944812496,-3.636938453,-0.698290025,5.376792961,7.454207666,0.698290025,5.376792961,7.454207666,0.698290025,-0.944812496,-3.636938453,8.4,2095.376897,1.00E-19,299.7453593,-5.68E-14,-2.27E-13,1.00E-20,5.72E-14,-2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
84.64587654,-1.36E-15,2.96E-16,1,-5.08E-14,-8.72E-15,1.12E-15,0.190536736,-0.981680066,5.16E-14,0.981680066,0.190536736,80,-0.863322557,-4.564958157,0.929175308,0.363201248,-0.068688435,-0.100827311,0.427817467,0.898223841,0.355622132,-0.827681744,0.434138032,75.35412346,3.78E-15,-8.44E-17,1,1.53E-15,-3.77E-16,5.04E-16,-0.535865759,-0.844303197,-1.50E-15,0.844303197,-0.535865759,80,0.863322557,4.564958157,0.929175308,-0.363201248,0.068688435,0.100827311,0.427817467,0.898223841,-0.355622132,-0.827681744,0.434138032,10.57952708,-1.43E-15,-9.66E-16,-9.98E-28,-5.50E-15,-9.59E-15,-8.70E-16,0.164480111,0.031991316,6.27E-15,-0.031991316,0.164480111,10,2.088476819,-0.984929864,0.115905415,-0.253215252,0.228977289,-0.079599755,-0.031042867,0.005727361,-0.325333891,-0.127319536,0.023980183,9.420472924,5.27E-16,1.18E-16,-5.82E-28,4.04E-16,1.61E-17,5.95E-16,0.670910616,-0.425963262,-6.79E-17,0.425963262,0.670910616,10,-2.088476819,0.984929864,0.115905415,0.253215252,-0.228977289,0.079599755,-0.031042867,0.005727361,0.325333891,-0.127319536,0.023980183,1.07E-26,38.14971604,0.025768284,3.47E-14,1.02E-14,-0.304408995,14.07323977,0.009162898,0.098751499,-0.566464414,0.212206456,0.058727196,9.69E-27,145.8196716,0.521927922,-2.20E-14,-1.03E-14,0.116344218,14.07323977,0.009162898,0.098751499,0.566464414,-0.212206456,0.058727196,-0.979515255,-0.864680713,-3.777385809,-0.979515255,4.838695806,8.028363995,0.979515255,4.838695806,8.028363995,0.979515255,-0.864680713,-3.777385809,8.5,2095.376897,4.55E-13,299.7453593,0,-2.27E-13,1.00E-20,5.68E-14,1.00E-20,1,10,1,10,10,1,10,1,1,1,1,1
85.7025846,-1.43E-15,3.11E-16,1,-5.13E-14,-9.71E-15,1.08E-15,0.206072644,-0.978536696,5.22E-14,0.978536696,0.206072644,81,-0.651966107,-4.657171042,0.94051692,0.336465866,-0.047102487,-0.107188147,0.425421317,0.898625286,0.322395137,-0.840123458,0.436181099,76.2974154,3.90E-15,-8.99E-17,1,1.58E-15,-2.96E-16,4.76E-16,-0.466859087,-0.884331721,-1.54E-15,0.884331721,-0.466859087,81,0.651966107,4.657171042,0.94051692,-0.336465866,0.047102487,0.107188147,0.425421317,0.898625286,-0.322395137,-0.840123458,0.436181099,10.55463415,1.32E-17,1.28E-15,3.07E-28,-4.46E-15,-1.02E-14,-7.31E-17,0.14623805,0.030876087,7.06E-15,-0.030876087,0.14623805,10,2.138652191,-0.85932784,0.11092683,-0.281492389,0.202741655,-0.047616948,-0.016880127,0.002301536,-0.339206008,-0.121514745,0.016881171,9.445365849,1.95E-15,-2.29E-16,5.81E-28,5.01E-16,1.60E-15,-1.16E-15,0.709222827,-0.374607224,-6.87E-16,0.374607224,0.709222827,10,-2.138652191,0.85932784,0.11092683,0.281492389,-0.202741655,0.047616948,-0.016880127,0.002301536,0.339206008,-0.121514745,0.016881171,-1.05E-26,39.51639998,0.021038336,-1.29E-14,-1.50E-14,-0.301691495,17.68755782,0.003019608,0.105306159,-0.584390358,0.175500506,0.040991302,-9.69E-27,148.8784843,0.530813077,2.37E-14,1.19E-14,0.122961055,17.68755782,0.003019608,0.105306159,0.584390358,-0.175500506,0.040991302,-1.244646251,-0.751327593,-3.968962516,-1.244646251,4.266209658,8.591239896,1.244646251,4.266209658,8.591239896,1.244646251,-0.751327593,-3.968962516,8.6,2095.376897,-4.55E-13,299.7453593,0,2.27E-13,1.00E-20,1.00E-20,4.54E-13,1,10,1,10,10,1,10,1,1,1,1,1
86.75646027,-1.51E-15,3.24E-16,1,-5.18E-14,-1.06E-14,1.01E-15,0.219800877,-0.975544758,5.29E-14,0.975544758,0.219800877,82,-0.435962772,-4.736438618,0.951292054,0.306993432,-0.028257034,-0.110250784,0.42436361,0.898754856,0.287903095,-0.851862993,0.437539997,77.24353973,4.02E-15,-8.99E-17,1,1.62E-15,-2.18E-16,4.38E-16,-0.394185986,-0.91903069,-1.57E-15,0.91903069,-0.394185986,82,0.435962772,4.736438618,0.951292054,-0.306993432,0.028257034,0.110250784,0.42436361,0.898754856,-0.287903095,-0.851862993,0.437539997,10.52287929,-1.59E-15,-1.02E-15,-1.01E-27,-5.51E-15,-8.38E-15,-1.16E-15,0.128326611,0.028962677,6.34E-15,-0.028962677,0.128326611,10,2.181414509,-0.726023677,0.104575858,-0.307956291,0.174167412,-0.013635793,-0.004274007,0.000289866,-0.350634842,-0.113275963,0.010296785,9.477120708,4.84E-16,2.28E-16,-5.82E-28,2.76E-16,-4.77E-17,3.94E-16,0.744239193,-0.319372147,-8.19E-17,0.319372147,0.744239193,10,-2.181414509,0.726023677,0.104575858,0.307956291,-0.174167412,0.013635793,-0.004274007,0.000289866,0.350634842,-0.113275963,0.010296785,1.07E-26,41.07280105,0.016205162,3.28E-14,1.07E-14,-0.298475413,22.32456344,0.001217209,0.111153157,-0.60477741,0.131907974,0.019576456,9.69E-27,152.5475956,0.541542736,-2.64E-14,-8.46E-15,0.130105179,22.32456344,0.001217209,0.111153157,0.60477741,-0.131907974,0.019576456,-1.587742955,-0.632610127,-4.175608667,-1.587742955,3.643621613,9.154807634,1.587742955,3.643621613,9.154807634,1.587742955,-0.632610127,-4.175608667,8.7,2095.376897,1.00E-19,299.7453593,1.42E-13,4.55E-13,1.00E-20,1.42E-13,2.28E-13,1,10,1,10,10,1,10,1,1,1,1,1
87.8068364,-1.58E-15,3.43E-16,1,-5.23E-14,-1.15E-14,9.44E-16,0.231771681,-0.972770213,5.36E-14,0.972770213,0.231771681,83,-0.216094471,-4.801976605,0.961367279,0.274990575,-0.012374892,-0.109847062,0.424470377,0.898753872,0.252401619,-0.862673219,0.438278839,78.1931636,4.14E-15,-8.91E-17,1,1.65E-15,-1.42E-16,3.89E-16,-0.31820947,-0.948020429,-1.61E-15,0.948020429,-0.31820947,83,0.216094471,4.801976605,0.961367279,-0.274990575,0.012374892,0.109847062,0.424470377,0.898753872,-0.252401619,-0.862673219,0.438278839,10.48464318,-4.70E-18,1.40E-15,2.96E-28,-4.55E-15,-8.83E-15,-2.52E-16,0.111089464,0.026528212,7.11E-15,-0.026528212,0.111089464,10,2.215951507,-0.584736064,0.096928636,-0.332100837,0.143475425,0.021710226,0.006409351,-0.000309552,-0.35939466,-0.102928546,0.004480047,9.515356819,1.93E-15,-2.12E-16,5.81E-28,2.71E-16,1.57E-15,-1.37E-15,0.775291138,-0.260422638,-5.61E-16,0.260422638,0.775291138,10,-2.215951507,0.584736064,0.096928636,0.332100837,-0.143475425,-0.021710226,0.006409351,-0.000309552,0.35939466,-0.102928546,0.004480047,-1.05E-26,43.32746565,0.012670142,-1.08E-14,-1.39E-14,-0.289033636,26.60698423,-0.000880691,0.114907921,-0.615601997,0.087498224,-0.002131027,-9.69E-27,156.5241799,0.551674584,2.51E-14,9.68E-15,0.133388911,26.60698423,-0.000880691,0.114907921,0.615601997,-0.087498224,-0.002131027,-1.911805534,-0.472232331,-4.426912502,-1.911805535,2.981467505,9.701848793,1.911805535,2.981467505,9.701848793,1.911805535,-0.472232331,-4.426912502,8.8,2095.376897,4.55E-13,299.7453593,2.04E-13,0,1.00E-20,6.20E-14,-4.55E-13,1,10,1,10,10,1,10,1,1,1,1,1
88.85299074,-1.67E-15,3.55E-16,1,-5.28E-14,-1.23E-14,8.74E-16,0.242061486,-0.970260912,5.42E-14,0.970260912,0.242061486,84,0.006780094,-4.852986004,0.970598148,0.240705467,0.000336289,-0.105840004,0.425523682,0.898736607,0.216187716,-0.872347679,0.438488766,79.14700926,4.25E-15,-8.79E-17,1,1.67E-15,-4.86E-17,3.54E-16,-0.239349448,-0.97093349,-1.64E-15,0.97093349,-0.239349448,84,-0.006780094,4.852986004,0.970598148,-0.240705467,-0.000336289,0.105840004,0.425523682,0.898736607,-0.216187716,-0.872347679,0.438488766,10.4384437,-1.66E-15,-1.16E-15,-1.02E-27,-5.72E-15,-6.87E-15,-1.15E-15,0.094706632,0.023657816,6.40E-15,-0.023657816,0.094706632,10,2.24153979,-0.43545191,0.087688741,-0.353601326,0.110748198,0.05843093,0.014656744,-3.57E-05,-0.364883408,-0.090560672,-0.000281509,9.561556297,2.78E-16,2.38E-16,-5.82E-28,2.99E-16,3.06E-16,6.59E-16,0.801909284,-0.19783858,-7.48E-17,0.19783858,0.801909284,10,-2.24153979,0.43545191,0.087688741,0.353601326,-0.110748198,-0.05843093,0.014656744,-3.57E-05,0.364883408,-0.090560672,-0.000281509,1.07E-26,45.7829786,0.009106342,3.63E-14,1.12E-14,-0.276611444,31.84506438,0.00174111,0.117563747,-0.62683106,0.034751397,-0.02615607,9.69E-27,161.0409329,0.563187469,-2.00E-14,-6.32E-15,0.13510024,31.84506438,0.00174111,0.117563747,0.62683106,-0.034751397,-0.02615607,-2.309973943,-0.293997976,-4.690363971,-2.309973943,2.264830323,10.23805148,2.309973943,2.264830323,10.23805148,2.309973943,-0.293997976,-4.690363971,8.9,2095.376897,1.00E-19,299.7453593,1.14E-13,-2.27E-13,1.00E-20,-9.00E-14,-2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
89.8941621,-1.75E-15,3.67E-16,1,-5.34E-14,-1.30E-14,7.91E-16,0.250777895,-0.968044651,5.49E-14,0.968044651,0.250777895,85,0.231720263,-4.88867348,0.97883242,0.204433843,0.009690045,-0.098134331,0.427266869,0.898783998,0.179601632,-0.880709843,0.438284642,80.1058379,4.37E-15,-8.49E-17,1,1.69E-15,3.30E-17,3.00E-16,-0.15808979,-0.987424741,-1.66E-15,0.987424741,-0.15808979,85,-0.231720263,4.88867348,0.97883242,-0.204433843,-0.009690045,0.098134331,0.427266869,0.898783998,-0.179601632,-0.880709843,0.438284642,10.38498352,5.40E-17,1.41E-15,2.85E-28,-4.72E-15,-7.63E-15,-5.18E-16,0.079621555,0.020667391,7.14E-15,-0.020667391,0.079621555,10,2.257263592,-0.278297612,0.076996704,-0.371831164,0.076326913,0.095682529,0.020206989,0.000983553,-0.366838282,-0.076682589,-0.003800966,9.615016478,1.98E-15,-1.78E-16,5.81E-28,1.25E-17,1.33E-15,-1.74E-15,0.823283882,-0.131986436,-4.48E-16,0.131986436,0.823283882,10,-2.257263592,0.278297612,0.076996704,0.371831164,-0.076326913,-0.095682529,0.020206989,0.000983553,0.366838282,-0.076682589,-0.003800966,-1.05E-26,48.7711917,0.006825809,-1.64E-14,-1.30E-14,-0.255949245,36.53386673,0.004305962,0.117495546,-0.626065694,-0.019436327,-0.049247737,-9.69E-27,165.6773298,0.57372441,1.57E-14,8.07E-15,0.130949183,36.53386673,0.004305962,0.117495546,0.626065694,0.019436327,-0.049247737,-2.673009034,-0.06767425,-4.979029304,-2.673009034,1.504705965,10.73640048,2.673009034,1.504705965,10.73640048,2.673009034,-0.06767425,-4.979029304,9,2095.376897,1.00E-19,299.7453593,1.71E-13,2.27E-13,1.00E-20,5.70E-14,4.54E-13,1,10,1,10,10,1,10,1,1,1,1,1
90.92957267,-1.83E-15,3.77E-16,1,-5.39E-14,-1.36E-14,7.29E-16,0.258067415,-0.966126912,5.56E-14,0.966126912,0.258067415,86,0.457699852,-4.908278469,0.985914533,0.166527444,0.015528782,-0.086689239,0.429411236,0.8989388,0.143029747,-0.887623006,0.437798916,81.07042733,4.46E-15,-7.96E-17,1,1.70E-15,1.42E-16,2.69E-16,-0.074987474,-0.997184476,-1.69E-15,0.997184476,-0.074987474,86,-0.457699852,4.908278469,0.985914533,-0.166527444,-0.015528782,0.086689239,0.429411236,0.8989388,-0.143029747,-0.887623006,0.437798916,10.32322779,-1.76E-15,-1.23E-15,-1.03E-27,-6.09E-15,-5.11E-15,-7.25E-16,0.066168835,0.017687405,6.44E-15,-0.017687405,0.066168835,10,2.262328196,-0.11380216,0.064645559,-0.386296804,0.040447837,0.133219317,0.022680361,0.002112477,-0.364599401,-0.061580676,-0.005913546,9.676772207,-7.48E-17,2.83E-16,-5.82E-28,2.53E-16,8.54E-16,1.13E-15,0.838762443,-0.063208269,-3.81E-17,0.063208269,0.838762443,10,-2.262328196,0.11380216,0.064645559,0.386296804,-0.040447837,-0.133219317,0.022680361,0.002112477,0.364599401,-0.061580676,-0.005913546,1.07E-26,51.77009666,0.004506525,4.65E-14,1.14E-14,-0.22947176,41.88671965,0.011626397,0.116017754,-0.622705856,-0.082929723,-0.072743016,9.69E-27,170.5371593,0.584796423,-7.37E-15,-4.91E-15,0.122616859,41.88671965,0.011626397,0.116017754,0.622705856,0.082929723,-0.072743016,-3.087786462,0.184992596,-5.257863685,-3.087786462,0.691452942,11.19168154,3.087786462,0.691452942,11.19168154,3.087786462,0.184992596,-5.257863685,9.1,2095.376897,1.00E-19,299.7453593,0,-2.27E-13,1.00E-20,-1.71E-13,-4.54E-13,1,10,1,10,10,1,10,1,1,1,1,1
91.9584664,-1.92E-15,3.86E-16,1,-5.45E-14,-1.42E-14,6.67E-16,0.264119335,-0.964490009,5.63E-14,0.964490009,0.264119335,87,0.683612143,-4.911116313,0.991693279,0.127396906,0.017733254,-0.071530529,0.431647626,0.899201707,0.106900999,-0.893000759,0.437174818,82.0415336,4.57E-15,-7.30E-17,1,1.71E-15,2.60E-16,2.44E-16,0.009325522,-0.999956516,-1.71E-15,0.999956516,0.009325522,87,-0.683612143,4.911116313,0.991693279,-0.127396906,-0.017733254,0.071530529,0.431647626,0.899201707,-0.106900999,-0.893000759,0.437174818,10.25464678,2.91E-17,1.41E-15,2.74E-28,-4.97E-15,-6.43E-15,-5.17E-16,0.054869571,0.015050654,7.16E-15,-0.015050654,0.054869571,10,2.255917622,0.05704528,0.050929356,-0.396313953,0.003641598,0.16995489,0.022047431,0.003145672,-0.357975571,-0.045974384,-0.006568423,9.745353218,2.17E-15,-1.51E-16,5.82E-28,-1.89E-16,1.50E-15,-1.63E-15,0.847497478,0.007767458,-3.82E-16,-0.007767458,0.847497478,10,-2.255917622,-0.05704528,0.050929356,0.396313953,-0.003641598,-0.16995489,0.022047431,0.003145672,0.357975571,-0.045974384,-0.006568423,-1.05E-26,54.898693,0.003374071,-2.62E-14,-1.23E-14,-0.193263786,46.2234919,0.018755312,0.111320492,-0.604377882,-0.147262989,-0.093472967,-9.69E-27,175.0256309,0.594065619,1.06E-14,7.73E-15,0.106728967,46.2234919,0.018755312,0.111320492,0.604377882,0.147262989,-0.093472967,-3.429050557,0.482435231,-5.521669552,-3.429050557,-0.158622124,11.56307439,3.429050557,-0.158622124,11.56307439,3.429050557,0.482435231,-5.521669552,9.2,2095.376897,-4.55E-13,299.7453593,-1.14E-13,0,1.00E-20,-1.14E-13,2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
92.98015532,-2.01E-15,3.93E-16,1,-5.50E-14,-1.48E-14,6.03E-16,0.269169843,-0.963092724,5.70E-14,0.963092724,0.269169843,88,0.908281808,-4.896628552,0.996031064,0.087513482,0.016232986,-0.052762576,0.43366002,0.899530487,0.071681448,-0.896816803,0.436556288,83.01984468,4.67E-15,-6.31E-17,1,1.70E-15,3.92E-16,2.30E-16,0.09414288,-0.995558697,-1.73E-15,0.995558697,0.09414288,88,-0.908281808,4.896628552,0.996031064,-0.087513482,-0.016232986,0.052762576,0.43366002,0.899530487,-0.071681448,-0.896816803,0.436556288,10.17913171,-1.74E-15,-1.25E-15,-1.05E-27,-6.31E-15,-4.18E-15,-7.67E-16,0.046140596,0.012895035,6.47E-15,-0.012895035,0.046140596,10,2.237475676,0.232709938,0.035826343,-0.40135454,-0.033646952,0.205404169,0.018200455,0.003429925,-0.34641545,-0.03034649,-0.005802168,9.820868287,-1.67E-16,3.50E-16,-5.82E-28,5.98E-17,1.14E-15,1.36E-15,0.848849675,0.08018894,-2.92E-17,-0.08018894,0.848849675,10,-2.237475676,-0.232709938,0.035826343,0.40135454,0.033646952,-0.205404169,0.018200455,0.003429925,0.34641545,-0.03034649,-0.005802168,1.07E-26,57.57806552,0.002083076,4.22E-14,1.15E-14,-0.149795949,50.64600599,0.030110454,0.105197156,-0.580619744,-0.219779864,-0.112248389,9.69E-27,179.1101671,0.602662881,-6.24E-15,-3.83E-15,0.085083973,50.64600599,0.030110454,0.105197156,0.580619744,0.219779864,-0.112248389,-3.775753429,0.800654741,-5.730956244,-3.775753428,-1.043539879,11.83550958,3.775753428,-1.043539879,11.83550958,3.775753429,0.800654741,-5.730956244,9.3,2095.376897,4.55E-13,299.7453593,-1.14E-13,-2.27E-13,1.00E-20,1.00E-20,-2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
93.99407621,-2.09E-15,3.98E-16,1,-5.56E-14,-1.52E-14,5.39E-16,0.273498136,-0.961872533,5.76E-14,0.961872533,0.273498136,89,1.130490286,-4.864441271,0.998815241,0.047400078,0.011015721,-0.030574482,0.435143878,0.899841656,0.037859141,-0.899112361,0.43607757,84.00592379,4.77E-15,-5.20E-17,1,1.68E-15,5.20E-16,2.11E-16,0.178697979,-0.983903975,-1.75E-15,0.983903975,0.178697979,89,-1.130490286,4.864441271,0.998815241,-0.047400078,-0.011015721,0.030574482,0.435143878,0.899841656,-0.037859141,-0.899112361,0.43607757,10.09928602,3.03E-17,1.35E-15,2.64E-28,-5.13E-15,-5.71E-15,-4.95E-16,0.040425245,0.011508787,7.17E-15,-0.011508787,0.040425245,10,2.206693878,0.411035684,0.019857203,-0.40091353,-0.07069835,0.238357702,0.011476698,0.002793458,-0.330030678,-0.015564683,-0.003772189,9.900713983,2.17E-15,-1.28E-16,5.82E-28,-4.19E-16,1.41E-15,-1.75E-15,0.842252306,0.152905487,-3.41E-16,-0.152905487,0.842252306,10,-2.206693878,-0.411035684,0.019857203,0.40091353,0.07069835,-0.238357702,0.011476698,0.002793458,0.330030678,-0.015564683,-0.003772189,-1.06E-26,59.78189424,0.001804413,-3.00E-14,-1.20E-14,-0.097951525,53.36464904,0.040571521,0.095792953,-0.540328455,-0.289574707,-0.126132757,-9.69E-27,182.0890105,0.608356875,5.52E-15,7.30E-15,0.056609773,53.36464904,0.040571521,0.095792953,0.540328455,0.289574707,-0.126132757,-3.992284785,1.141092965,-5.870753081,-3.992284785,-1.937086793,11.96182155,3.992284785,-1.937086793,11.96182155,3.992284785,1.141092965,-5.870753081,9.4,2095.376897,1.00E-19,299.7453593,0,-2.27E-13,1.00E-20,1.14E-13,1.00E-20,1,10,1,10,10,1,10,1,1,1,1,1
94.99984352,-2.15E-15,4.04E-16,1,-5.62E-14,-1.57E-14,4.79E-16,0.277419871,-0.960748779,5.83E-14,0.960748779,0.277419871,90,1.349009303,-4.814416801,0.999968704,0.00761801,0.002134582,-0.005241437,0.43582431,0.900016499,0.005926032,-0.89999952,0.4358506,85.00015648,4.86E-15,-3.90E-17,1,1.65E-15,6.51E-16,1.95E-16,0.262183851,-0.965017942,-1.77E-15,0.965017942,0.262183851,90,-1.349009303,4.814416801,0.999968704,-0.00761801,-0.002134582,0.005241437,0.43582431,0.900016499,-0.005926032,-0.89999952,0.4358506,10.01606027,-1.26E-15,-1.23E-15,-1.06E-27,-6.40E-15,-3.76E-15,-7.05E-16,0.038009455,0.010966304,6.48E-15,-0.010966304,0.038009455,10,2.163686462,0.589453699,0.003212053,-0.394727837,-0.106924436,0.268303201,0.002131949,0.000703388,-0.30863151,-0.002178498,-0.000767214,9.983939733,-3.48E-16,3.88E-16,-5.82E-28,-1.70E-16,1.22E-15,1.44E-15,0.827465129,0.224815175,-1.22E-17,-0.224815175,0.827465129,10,-2.163686462,-0.589453699,0.003212053,0.394727837,0.106924436,-0.268303201,0.002131949,0.000703388,0.30863151,-0.002178498,-0.000767214,1.07E-26,60.98575508,0.001199646,3.72E-14,1.15E-14,-0.041196107,55.51713567,0.054077957,0.085561213,-0.494480283,-0.363053534,-0.1358985,9.70E-27,183.9595619,0.612228741,-4.08E-15,-3.33E-15,0.024082627,55.51713567,0.054077957,0.085561213,0.494480283,0.363053534,-0.1358985,-4.161287491,1.4766116,-5.908399882,-4.161287491,-2.824130053,11.93340162,4.161287491,-2.824130053,11.93340162,4.161287491,1.4766116,-5.908399882,9.5,2095.376897,1.00E-19,299.7453593,-2.27E-13,-6.82E-13,1.00E-20,-2.27E-13,-4.55E-13,1,10,1,10,10,1,10,1,1,1,1,1
95.9972919,-2.22E-15,4.09E-16,1,-5.67E-14,-1.62E-14,4.28E-16,0.28127082,-0.959628431,5.90E-14,0.959628431,0.28127082,91,1.562643553,-4.746690581,0.99945838,-0.03125789,-0.010290315,0.02288478,0.435474976,0.899909902,-0.02364811,-0.899657985,0.435954445,86.0027081,4.94E-15,-2.51E-17,1,1.60E-15,8.04E-16,2.04E-16,0.343786601,-0.939047801,-1.78E-15,0.939047801,0.343786601,91,-1.562643553,4.746690581,0.99945838,0.03125789,0.010290315,-0.02288478,0.435474976,0.899909902,0.02364811,-0.899657985,0.435954445,9.932907325,-1.32E-16,1.33E-15,2.55E-28,-5.14E-15,-5.57E-15,-3.28E-16,0.039009538,0.011440645,7.18E-15,-0.011440645,0.039009538,10,2.108998539,0.765070714,-0.013418535,-0.38279017,-0.141573498,0.294221138,-0.009118628,-0.002835321,-0.282851339,0.009009212,0.0028441,10.06709267,2.05E-15,-1.11E-16,5.82E-28,-8.23E-16,1.85E-15,-1.25E-15,0.804589877,0.294587641,-3.13E-16,-0.294587641,0.804589877,10,-2.108998539,-0.765070714,-0.013418535,0.38279017,0.141573498,-0.294221138,-0.009118628,-0.002835321,0.282851339,0.009009212,0.0028441,-1.06E-26,61.25604999,0.001467407,-3.49E-14,-1.18E-14,0.018212955,55.45120263,0.065505559,0.072707695,-0.434479697,-0.427274974,-0.139247775,-9.69E-27,184.1738813,0.612427335,1.34E-14,7.18E-15,-0.01065229,55.45120263,0.065505559,0.072707695,0.434479697,0.427274974,-0.139247775,-4.157647112,1.795373863,-5.841953338,-4.157647112,-3.67341844,11.71974817,4.157647112,-3.67341844,11.71974817,4.157647112,1.795373863,-5.841953338,9.6,2095.376897,-4.55E-13,299.7453593,0,-4.55E-13,1.00E-20,2.27E-13,2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
96.986495,-2.29E-15,4.07E-16,1,-5.73E-14,-1.67E-14,3.69E-16,0.285389969,-0.95841148,5.97E-14,0.95841148,0.285389969,92,1.770271309,-4.661681233,0.997299001,-0.068664293,-0.026075234,0.053390896,0.433931523,0.899362466,-0.050439222,-0.898325469,0.436425522,87.013505,5.01E-15,-1.43E-17,1,1.55E-15,9.36E-16,1.93E-16,0.422718555,-0.906261013,-1.80E-15,0.906261013,0.422718555,92,-1.770271309,4.661681233,0.997299001,0.068664293,0.026075234,-0.053390896,0.433931523,0.899362466,0.050439222,-0.898325469,0.436425522,9.851154741,-1.29E-15,-1.37E-15,-1.07E-27,-6.21E-15,-4.33E-15,-8.54E-16,0.043373437,0.01289837,6.49E-15,-0.01289837,0.043373437,10,2.043556589,0.93511624,-0.029769052,-0.36533788,-0.174124878,0.315901186,-0.021750442,-0.008113396,-0.25297089,0.017641099,0.006577458,10.14884526,-7.19E-16,3.28E-16,-5.82E-28,-2.40E-16,7.80E-16,1.03E-15,0.774049198,0.361148126,-5.27E-17,-0.361148126,0.774049198,10,-2.043556589,-0.93511624,-0.029769052,0.36533788,0.174124878,-0.315901186,-0.021750442,-0.008113396,0.25297089,0.017641099,0.006577458,1.07E-26,60.32743656,0.001346356,2.50E-14,1.13E-14,0.07663509,54.58828177,0.078470778,0.060345114,-0.373020275,-0.489083152,-0.137566045,9.70E-27,183.0311189,0.610424148,-2.02E-14,-2.14E-15,-0.044564965,54.58828177,0.078470778,0.060345114,0.373020275,0.489083152,-0.137566045,-4.087629217,2.076592638,-5.66295883,-4.087629217,-4.467602324,11.34159372,4.087629217,-4.467602324,11.34159372,4.087629217,2.076592638,-5.66295883,9.7,2095.376897,4.55E-13,299.7453593,-6.82E-13,0,1.00E-20,-6.82E-13,4.55E-13,1,10,1,10,10,1,10,1,1,1,1,1
97.96775676,-2.36E-15,4.03E-16,1,-5.79E-14,-1.72E-14,3.17E-16,0.290097874,-0.956996982,6.04E-14,0.956996982,0.290097874,93,1.970879736,-4.560070209,0.993551352,-0.104078073,-0.04498294,0.085825824,0.431100507,0.898212826,-0.074092092,-0.896281266,0.437253078,88.03224324,5.07E-15,-1.61E-18,1,1.47E-15,1.08E-15,2.02E-16,0.49825402,-0.867031102,-1.82E-15,0.867031102,0.49825402,93,-1.970879736,4.560070209,0.993551352,0.104078073,0.04498294,-0.085825824,0.431100507,0.898212826,0.074092092,-0.896281266,0.437253078,9.774080411,-1.14E-16,1.29E-15,2.45E-28,-4.90E-15,-6.26E-15,-1.86E-16,0.050784664,0.015391597,7.17E-15,-0.015391597,0.050784664,10,1.968611949,1.097104243,-0.045183918,-0.342937726,-0.204029251,0.332797374,-0.03486987,-0.014879412,-0.220086509,0.023242967,0.009973663,10.22591959,1.84E-15,-7.36E-17,5.82E-28,-1.29E-15,2.09E-15,-8.53E-16,0.736660116,0.4234501,-2.48E-16,-0.4234501,0.736660116,10,-1.968611949,-1.097104243,-0.045183918,0.342937726,0.204029251,-0.332797374,-0.03486987,-0.014879412,0.220086509,0.023242967,0.009973663,-1.06E-26,58.55987222,0.002127006,-3.71E-14,-1.17E-14,0.130253687,51.61288521,0.088198064,0.046606943,-0.30333031,-0.535708337,-0.12945899,-9.70E-27,180.345419,0.604903563,2.75E-14,5.46E-15,-0.074496219,51.61288521,0.088198064,0.046606943,0.30333031,0.535708337,-0.12945899,-3.853716474,2.308864159,-5.398660799,-3.853716475,-5.185599799,10.80013954,3.853716475,-5.185599799,10.80013954,3.853716474,2.308864159,-5.398660799,9.8,2095.376897,-9.09E-13,299.7453593,0,-2.27E-13,1.00E-20,6.82E-13,-2.27E-13,1,10,1,10,10,1,10,1,1,1,1,1
98.94157791,-2.42E-15,4.09E-16,1,-5.84E-14,-1.78E-14,2.72E-16,0.295681599,-0.95528655,6.11E-14,0.95528655,0.295681599,94,2.163585507,-4.442757032,0.988315583,-0.137035503,-0.066735143,0.119722935,0.4269599,0.896310026,-0.094333065,-0.893826893,0.438377415,89.05842209,5.12E-15,1.89E-17,1,1.39E-15,1.21E-15,2.03E-16,0.569752604,-0.821816263,-1.83E-15,0.821816263,0.569752604,94,-2.163585507,4.442757032,0.988315583,0.137035503,0.066735143,-0.119722935,0.4269599,0.896310026,0.094333065,-0.893826893,0.438377415,9.702342652,-9.52E-16,-1.15E-15,-1.07E-27,-5.86E-15,-5.38E-15,-7.04E-16,0.060889828,0.018817046,6.49E-15,-0.018817046,0.060889828,10,1.885503476,1.249159303,-0.05953147,-0.316210867,-0.231014815,0.345144845,-0.047942282,-0.023176584,-0.184732952,0.025844484,0.012513064,10.29765735,-7.00E-16,4.83E-16,-5.82E-28,-3.42E-16,5.61E-16,8.78E-16,0.693311562,0.480846675,-1.32E-16,-0.480846675,0.693311562,10,-1.885503476,-1.249159303,-0.05953147,0.316210867,0.231014815,-0.345144845,-0.047942282,-0.023176584,0.184732952,0.025844484,0.012513064,1.07E-26,55.94559119,0.002629318,1.87E-14,1.10E-14,0.17775565,48.25059402,0.098240516,0.0349632,-0.238010456,-0.576521105,-0.117181128,9.70E-27,176.7449823,0.597863798,-3.00E-14,2.74E-16,-0.09942094,48.25059402,0.098240516,0.0349632,0.238010456,0.576521105,-0.117181128,-3.586887969,2.489183929,-5.061134457,-3.586887969,-5.821663461,10.14437149,3.586887969,-5.821663461,10.14437149,3.586887969,2.489183929,-5.061134457,9.9,2095.376897,4.55E-13,299.7453593,0,-2.27E-13,1.00E-20,1.00E-20,1.00E-20,1,10,1,10,10,1,10,1,1,1,1,1
99.90860439,-2.46E-15,4.00E-16,1,-5.89E-14,-1.85E-14,2.24E-16,0.30238144,-0.953187004,6.17E-14,0.953187004,0.30238144,95,2.347642014,-4.310797377,0.981720878,-0.167146963,-0.091027529,0.154623152,0.421554698,0.893522981,-0.11097657,-0.891265129,0.439693838,90.09139561,5.18E-15,3.16E-17,1,1.30E-15,1.33E-15,1.99E-16,0.636675365,-0.771131947,-1.85E-15,0.771131947,0.636675365,95,-2.347642014,4.310797377,0.981720878,0.167146963,0.091027529,-0.154623152,0.421554698,0.893522981,0.11097657,-0.891265129,0.439693838,9.638186829,3.75E-17,9.53E-16,2.36E-28,-4.34E-15,-7.85E-15,-2.54E-16,0.073107001,0.023173869,7.17E-15,-0.023173869,0.073107001,10,1.795626647,1.390033792,-0.072362634,-0.286018328,-0.254832889,0.352859477,-0.060161761,-0.032564313,-0.148137149,0.025390804,0.013815397,10.36181317,1.82E-15,-2.28E-16,5.82E-28,-1.51E-15,1.82E-15,-9.57E-16,0.645143657,0.532839648,-1.69E-16,-0.532839648,0.645143657,10,-1.795626647,-1.390033792,-0.072362634,0.286018328,0.254832889,-0.352859477,-0.060161761,-0.032564313,0.148137149,0.025390804,0.013815397,-1.06E-26,53.04800901,0.004201062,-4.68E-14,-1.18E-14,0.216017724,43.4016235,0.104433544,0.023176037,-0.170032889,-0.600461291,-0.099920993,-9.70E-27,172.2709269,0.588258196,2.85E-14,2.80E-15,-0.11689931,43.4016235,0.104433544,0.023176037,0.170032889,0.600461291,-0.099920993,-3.20779114,2.614707061,-4.695737686,-3.20779114,-6.372975795,9.391711291,3.20779114,-6.372975795,9.391711291,3.20779114,2.614707061,-4.695737686,10,2095.376897,,299.7453593,0,-6.82E-13,1.00E-20,1.00E-20,-4.55E-13,1,10,1,10,10,1,10,1,1,1,1,1


==> data/e109_cylindrical_pair_Betsch_results_h=0.001_new.csv <==
position0,position1,position2,position3,position4,position5,position6,position7,position8,position9,position10,position11,position12,position13,position14,position15,position16,position17,position18,position19,position20,position21,position22,position23,velocity0,velocity1,velocity2,velocity3,velocity4,velocity5,velocity6,velocity7,velocity8,velocity9,velocity10,velocity11,velocity12,velocity13,velocity14,velocity15,velocity16,velocity17,velocity18,velocity19,velocity20,velocity21,velocity22,velocity23,multiplier0,multiplier1,multiplier2,multiplier3,multiplier4,multiplier5,multiplier6,multiplier7,multiplier8,multiplier9,multiplier10,multiplier11,multiplier12,multiplier13,multiplier14,multiplier15,time,kinetic_energy_current_time_0,kinetic_energy_current_time_1,rotational_kinetic_energy_current_time_0,rotational_kinetic_energy_current_time_1,translational_kinetic_energy_current_time_0,translational_kinetic_energy_current_time_1,potential_energy_current_time_0,potential_energy_current_time_1,total_energy_current_time_0,total_energy_current_time_1,system_total_energy_current_time,total_energy_interval_increment_0,total_energy_interval_increment_1,system_total_energy_interval_increment,angular_momentum_x_current_time_0,angular_momentum_x_current_time_1,angular_momentum_y_current_time_0,angular_momentum_y_current_time_1,angular_momentum_z_current_time_0,angular_momentum_z_current_time_1,total_angular_momentum_x_current_time,total_angular_momentum_x_interval_increment,total_angular_momentum_y_current_time,total_angular_momentum_y_interval_increment,total_angular_momentum_z_current_time,total_angular_momentum_z_interval_increment,body_dimension_x_current_time_0,body_dimension_x_current_time_1,body_dimension_y_current_time_0,body_dimension_y_current_time_1,body_dimension_z_current_time_0,body_dimension_z_current_time_1,constraint_check_current_time_0,constraint_check_current_time_1,constraint_check_current_time_2,constraint_check_current_time_3,constraint_check_current_time_4,constraint_check_current_time_5,constraint_check_current_time_6,constraint_check_current_time_7,constraint_check_current_time_8,constraint_check_current_time_9,constraint_check_current_time_10,constraint_check_current_time_11,max_constraint_error_q,constraint_check_sum_current_time_0,constraint_check_sum_current_time_1,constraint_check_sum_current_time_2,constraint_check_sum_current_time_3,constraint_check_sum_current_time_4,constraint_check_sum_current_time_5,constraint_velocity_current_time_0,constraint_velocity_current_time_1,constraint_velocity_current_time_2,constraint_velocity_current_time_3,constraint_velocity_current_time_4,constraint_velocity_current_time_5,constraint_velocity_current_time_6,constraint_velocity_current_time_7,constraint_velocity_current_time_8,constraint_velocity_current_time_9,constraint_velocity_current_time_10,constraint_velocity_current_time_11,constraint_velocity_current_time_12,constraint_velocity_current_time_13,constraint_velocity_current_time_14,constraint_velocity_current_time_15,max_constraint_error_v
0,0,0,1,0,0,0,1,0,0,0,1,0,0,-11,1,0,0,0,1,0,0,0,1,0,50,0,0,0,1.5,0,0,-1,-1.5,1,0,16.5,39,35.5,0,100,1.5,-100,0,-1,-1.5,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,5494,102110.7188,494,97530.46875,5000,4580.25,0,0,5494,102110.7188,107604.7188,-6.586639729,6.586639729,-9.10E-13,-304,1268.25,-456,-572.625,0,1950,964.25,-2.27E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,0,0,0,0,0,0,0,0,1.00E-20,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1.00E-20
5.62E-06,0.050048987,1.55E-08,0.999998866,7.54E-07,0.001505819,7.51E-07,0.9999995,-0.000999878,-0.001505819,0.000999878,0.999998366,0.016516118,0.039085853,-10.96444923,0.994997175,0.099893275,0.001398407,-0.099891714,0.994997655,-0.001145297,-0.001505819,0.000999878,0.999998366,0.011214888,49.95497599,3.10E-05,-0.002264253,0.001506738,1.507335551,0.001500234,-0.000998329,-0.996899959,-1.507335554,0.996899954,-0.003262583,16.48504682,39.06003202,35.49995873,-9.991356404,99.50114063,1.292818067,-99.49802225,-9.990397186,-1.287322411,-1.507335554,0.996899954,-0.003262583,18.04522647,7.990801059,1952.554822,-24.01636856,-120.4238482,-36.72340668,195042.4434,195020.8613,58.70106458,-59.75361061,-1305.425135,8109.774843,89.59111662,-359.6776591,4550.600508,1651.599591,0.001001431,5487.41336,102117.3054,496.4138568,97530.77048,4990.999503,4586.534909,0,0,5487.41336,102117.3054,107604.7188,-6.267733769,6.267733769,-3.55E-11,-303.0580796,1267.30808,-458.2307535,-570.3942465,0.000703338,1949.999297,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,0,0,1.08E-19,0,-5.55E-17,0,1.83E-18,-1.08E-19,0,5.55E-17,0,1.11E-16,0,1.83E-18,1.08E-19,1.08E-19,5.52E-06,-1.55E-06,3.98E-06,-6.68E-07,-6.89E-10,-1.03E-09,-6.87E-05,8.05E-05,3.98E-06,-2.50E-05,0.003567294,-0.002498149,0.000103426,7.29E-05,0.007134588,-0.004996298,0.007134588
2.19E-05,0.1000532,9.13E-08,0.999995442,3.02E-06,0.003019134,3.00E-06,0.999998007,-0.001996693,-0.003019134,0.001996693,0.999993449,0.03301796,0.078231404,-10.92889855,0.980039078,0.198788434,0.002561966,-0.198782017,0.980040393,-0.002557006,-0.003019134,0.001996693,0.999993449,0.021382829,49.91058119,0.000120474,-0.00457367,0.003025358,1.514970186,0.003000078,-0.001984441,-0.993880873,-1.514970218,0.993880825,-0.006558111,16.47148956,39.11922509,35.49983937,-19.8820997,98.00662053,1.030976703,-98.0000402,-19.88139252,-1.532061088,-1.514970218,0.993880825,-0.006558111,0.266755637,-0.073929968,14.47657727,-0.065436403,-10.33113438,26.3576213,-8.280876583,9.356492166,0.435328074,-5.298387423,992.5938564,-51.80574381,-8.362890257,5.026012697,318.182618,-553.8817642,0.002002861,5481.145627,102123.5731,499.0124835,97530.77962,4982.133143,4592.793502,0,0,5481.145627,102123.5731,107604.7187,-6.556555896,6.556555896,2.55E-11,-302.1417423,1266.391742,-460.5539484,-568.0710516,0.003204419,1949.996796,964.25,-2.27E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,0,0,1.11E-16,0,0,-1.78E-17,2.17E-19,-2.17E-19,1.11E-16,1.11E-16,0,0,1.78E-17,2.17E-19,2.17E-19,2.58E-07,4.67E-08,3.04E-07,-9.62E-08,1.50E-09,2.23E-09,-1.07E-05,-4.62E-06,3.04E-07,1.48E-05,-0.000244513,-0.000331951,5.02E-06,-1.53E-06,-0.000489026,-0.000663901,0.000663901
4.92E-05,0.150012625,2.90E-07,0.999989694,6.82E-06,0.004539943,6.76E-06,0.999995529,-0.0029904,-0.004539943,0.0029904,0.999985223,0.049505156,0.117436672,-10.89334803,0.955275918,0.295695789,0.0034527,-0.295681095,0.955277477,-0.004199099,-0.004539943,0.0029904,0.999985223,0.033153616,49.86552816,0.000277306,-0.006905943,0.004552598,1.522302988,0.004496489,-0.002964244,-0.990695185,-1.522303097,0.990695019,-0.009870187,16.45579518,39.17929579,35.49963026,-29.5734692,95.53121123,0.747946438,-95.52126181,-29.57368835,-1.747434368,-1.522303097,0.990695019,-0.009870187,18.14445839,7.967711418,1958.248591,-24.04477894,-123.7196212,-13.23435495,195038.6098,195023.6723,58.8713905,-57.67147185,-752.4487781,8291.135555,102.3971178,-364.9369873,4486.37553,1286.974391,0.003004292,5474.589071,102130.1297,501.4450757,97531.07844,4973.143995,4599.051243,0,0,5474.589071,102130.1297,107604.7188,-6.297733816,6.297733816,-1.73E-11,-301.1756997,1265.4257,-462.7869254,-565.8380746,0.006532106,1949.993468,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,1.11E-16,8.47E-22,-4.34E-19,-2.17E-19,0,0,-5.55E-17,1.37E-17,2.17E-19,0,1.11E-16,0,0,1.67E-16,1.37E-17,6.51E-19,2.17E-19,5.33E-06,-1.63E-06,3.70E-06,-5.20E-07,-2.18E-09,-3.23E-09,-6.36E-05,9.05E-05,3.70E-06,-1.00E-05,0.003282295,-0.002819151,9.79E-05,7.57E-05,0.006564589,-0.005638302,0.006564589
8.78E-05,0.199927112,6.74E-07,0.999981588,1.21E-05,0.006068256,1.20E-05,0.999992076,-0.003980929,-0.006068257,0.003980928,0.999973664,0.065977404,0.156701857,-10.85779775,0.920956081,0.389645473,0.004037553,-0.389619138,0.920956328,-0.006030729,-0.006068257,0.003980928,0.999973664,0.043771457,49.82083357,0.000489419,-0.009283882,0.006091648,1.529957203,0.005991564,-0.003931331,-0.987531302,-1.529957464,0.987530902,-0.013215213,16.44163806,39.23888857,35.49934744,-38.96814699,92.09972797,0.420088539,-92.08642958,-38.97054917,-1.910591225,-1.529957464,0.987530902,-0.013215213,0.528329762,-0.150995507,28.33049838,-0.119559822,-19.92897003,51.5592953,-16.23914588,19.56126915,0.853091451,-5.888499684,1994.069081,-250.6972662,-17.57116978,7.888117427,546.4803026,-1132.34567,0.004005722,5468.291337,102136.4274,504.0565883,97531.09515,4964.234748,4605.33226,0,0,5468.291337,102136.4274,107604.7187,-6.520108981,6.520108981,7.28E-12,-300.217224,1264.467224,-465.1191987,-563.5058013,0.012303554,1949.987696,964.25,-2.27E-13,-1028.625,1.00E-20,1950,4.55E-13,4,6,4,6,30,6,-5.55E-17,0,-5.55E-17,-1.69E-21,0,0,0,0,1.11E-16,2.80E-17,4.34E-19,-4.34E-19,1.11E-16,5.55E-17,0,1.67E-16,2.80E-17,4.34E-19,4.34E-19,5.35E-07,6.41E-08,5.99E-07,-1.75E-07,2.97E-09,4.38E-09,-1.38E-05,-1.63E-05,5.99E-07,3.01E-05,-0.000550721,-0.000611276,1.04E-05,-2.02E-06,-0.001101441,-0.001222552,0.001222552
0.000137758,0.249796655,1.31E-06,0.999971088,1.90E-05,0.007604075,1.88E-05,0.999987658,-0.004968235,-0.007604075,0.004968234,0.999958746,0.082434349,0.196026968,-10.82224781,0.877423634,0.479697166,0.004288924,-0.479656068,0.877420051,-0.008006899,-0.007604075,0.004968234,0.999958746,0.056076337,49.7757673,0.000775199,-0.011685046,0.007638812,1.537291265,0.007483047,-0.004891912,-0.984260846,-1.537291776,0.984260061,-0.016576957,16.42523155,39.29897694,35.4989664,-47.97236839,87.74636758,0.081935137,-87.73018292,-47.97761529,-2.036103823,-1.537291776,0.984260061,-0.016576957,18.25371641,7.944459283,1964.681298,-24.07627925,-128.9987349,11.34717405,195034.6975,195025.4217,59.06279061,-50.8414961,-202.9199525,8323.332772,115.8774453,-367.90847,4330.604065,909.2585932,0.005007153,5461.771228,102142.9475,506.5109174,97531.38587,4955.26031,4611.561653,0,0,5461.771228,102142.9475,107604.7187,-6.330477838,6.330477838,-7.19E-11,-299.2272377,1263.477238,-467.3557405,-561.2692595,0.01799176,1949.982008,964.25,4.55E-13,-1028.625,1.00E-20,1950,-1.14E-12,4,6,4,6,30,6,1.11E-16,-5.55E-17,0,0,0,0,0,0,0,-1.87E-17,4.34E-19,0,1.11E-16,1.11E-16,5.55E-17,0,1.87E-17,4.34E-19,0,5.11E-06,-1.67E-06,3.44E-06,-3.91E-07,-3.63E-09,-5.33E-09,-5.46E-05,9.58E-05,3.44E-06,4.58E-06,0.002940643,-0.003081689,9.21E-05,7.74E-05,0.005881285,-0.006163377,0.006163377
0.000199473,0.299621103,2.25E-06,0.999958161,2.75E-05,0.009147404,2.70E-05,0.999982285,-0.005952246,-0.009147405,0.005952244,0.999940446,0.098875667,0.235412206,-10.78669828,0.825114873,0.564949494,0.004185192,-0.564890938,0.825104018,-0.010079107,-0.009147405,0.005952244,0.999940446,0.067177928,49.73077323,0.001113879,-0.014132368,0.009197802,1.54495723,0.008971921,-0.005839147,-0.980949336,-1.544958117,0.980947966,-0.019971515,16.41042943,39.35896903,35.49851483,-56.49570095,82.51471043,-0.289103738,-82.49602767,-56.50497659,-2.102390267,-1.544958117,0.980947966,-0.019971515,0.784207384,-0.230211594,41.59643663,-0.163455902,-28.52740753,76.19886432,-23.11692959,29.79311816,1.254276924,-1.930187586,2976.363574,-596.6690688,-27.18022842,8.462672228,681.4046167,-1717.700647,0.006008584,5455.44075,102149.278,509.1321099,97531.41521,4946.30864,4617.862788,0,0,5455.44075,102149.278,107604.7188,-6.478520045,6.478520045,-1.73E-11,-298.2256735,1262.475674,-469.6948342,-558.9301658,0.026923456,1949.973077,964.25,-2.27E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,1.11E-16,0,-5.55E-17,3.39E-21,0,0,0,0,-5.55E-17,-2.49E-17,-8.67E-19,0,1.11E-16,1.11E-16,0,1.11E-16,2.49E-17,8.67E-19,0,8.23E-07,5.09E-08,8.74E-07,-2.31E-07,4.39E-09,6.43E-09,-9.17E-06,-3.46E-05,8.74E-07,4.31E-05,-0.000907616,-0.000826829,1.60E-05,-1.41E-06,-0.001815232,-0.001653658,0.001815232
0.000273164,0.349400455,3.58E-06,0.999942771,3.74E-05,0.010698246,3.67E-05,0.999975966,-0.006932919,-0.010698249,0.006932915,0.999918738,0.115301017,0.274857572,-10.75114926,0.764553931,0.644549078,0.003711086,-0.644470972,0.764531504,-0.012196133,-0.010698249,0.006932915,0.999918738,0.079993809,49.68570411,0.001531439,-0.016603312,0.010764309,1.552296857,0.010457332,-0.006779812,-0.977593844,-1.552298265,0.977591656,-0.023383123,16.39334159,39.41906119,35.49795808,-64.4531516,76.45703112,-0.657753836,-76.43666992,-64.46698705,-2.125614456,-1.552298265,0.977591656,-0.023383123,18.37333253,7.920066928,1971.805104,-24.10935822,-136.4509249,36.37542092,195031.743,195025.157,59.27390236,-39.88856435,314.617074,8209.093754,129.5773474,-368.5114162,4081.809638,536.4283232,0.007010014,5448.96223,102155.7565,511.6110422,97531.69293,4937.351188,4624.063592,0,0,5448.96223,102155.7565,107604.7187,-6.36461405,6.364614049,-2.46E-10,-297.2115666,1261.461567,-471.9363736,-556.6886264,0.034747756,1949.965252,964.25,1.14E-13,-1028.625,1.00E-20,1950,-2.50E-12,4,6,4,6,30,6,0,0,0,-6.78E-21,0,0,0,-5.55E-17,0,2.24E-19,-2.17E-19,8.67E-19,5.55E-17,0,5.55E-17,0,2.30E-19,2.17E-19,8.67E-19,4.90E-06,-1.69E-06,3.21E-06,-2.84E-07,-5.02E-09,-7.30E-09,-4.25E-05,9.67E-05,3.21E-06,1.72E-05,0.002554406,-0.003275689,8.61E-05,7.80E-05,0.005108811,-0.006551378,0.006551378
0.000359091,0.399134564,5.35E-06,0.999924884,4.90E-05,0.012256604,4.79E-05,0.999968713,-0.007910178,-0.012256608,0.007910172,0.999893597,0.131710054,0.314363261,-10.71560083,0.696347539,0.717699057,0.00285804,-0.717600084,0.696308475,-0.014304785,-0.012256608,0.007910172,0.999893597,0.091613583,49.64041667,0.002000951,-0.01912082,0.012342692,1.559966478,0.01193854,-0.007706373,-0.974133103,-1.559968589,0.974129806,-0.026827193,16.37784856,39.47944444,35.49733207,-71.76475724,69.6339266,-1.045899592,-69.61261342,-71.78414737,-2.085663202,-1.559968589,0.974129806,-0.026827193,1.034164308,-0.310564295,54.33302473,-0.198496186,-36.04786477,100.914211,-28.26582937,39.30007596,1.640551637,5.832672732,3911.777628,-1084.360749,-36.73049493,6.715478578,722.9449062,-2291.812258,0.008011445,5442.597616,102162.1211,514.2388874,97531.73957,4928.358728,4630.381561,0,0,5442.597616,102162.1211,107604.7187,-6.43313804,6.43313804,-1.36E-11,-296.1663295,1260.41633,-474.2799505,-554.3450495,0.046681232,1949.953319,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,1.11E-16,0,0,0,-8.67E-19,0,-5.55E-17,1.11E-16,0,-4.10E-17,-2.17E-19,8.67E-19,1.11E-16,1.67E-16,1.11E-16,0,4.10E-17,1.08E-18,8.67E-19,1.11E-06,6.63E-09,1.12E-06,-2.61E-07,5.75E-09,8.33E-09,2.16E-06,-5.80E-05,1.12E-06,5.13E-05,-0.001302202,-0.000969741,2.16E-05,3.24E-07,-0.002604405,-0.001939482,0.002604405
0.000457497,0.448823431,7.63E-06,0.999904463,6.22E-05,0.013822482,6.06E-05,0.999960535,-0.008883981,-0.013822489,0.008883971,0.999864998,0.148102451,0.353929273,-10.68005309,0.621178913,0.783667097,0.001624382,-0.78354687,0.621117505,-0.016350765,-0.013822489,0.008883971,0.999864998,0.104917193,49.59534961,0.002552922,-0.021662455,0.013927958,1.567316032,0.013416684,-0.008626425,-0.970691105,-1.567319038,0.970686386,-0.03028888,16.36011041,39.53953385,35.4965961,-78.3577272,62.11367369,-1.417891711,-62.0925384,-78.38296066,-2.000452142,-1.567319038,0.970686386,-0.03028888,18.50333378,7.893551072,1979.548891,-24.14224323,-146.0745262,61.1848523,195030.6291,195022.1177,59.50270194,-26.16005527,772.513384,7956.567973,143.0359523,-366.7555336,3742.017598,186.5076163,0.009012876,5436.164478,102168.5543,516.7450432,97531.99985,4919.419435,4636.554427,0,0,5436.164478,102168.5543,107604.7188,-6.398688102,6.398688102,5.82E-11,-295.1275558,1259.377556,-476.5279399,-552.0970601,0.056461209,1949.943539,964.25,1.14E-13,-1028.625,1.00E-20,1950,4.55E-13,4,6,4,6,30,6,0,0,0,0,0,0,0,0,0,8.73E-18,-1.19E-18,0,8.73E-18,0,0,0,8.73E-18,1.19E-18,0,4.68E-06,-1.67E-06,3.01E-06,-2.03E-07,-6.33E-09,-9.11E-09,-2.86E-05,9.40E-05,3.01E-06,2.66E-05,0.002137419,-0.00339355,8.03E-05,7.75E-05,0.004274837,-0.006787099,0.006787099
0.000568659,0.498466916,1.05E-05,0.999881473,7.69E-05,0.015395878,7.48E-05,0.999951443,-0.009854253,-0.015395889,0.009854237,0.999832916,0.16447784,0.393555796,-10.64450611,0.539800932,0.841792702,1.55E-05,-0.8416519,0.539710979,-0.018279473,-0.015395889,0.009854237,0.999832916,0.117089038,49.54978077,0.003157773,-0.024250894,0.015525126,1.574981188,0.01488874,-0.009531503,-0.967080782,-1.574985328,0.967074248,-0.033782397,16.34388128,39.6002923,35.49578964,-84.16572626,53.97146298,-1.795290628,-53.95150759,-84.19750301,-1.851453655,-1.574985328,0.967074248,-0.033782397,1.278283797,-0.391050005,66.62117908,-0.226280646,-42.60319138,126.3371438,-31.25390486,47.50975514,2.014215817,16.18352133,4773.992446,-1703.196842,-45.76523227,2.702823187,674.6073948,-2836.783099,0.010014306,5429.76579,102174.953,519.3768006,97532.06793,4910.388989,4642.885031,0,0,5429.76579,102174.953,107604.7188,-6.385388726,6.385388727,6.44E-10,-294.0384343,1258.288434,-478.8736565,-549.7513435,0.071186646,1949.928813,964.25,4.55E-13,-1028.625,-2.27E-13,1950,6.37E-12,4,6,4,6,30,6,-5.55E-17,0,-5.55E-17,1.36E-20,0,8.67E-19,0,0,-5.55E-17,-1.06E-17,-2.71E-20,1.73E-18,5.55E-17,5.55E-17,0,1.11E-16,1.06E-17,2.71E-20,2.60E-18,1.39E-06,-6.76E-08,1.33E-06,-2.61E-07,7.01E-09,1.00E-08,1.84E-05,-8.43E-05,1.33E-06,5.26E-05,-0.001719961,-0.001033774,2.69E-05,3.16E-06,-0.003439923,-0.002067547,0.003439923
0.000692809,0.548065018,1.40E-05,0.999855879,9.33E-05,0.0169768,9.05E-05,0.999941448,-0.01082095,-0.016976815,0.010820926,0.999797327,0.180835911,0.433242827,-10.60896,0.453028552,0.891493861,-0.001956203,-0.891334347,0.452903525,-0.020036915,-0.016976815,0.010820926,0.999797327,0.130858037,49.5047153,0.003846639,-0.026864148,0.017128566,1.58234485,0.016358359,-0.010430235,-0.96354961,-1.582350361,0.963540866,-0.037294382,16.32552262,39.6603796,35.49487115,-89.13111254,45.28885128,-2.142468212,-45.27143767,-89.16938222,-1.658408119,-1.582350361,0.963540866,-0.037294382,18.64343126,7.863962144,1987.820366,-24.17296374,-157.6787164,85.14027016,195031.9601,195015.8568,59.7465636,-11.55477431,1145.040707,7579.08354,155.8040632,-362.740214,3316.716904,-123.1104709,0.011015737,5423.380401,102181.3383,521.9124496,97532.30693,4901.467951,4649.031415,0,0,5423.380401,102181.3383,107604.7187,-6.431195734,6.431195734,-1.00E-11,-292.974078,1257.224078,-481.1294946,-547.4955054,0.082787659,1949.917212,964.25,1.00E-20,-1028.625,-2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,1.11E-16,0,0,2.71E-20,0,0,0,1.11E-16,0,4.43E-17,-4.34E-19,1.73E-18,1.11E-16,1.11E-16,1.11E-16,0,4.43E-17,4.34E-19,1.73E-18,4.47E-06,-1.62E-06,2.85E-06,-1.50E-07,-7.54E-09,-1.07E-08,-1.49E-05,8.92E-05,2.85E-06,3.22E-05,0.001704781,-0.003430444,7.48E-05,7.60E-05,0.003409561,-0.006860888,0.006860888
0.000830242,0.597617607,1.82E-05,0.999827645,0.000111232,0.01856524,0.000107567,0.999930561,-0.011783996,-0.018565262,0.011783961,0.999758205,0.197176273,0.472990544,-10.57341485,0.361730676,0.932272854,-0.004271275,-0.932097768,0.361563914,-0.02157051,-0.018565262,0.011783961,0.999758205,0.143614199,49.45888266,0.004591515,-0.029524206,0.018743848,1.589997636,0.017819768,-0.01131304,-0.959790585,-1.590004819,0.959779129,-0.040837244,16.3085144,39.72148979,35.49387798,-93.20378801,36.15262295,-2.481061469,-36.13893649,-93.24886941,-1.404400785,-1.590004819,0.959779129,-0.040837244,1.51696141,-0.470714122,78.56158499,-0.248569338,-48.48927693,153.044026,-31.94283118,54.11120168,2.378131731,27.6226558,5539.048255,-2437.719622,-53.84816009,-3.430984915,543.3217772,-3335.63139,0.012017167,5416.949205,102187.7695,524.5457653,97532.39989,4892.40344,4655.369651,0,0,5416.949205,102187.7695,107604.7187,-6.336721036,6.336721036,-3.91E-11,-291.8412273,1256.091227,-483.4750742,-545.1499258,0.100043823,1949.899956,964.25,-2.27E-13,-1028.625,-2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,0,0,0,-5.55E-17,0,2.12E-17,-4.34E-19,-1.73E-18,5.55E-17,0,5.55E-17,0,2.12E-17,4.34E-19,1.73E-18,1.66E-06,-1.70E-07,1.49E-06,-2.29E-07,8.16E-09,1.15E-08,3.70E-05,-0.000110553,1.49E-06,4.57E-05,-0.002145381,-0.001015574,3.18E-05,7.02E-06,-0.004290762,-0.002031147,0.004290762
0.000981179,0.647124679,2.32E-05,0.999796734,0.000130815,0.020161209,0.000126143,0.999918792,-0.012743345,-0.020161239,0.012743297,0.999715526,0.213498629,0.51279895,-10.53787075,0.266821397,0.963721269,-0.006903501,-0.963535088,0.26660631,-0.022829999,-0.020161239,0.012743297,0.999715526,0.157828238,49.41381322,0.005419678,-0.032210015,0.020364874,1.597379164,0.019279525,-0.01218973,-0.95616642,-1.597388299,0.956151773,-0.044399742,16.28956235,39.78158238,35.49277376,-96.34360122,26.65435415,-2.775868683,-26.64588361,-96.3950318,-1.110977967,-1.597388299,0.956151773,-0.044399742,18.79302134,7.830422153,1996.508965,-24.19942431,-170.8978708,107.6847329,195035.9756,195006.321,60.00234194,1.727523602,1409.356107,7094.710632,167.4614358,-356.6503506,2814.691031,-376.325957,0.013018598,5410.612484,102194.1063,527.1127329,97532.61457,4883.499751,4661.491691,0,0,5410.612484,102194.1063,107604.7188,-6.460636997,6.460636997,8.18E-12,-290.7500173,1255.000017,-485.7400335,-542.8849665,0.113375801,1949.886624,964.25,1.00E-20,-1028.625,-2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,2.71E-20,0,0,0,0,0,-1.91E-17,8.67E-19,0,1.91E-17,0,0,0,1.91E-17,8.67E-19,0,4.29E-06,-1.55E-06,2.74E-06,-1.28E-07,-8.62E-09,-1.21E-08,-3.05E-06,8.37E-05,2.74E-06,3.39E-05,0.001272302,-0.003384524,6.98E-05,7.34E-05,0.002544604,-0.006769048,0.006769048
0.001145927,0.696586115,2.91E-05,0.999763109,0.000152026,0.021764695,0.000146176,0.999906155,-0.013698923,-0.021764735,0.01369886,0.999669264,0.229802569,0.552668204,-10.50232779,0.169250885,0.985524076,-0.009820103,-0.985332652,0.168981176,-0.023768215,-0.021764735,0.01369886,0.999669264,0.171198284,49.36773959,0.006309371,-0.03494233,0.021997543,1.605012124,0.020728794,-0.013049497,-0.952260739,-1.605023575,0.95224228,-0.047991823,16.27173562,39.84301389,35.49158751,-98.51864978,16.88896576,-3.049002679,-16.88696393,-98.57630794,-0.762773058,-1.605023575,0.95224228,-0.047991823,1.750897492,-0.548687527,90.27141687,-0.267205852,-54.16490484,181.5100053,-30.52194372,59.0948335,2.735630798,38.60716155,6186.245605,-3268.104504,-60.58022111,-11.45947335,339.2175405,-3772.942058,0.014020029,5404.151847,102200.5669,529.7457264,97532.73502,4874.406121,4667.831879,0,0,5404.151847,102200.5669,107604.7187,-6.288552876,6.288552876,-4.46E-11,-289.5739386,1253.823939,-488.0833374,-540.5416626,0.132852962,1949.867147,964.25,4.55E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,-5.55E-17,0,0,-2.71E-20,0,0,0,-5.55E-17,0,9.46E-18,0,1.73E-18,5.55E-17,5.55E-17,5.55E-17,0,9.49E-18,0,1.73E-18,1.89E-06,-2.96E-07,1.60E-06,-1.66E-07,9.18E-09,1.28E-08,5.52E-05,-0.000133712,1.60E-06,3.06E-05,-0.002562527,-0.000914822,3.59E-05,1.18E-05,-0.005125054,-0.001829643,0.005125054
0.001324702,0.746001906,3.59E-05,0.999726735,0.000174875,0.02337571,0.000167659,0.999892659,-0.014650683,-0.023375763,0.014650598,0.999619394,0.246087808,0.592598317,-10.46678608,0.06999581,0.997462806,-0.012982162,-0.997273363,0.069665702,-0.024341934,-0.023375763,0.014650598,0.999619394,0.185839985,49.32265606,0.00727923,-0.037701632,0.023635554,1.612414629,0.022177266,-0.013903404,-0.948538701,-1.612428721,0.948515863,-0.051605031,16.25221335,39.90312526,35.49029436,-99.70791332,6.954385079,-3.266081667,-6.960342303,-99.7708815,-0.38302742,-1.612428721,0.948515863,-0.051605031,18.95119926,7.792159646,2005.48948,-24.2194843,-185.2171539,128.3825176,195042.5157,194993.8799,60.2664746,11.48169998,1546.369926,6525.646235,177.6328706,-348.748865,2247.723064,-558.9521589,0.015021459,5397.863294,102206.8555,532.345314,97532.9232,4865.51798,4673.932257,0,0,5397.863294,102206.8555,107604.7188,-6.485570026,6.485570026,9.09E-12,-288.4542768,1252.704277,-490.3584953,-538.2665047,0.147866273,1949.852134,964.25,-2.27E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,-5.55E-17,2.71E-20,-1.73E-18,0,1.11E-16,1.11E-16,-5.55E-17,-2.93E-18,0,3.47E-18,1.11E-16,1.11E-16,1.11E-16,1.11E-16,2.95E-18,1.73E-18,3.47E-18,4.14E-06,-1.45E-06,2.69E-06,-1.35E-07,-9.58E-09,-1.32E-08,5.06E-06,7.91E-05,2.69E-06,3.26E-05,0.00085592,-0.003257012,6.56E-05,7.00E-05,0.00171184,-0.006514024,0.006514024
0.001517823,0.795371947,4.37E-05,0.999687575,0.000199371,0.02499424,0.000190587,0.999878317,-0.015598551,-0.024994308,0.015598441,0.999565892,0.262353919,0.63258943,-10.4312457,-0.029950385,0.999417737,-0.016345043,-0.99923884,-0.030345916,-0.024512576,-0.024994308,0.015598441,0.999565892,0.199849871,49.27636886,0.008318554,-0.040506799,0.025284832,1.620020971,0.023612916,-0.014739403,-0.944489461,-1.620038132,0.944461502,-0.055246195,16.23353351,39.96484152,35.48890859,-99.89891694,-3.050108254,-3.450071718,3.035004017,-99.96660707,0.042232136,-1.620038132,0.944461502,-0.055246195,1.981077268,-0.624219445,101.8804013,-0.284035626,-60.22103958,212.0694917,-27.49213689,62.74322456,3.09040194,47.80487054,6698.935954,-4170.840853,-65.61484467,-21.08302111,75.27719822,-4135.465456,0.01602289,5391.377724,102213.341,534.9766495,97533.07282,4856.401075,4680.268201,0,0,5391.377724,102213.341,107604.7187,-6.242218372,6.242218372,2.36E-11,-287.235783,1251.485783,-492.6975885,-535.9274115,0.16921199,1949.830788,964.25,-2.27E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,2.71E-20,0,0,-5.55E-17,0,0,1.46E-18,0,0,5.55E-17,5.55E-17,0,0,1.49E-18,0,0,2.09E-06,-4.43E-07,1.65E-06,-7.02E-08,1.01E-08,1.38E-08,7.03E-05,-0.000150816,1.65E-06,8.13E-06,-0.002955631,-0.000734271,3.93E-05,1.74E-05,-0.005911262,-0.001468542,0.005911262
0.001725497,0.844696224,5.26E-05,0.999645592,0.00022552,0.026620297,0.000214953,0.999863141,-0.016542476,-0.026620384,0.016542335,0.999508732,0.278600625,0.672641563,-10.39570677,-0.129587504,0.991369104,-0.019858985,-0.99121059,-0.130052496,-0.024246946,-0.026620384,0.016542335,0.999508732,0.214905682,49.23125728,0.009432581,-0.043340522,0.026939215,1.627446715,0.025048581,-0.015569762,-0.940663747,-1.627467313,0.940630005,-0.058910274,16.21345909,40.02499029,35.48742323,-99.09064346,-13.02416346,-3.567772285,12.9985575,-99.16167551,0.488267822,-1.627467313,0.940630005,-0.058910274,19.11678502,7.748540331,2014.626278,-24.23104113,-200.0078646,146.9546324,195051.041,194979.2981,60.53510193,15.79681455,1541.484087,5897.44122,186.0024998,-339.3662433,1630.184856,-659.270299,0.01702432,5385.135506,102219.5832,537.6095723,97533.23328,4847.525934,4686.349966,0,0,5385.135506,102219.5832,107604.7187,-6.504662388,6.504662388,-3.64E-11,-286.0857848,1250.335785,-494.9837648,-533.6412352,0.185890567,1949.814109,964.25,1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,1.11E-16,0,0,2.71E-20,0,0,0,0,0,1.38E-17,-1.73E-18,-1.73E-18,1.11E-16,1.11E-16,0,0,1.38E-17,1.73E-18,1.73E-18,4.03E-06,-1.34E-06,2.69E-06,-1.71E-07,-1.04E-08,-1.41E-08,8.23E-06,7.65E-05,2.69E-06,2.96E-05,0.000471105,-0.003052181,6.22E-05,6.59E-05,0.000942211,-0.006104362,0.006104362
0.001948056,0.893974644,6.27E-05,0.999600748,0.000253332,0.028253864,0.000240748,0.999847142,-0.017482388,-0.028253974,0.01748221,0.99944789,0.294827484,0.712754838,-10.36016937,-0.22791855,0.973397302,-0.023469699,-0.973270182,-0.228455826,-0.023517822,-0.028253974,0.01748221,0.99944789,0.229576962,49.18478777,0.010626294,-0.0462191,0.028604273,1.635020504,0.026469153,-0.016381299,-0.936474946,-1.635045032,0.93643455,-0.062600386,16.19389738,40.08694964,35.48583161,-97.29050336,-22.86809155,-3.643338628,22.8310002,-97.36383381,0.967897658,-1.635045032,0.93643455,-0.062600386,2.208738997,-0.696705323,113.5263532,-0.300822464,-67.34130576,244.8851869,-23.60007777,65.57295604,3.446364849,54.32277928,7065.171361,-5119.554725,-68.67112114,-31.94066695,-233.1216524,-4412.640587,0.018025751,5378.630844,102226.0879,540.2385113,97533.41277,4838.392332,4692.675134,0,0,5378.630844,102226.0879,107604.7187,-6.1989185,6.198918501,4.46E-11,-284.8259544,1249.075954,-497.316974,-531.308026,0.208718078,1949.791282,964.25,-1.14E-13,-1028.625,1.00E-20,1950,4.55E-13,4,6,4,6,30,6,0,0,0,-5.42E-20,0,0,-5.55E-17,1.11E-16,0,-1.06E-17,1.73E-18,-1.73E-18,1.11E-16,5.55E-17,1.11E-16,0,1.06E-17,1.73E-18,1.73E-18,2.25E-06,-6.05E-07,1.64E-06,5.52E-08,1.08E-08,1.46E-08,7.99E-05,-0.000159452,1.64E-06,-1.99E-05,-0.003309682,-0.00047967,4.17E-05,2.36E-05,-0.006619363,-0.000959341,0.006619363
0.002185703,0.943207186,7.39E-05,0.999553006,0.000282813,0.029894954,0.000267967,0.999830334,-0.018418232,-0.029895091,0.01841801,0.99938334,0.311034227,0.752929284,-10.32463361,-0.323959779,0.94568209,-0.027119112,-0.945598406,-0.324570734,-0.022304558,-0.029895091,0.01841801,0.99938334,0.245037861,49.13963115,0.011887115,-0.049128147,0.030274391,1.64247072,0.027890389,-0.01718732,-0.932539004,-1.642499592,0.932491192,-0.06631545,16.17328285,40.14715846,35.48415051,-94.51755012,-32.48314612,-3.645061475,32.43348995,-94.59136738,1.455164981,-1.642499592,0.932491192,-0.06631545,19.28836078,7.699092136,2023.777966,-24.2321136,-214.5705236,163.3047937,195060.7062,194963.6535,60.80419972,13.31776181,1385.172394,5238.096807,192.3257227,-328.8875027,978.5245612,-668.4969944,0.019027182,5372.431925,102232.2868,542.9048557,97533.5453,4829.527069,4698.741523,0,0,5372.431925,102232.2868,107604.7187,-6.516738135,6.516738135,1.91E-11,-283.6435019,1247.893502,-499.614678,-529.010322,0.22707013,1949.77293,964.25,-2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,1.11E-16,-5.55E-17,-5.42E-20,1.73E-18,0,0,0,-5.55E-17,-2.22E-18,0,0,1.11E-16,0,1.11E-16,1.11E-16,2.28E-18,1.73E-18,0,3.96E-06,-1.21E-06,2.75E-06,-2.33E-07,-1.11E-08,-1.47E-08,5.94E-06,7.63E-05,2.75E-06,2.69E-05,0.000132282,-0.002777219,5.99E-05,6.13E-05,0.000264563,-0.005554439,0.005554439
0.002438777,0.992393775,8.65E-05,0.999502329,0.000313972,0.031543548,0.0002966,0.999812728,-0.01934994,-0.031543716,0.019349666,0.999315058,0.3272204,0.793165001,-10.2890996,-0.416750485,0.908500804,-0.030746105,-0.90847346,-0.417434881,-0.020593509,-0.031543716,0.019349666,0.999315058,0.260387063,49.09301348,0.013239835,-0.052080676,0.031954364,1.650007036,0.029294446,-0.017973742,-0.928215351,-1.650040807,0.928159121,-0.070054395,16.15281725,40.20931536,35.48234689,-90.79874632,-41.77319458,-3.598561821,41.71033108,-90.8716013,1.962043755,-1.650040807,0.928159121,-0.070054395,2.435331045,-0.765708629,125.3503356,-0.31916677,-76.25589575,279.9275048,-19.73082337,68.23535547,3.807532422,57.87308868,7278.188066,-6085.944628,-69.54438505,-43.6242422,-568.7592315,-4597.02237,0.020028612,5365.915187,102238.8036,545.5312888,97533.75433,4820.383898,4705.049231,0,0,5365.915187,102238.8036,107604.7188,-6.159676893,6.159676893,-1.46E-11,-282.3436218,1246.593622,-501.94064,-526.68436,0.250968953,1949.749031,964.25,1.14E-13,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,5.42E-20,0,0,1.11E-16,0,0,9.00E-18,1.73E-18,0,1.11E-16,1.11E-16,5.55E-17,0,9.05E-18,1.73E-18,0,2.35E-06,-7.76E-07,1.58E-06,2.07E-07,1.14E-08,1.51E-08,8.25E-05,-0.000158033,1.58E-06,-5.10E-05,-0.00361099,-0.000159574,4.29E-05,3.02E-05,-0.007221979,-0.000319148,0.007221979
0.002707479,1.041534379,0.00010047,0.999448679,0.000346816,0.033199658,0.00032664,0.999794338,-0.020277454,-0.033199863,0.020277119,0.999243017,0.343385736,0.83346203,-10.25356744,-0.505362685,0.862225569,-0.034287377,-0.862268129,-0.506118471,-0.018378472,-0.033199863,0.020277119,0.999243017,0.276249071,49.04779282,0.014650308,-0.055065909,0.033639548,1.657481794,0.030699527,-0.018754614,-0.924162087,-1.657520928,0.924096565,-0.073820494,16.13166791,40.26960957,35.48046626,-86.17247621,-50.64505933,-3.473863639,50.5683162,-86.24219534,2.461702055,-1.657520928,0.924096565,-0.073820494,19.46431871,7.643523759,2032.802365,-24.22092173,-228.1832706,177.5342987,195070.4765,194948.2137,61.06972038,3.432178793,1073.380024,4577.062487,196.4383353,-317.7371012,310.6708011,-581.1461932,0.021030043,5359.75551,102244.9632,548.2304918,97533.85977,4811.525018,4711.103475,0,0,5359.75551,102244.9632,107604.7187,-6.520818849,6.520818849,-2.07E-10,-281.1264253,1245.376425,-504.2500278,-524.3749722,0.271015735,1949.728984,964.25,3.41E-13,-1028.625,1.00E-20,1950,-2.27E-12,4,6,4,6,30,6,0,0,0,0,0,0,-1.11E-16,0,0,7.48E-18,0,1.73E-18,1.11E-16,1.11E-16,0,0,7.48E-18,0,1.73E-18,3.95E-06,-1.08E-06,2.87E-06,-3.18E-07,-1.16E-08,-1.51E-08,-1.46E-06,7.83E-05,2.87E-06,2.64E-05,-0.00014772,-0.002441987,5.86E-05,5.64E-05,-0.00029544,-0.004883974,0.004883974
0.002992154,1.090628942,0.0001159,0.999392019,0.000381352,0.034863264,0.000358078,0.999775176,-0.021200708,-0.034863511,0.021200302,0.999167195,0.359529775,0.873820448,-10.21803722,-0.588910349,0.807319607,-0.037678281,-0.807446058,-0.589733498,-0.015660919,-0.034863511,0.021200302,0.999167195,0.29228727,49.00106303,0.016166436,-0.058092918,0.03533354,1.664976848,0.032085658,-0.019515306,-0.919708783,-1.665021958,0.919632839,-0.077608186,16.11028364,40.33191596,35.47844475,-80.68414338,-59.00999043,-3.298255539,58.9191903,-80.74895988,2.965639358,-1.665021958,0.919632839,-0.077608186,2.662459337,-0.830975769,137.4916125,-0.340428983,-87.69150457,316.965663,-16.77354807,71.39054296,4.177867174,58.84842485,7336.704607,-7040.796928,-68.11380718,-55.69427019,-913.201489,-4684.595944,0.022031474,5353.234691,102251.4841,550.854948,97534.09697,4802.379743,4717.387088,0,0,5353.234691,102251.4841,107604.7188,-6.125302414,6.125302414,2.01E-10,-279.7879256,1244.037926,-506.5677249,-522.0572751,0.295563948,1949.704436,964.25,-2.27E-13,-1028.625,-4.55E-13,1950,2.27E-12,4,6,4,6,30,6,0,0,-5.55E-17,0,-3.47E-18,0,1.11E-16,1.11E-16,-5.55E-17,8.13E-19,3.47E-18,0,1.11E-16,1.11E-16,1.11E-16,1.11E-16,8.13E-19,6.94E-18,0,2.40E-06,-9.51E-07,1.45E-06,3.82E-07,1.19E-08,1.53E-08,7.73E-05,-0.000145989,1.45E-06,-8.22E-05,-0.003847708,0.000214952,4.31E-05,3.70E-05,-0.007695417,0.000429903,0.007695417
0.003293003,1.139677422,0.000132873,0.99933231,0.000417587,0.036534377,0.000390904,0.999755254,-0.022119641,-0.036534673,0.022119153,0.999087564,0.375652247,0.91424031,-10.18250907,-0.666558319,0.744332571,-0.040853772,-0.744557066,-0.667442707,-0.012450241,-0.036534673,0.022119153,0.999087564,0.308551768,48.95575835,0.017729714,-0.061155145,0.037033083,1.672474956,0.033472753,-0.020270196,-0.915530791,-1.672526562,0.915443423,-0.081425294,16.08859764,40.39232219,35.47636038,-74.38994609,-66.78411894,-3.043655009,66.67911065,-74.44743067,3.446541804,-1.672526562,0.915443423,-0.081425294,19.64291759,7.58173598,2041.561587,-24.19595966,-240.1528401,189.9448184,195079.2682,194934.2857,61.32773762,-13.64360576,607.7259067,3944.171403,198.2625134,-306.3623869,-354.6249642,-395.2709117,0.023032904,5347.109389,102257.6094,553.5857995,97534.17714,4793.523589,4723.432218,0,0,5347.109389,102257.6094,107604.7188,-6.516157222,6.516157222,8.18E-12,-278.5335929,1242.783593,-508.8885703,-519.7364297,0.317327157,1949.682673,964.25,1.00E-20,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,-5.55E-17,1.11E-16,0,5.42E-20,0,0,1.11E-16,0,-5.55E-17,3.36E-18,0,2.60E-18,1.11E-16,1.67E-16,1.11E-16,5.55E-17,3.42E-18,0,2.60E-18,3.98E-06,-9.38E-07,3.05E-06,-4.20E-07,-1.20E-08,-1.52E-08,-1.27E-05,8.14E-05,3.05E-06,2.99E-05,-0.000358152,-0.002058668,5.85E-05,5.15E-05,-0.000716304,-0.004117337,0.004117337
0.003610375,1.188679781,0.000151471,0.999269514,0.000455528,0.038212976,0.000425109,0.999734587,-0.023034189,-0.038213326,0.023033608,0.999004101,0.39175269,0.954721666,-10.14698308,-0.737530623,0.67389508,-0.043749303,-0.674231653,-0.738467924,-0.008763782,-0.038213326,0.023033608,0.999004101,0.325284367,48.9089533,0.019413374,-0.064257164,0.038740172,1.679926166,0.034839565,-0.02100458,-0.910953298,-1.679984933,0.910853253,-0.085261685,16.06628751,40.45472893,35.4741155,-67.35188362,-73.88961377,-2.739133622,73.77078624,-67.40007429,3.915844915,-1.679984933,0.910853253,-0.085261685,2.891826989,-0.892443472,150.0825742,-0.365661572,-102.3201177,355.5711014,-15.47967853,75.57378571,4.561136729,58.2907274,7245.021809,-7955.04431,-64.34671436,-67.69700856,-1247.480086,-4674.965094,0.024034335,5340.593232,102264.1255,556.209432,97534.44018,4784.3838,4729.685337,0,0,5340.593232,102264.1255,107604.7187,-6.096359834,6.096359834,1.09E-11,-277.1579757,1241.407976,-511.1973534,-517.4276466,0.342104756,1949.657895,964.25,3.41E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,0,0,0,-3.47E-18,0,0,-5.55E-17,0,1.14E-17,0,1.73E-18,5.55E-17,5.55E-17,5.55E-17,0,1.14E-17,3.47E-18,1.73E-18,2.40E-06,-1.12E-06,1.28E-06,5.74E-07,1.22E-08,1.53E-08,6.47E-05,-0.000123828,1.28E-06,-0.000110604,-0.004010291,0.000630722,4.20E-05,4.37E-05,-0.008020583,0.001261443,0.008020583
0.003944473,1.237635967,0.000171773,0.999203592,0.000495181,0.03989907,0.000460683,0.999713188,-0.023944288,-0.039899484,0.023943599,0.998916781,0.407830831,0.995264585,-10.11145936,-0.801118273,0.596712373,-0.046301802,-0.597174634,-0.802097904,-0.004626861,-0.039899484,0.023943599,0.998916781,0.341958198,48.86354473,0.021132965,-0.067397123,0.040453317,1.687445123,0.03620675,-0.021732641,-0.906643105,-1.687511635,0.906529234,-0.089129691,16.04405574,40.51527369,35.47182271,-59.64173726,-80.25527825,-2.358571183,80.12308797,-59.67808713,4.346176866,-1.687511635,0.906529234,-0.089129691,19.8223462,7.513825245,2049.927058,-24.15605856,-249.8652314,201.0287832,195086.0963,194923.0611,61.57458951,-36.8913699,-4.501213163,3368.55179,197.8094302,-295.2162333,-998.483755,-112.5744992,0.025035765,5334.496872,102270.2219,558.9701002,97534.49788,4775.526772,4735.724,0,0,5334.496872,102270.2219,107604.7188,-6.502261977,6.502261977,9.09E-13,-275.8640865,1240.114086,-513.5290324,-515.0959676,0.365593193,1949.634407,964.25,1.14E-13,-1028.625,-2.27E-13,1950,4.55E-13,4,6,4,6,30,6,0,1.11E-16,-5.55E-17,0,-3.47E-18,1.73E-18,0,1.11E-16,-5.55E-17,2.61E-17,0,-1.73E-18,1.11E-16,0,2.22E-16,1.11E-16,2.61E-17,3.47E-18,3.47E-18,4.08E-06,-8.05E-07,3.27E-06,-5.34E-07,-1.23E-08,-1.50E-08,-2.59E-05,8.37E-05,3.27E-06,3.86E-05,-0.000490766,-0.001641338,5.95E-05,4.66E-05,-0.000981532,-0.003282675,0.003282675
0.004295647,1.286545961,0.000193865,0.999134508,0.000536553,0.041592638,0.000497615,0.99969107,-0.024849876,-0.041593122,0.024849066,0.998825578,0.423886205,1.035869095,-10.07593803,-0.856686322,0.513557287,-0.048450579,-0.514158106,-0.857695422,-7.26E-05,-0.041593122,0.024849066,0.998825578,0.359384922,48.81670097,0.02298795,-0.070574699,0.042172569,1.694851139,0.037552865,-0.022440177,-0.901946893,-1.694926103,0.90181783,-0.093014786,16.0208201,40.57773204,35.4693494,-51.33559452,-85.81730657,-1.932843179,85.67277813,-51.35809749,4.74934087,-1.694926103,0.90181783,-0.093014786,3.125168291,-0.950238401,163.2438157,-0.395552646,-120.7095599,395.1332232,-16.33456313,81.07499265,4.960773552,57.753921,7012.919171,-8800.828765,-58.29948368,-79.1819685,-1552.799341,-4571.406556,0.026037196,5327.99461,102276.7241,561.59465,97534.7835,4766.39996,4741.940641,0,0,5327.99461,102276.7241,107604.7187,-6.073149627,6.073149627,1.82E-12,-274.4528512,1238.702851,-515.8286286,-512.7963714,0.390195837,1949.609804,964.25,-2.27E-13,-1028.625,2.27E-13,1950,-4.55E-13,4,6,4,6,30,6,0,0,0,0,0,0,0,-5.55E-17,0,3.29E-17,0,-2.15E-18,5.55E-17,0,5.55E-17,0,3.29E-17,0,2.15E-18,2.34E-06,-1.29E-06,1.05E-06,7.77E-07,1.24E-08,1.50E-08,4.59E-05,-9.30E-05,1.05E-06,-0.000133693,-0.004091866,0.001072904,3.99E-05,5.03E-05,-0.008183733,0.002145807,0.008183733
0.004664106,1.335409702,0.000217827,0.999062221,0.00057965,0.043293687,0.000535896,0.999668247,-0.025750885,-0.043294251,0.025749938,0.998730468,0.439918532,1.076535275,-10.04041919,-0.903680236,0.425262486,-0.050138293,-0.42601366,-0.904703686,0.004858289,-0.043294251,0.025749938,0.998730468,0.376480277,48.77116986,0.024867751,-0.073793041,0.043898504,1.702387134,0.038898127,-0.023140552,-0.897497212,-1.702471207,0.897351637,-0.096933484,15.9980263,40.63844018,35.466843,-42.51796634,-90.52002568,-1.437763692,90.36427392,-42.52412099,5.098340879,-1.702471207,0.897351637,-0.096933484,20.00079119,7.440079537,2057.784295,-24.10043639,-256.8331805,211.4476993,195090.2048,194915.4785,61.80701464,-64.62608781,-750.5546823,2877.554271,195.1784219,-284.7395383,-1602.606337,261.6140391,0.027038627,5321.92146,102282.7973,564.3827291,97534.82236,4757.538731,4747.974927,0,0,5321.92146,102282.7973,107604.7188,-6.478913299,6.478913299,-9.09E-12,-273.1170321,1237.367032,-518.170119,-510.454881,0.415392051,1949.584608,964.25,1.00E-20,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,1.11E-16,0,1.08E-19,0,1.73E-18,0,-1.11E-16,0,1.75E-17,0,3.04E-18,1.11E-16,0,2.22E-16,0,1.76E-17,0,4.77E-18,4.22E-06,-6.82E-07,3.54E-06,-6.54E-07,-1.24E-08,-1.47E-08,-3.82E-05,8.32E-05,3.54E-06,5.32E-05,-0.00054014,-0.00120545,6.16E-05,4.21E-05,-0.00108028,-0.0024109,0.0024109
0.005050195,1.384227188,0.000243747,0.998986693,0.000624478,0.045002195,0.000575512,0.999644733,-0.026647258,-0.045002848,0.026646156,0.998631427,0.455927351,1.11726313,-10.00490296,-0.941631414,0.332712154,-0.051311819,-0.333624076,-0.9426519,0.010117863,-0.045002848,0.026646156,0.998631427,0.394595384,48.72432259,0.026897491,-0.077046744,0.045628977,1.709747814,0.040222166,-0.023820725,-0.892687516,-1.709841738,0.892523961,-0.100867337,15.97387282,40.70090322,35.46413668,-33.27595679,-94.31620837,-0.90593526,94.15092357,-33.26388457,5.405779284,-1.709841738,0.892523961,-0.100867337,3.364179517,-1.004669113,177.079552,-0.430383794,-143.278644,434.8867908,-19.46253081,87.85092117,5.379744135,59.0765457,6655.349632,-9552.530079,-50.11499211,-89.71922995,-1811.243832,-4380.786897,0.028040057,5315.442547,102289.2762,567.0104657,97535.12651,4748.432081,4754.149689,0,0,5315.442547,102289.2762,107604.7187,-6.055697568,6.055697568,1.00E-20,-271.6716009,1235.921601,-520.4606247,-508.1643753,0.439444496,1949.560556,964.25,4.55E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,1.11E-16,0,0,0,0,0,0,0,-5.55E-17,2.23E-17,3.47E-18,0,1.11E-16,1.11E-16,0,5.55E-17,2.23E-17,3.47E-18,0,2.23E-06,-1.44E-06,7.88E-07,9.84E-07,1.25E-08,1.46E-08,2.26E-05,-5.59E-05,7.88E-07,-0.000149549,-0.004088513,0.001525559,3.66E-05,5.63E-05,-0.008177027,0.003051117,0.008177027
0.005454134,1.432998348,0.000271706,0.998907885,0.000671042,0.046718168,0.000616454,0.999620542,-0.027538922,-0.046718921,0.027537646,0.998528428,0.47191237,1.158052751,-9.969389457,-0.970161874,0.236833115,-0.051923151,-0.237914439,-0.971160004,0.015651386,-0.046718921,0.027537646,0.998528428,0.412129476,48.67865254,0.028941812,-0.080344024,0.047366823,1.717295773,0.041543421,-0.02449256,-0.888091493,-1.717400287,0.887908445,-0.104836425,15.95049403,40.76179661,35.46141092,-23.70344804,-97.16792979,-0.314980659,96.99489358,-23.6708717,5.645457629,-1.717400287,0.887908445,-0.104836425,20.1765067,7.360966667,2065.037255,-24.02873249,-260.7376828,221.999386,195091.1629,194912.1198,62.02227637,-94.71917187,-1612.643856,2495.734567,190.552749,-275.3442648,-2149.965986,718.5010776,0.029041488,5309.386849,102295.3319,569.8230459,97535.15092,4739.563803,4760.180981,0,0,5309.386849,102295.3319,107604.7187,-6.446168253,6.446168253,-1.64E-11,-270.2916003,1234.5416,-522.810521,-505.814479,0.466292116,1949.533708,964.25,-2.27E-13,-1028.625,-2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,-5.55E-17,0,0,0,3.47E-18,0,0,-5.55E-17,0,3.25E-18,0,-1.73E-18,5.55E-17,5.55E-17,5.55E-17,0,3.25E-18,3.47E-18,1.73E-18,4.42E-06,-5.75E-07,3.84E-06,-7.73E-07,-1.25E-08,-1.42E-08,-4.71E-05,7.74E-05,3.84E-06,7.29E-05,-0.000503902,-0.000767279,6.47E-05,3.82E-05,-0.001007804,-0.001534558,0.001534558
0.005876263,1.481723199,0.000301795,0.998825758,0.000719348,0.048441584,0.000658708,0.999595688,-0.028425821,-0.048442447,0.028424351,0.998421447,0.487873137,1.198904118,-9.933878788,-0.988988015,0.138585577,-0.051930179,-0.139842894,-0.98994247,0.021397918,-0.048442447,0.028424351,0.998421447,0.430922173,48.63183456,0.031149362,-0.083674459,0.049107573,1.724612114,0.042843993,-0.025144878,-0.88317307,-1.724727982,0.882968971,-0.108819148,15.9254371,40.82422059,35.45846752,-13.89504519,-99.04643905,0.300943881,98.86799266,-13.84039593,5.831187083,-1.724727982,0.882968971,-0.108819148,3.610449193,-1.056210666,191.6735411,-0.470004261,-170.2595446,473.9496754,-24.58093626,95.48543266,5.8204325,64.09462681,6191.942173,-10187.72176,-40.01673625,-98.9158825,-2006.460073,-4113.343843,0.030042918,5302.940681,102301.7781,572.456688,97535.46889,4730.483993,4766.309179,0,0,5302.940681,102301.7781,107604.7188,-6.043754431,6.043754431,1.91E-11,-268.8132457,1233.063246,-525.0923796,-503.5326204,0.489460606,1949.510539,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,1.08E-19,0,0,0,0,0,-1.67E-17,3.47E-18,0,1.67E-17,0,0,0,1.68E-17,3.47E-18,0,2.06E-06,-1.57E-06,4.93E-07,1.19E-06,1.25E-08,1.40E-08,-2.79E-06,-1.52E-05,4.93E-07,-0.000157123,-0.003999434,0.001972225,3.24E-05,6.17E-05,-0.007998869,0.003944449,0.007998869
0.006316812,1.530401663,0.000334097,0.998740273,0.000769402,0.050172446,0.000702261,0.999570185,-0.02930788,-0.050173431,0.029306194,0.99831046,0.503809343,1.239817334,-9.898371071,-0.99792344,0.038953491,-0.05129749,-0.040391012,-0.99881118,0.027290908,-0.050173431,0.029306194,0.99831046,0.448916714,48.58601241,0.033362921,-0.087051123,0.050856384,1.732165799,0.044139097,-0.025787328,-0.878424522,-1.732293854,0.878197636,-0.112838226,15.90144438,40.88531678,35.45551611,-3.950275325,-99.93306893,0.962625935,99.75162266,-3.871683835,5.937955197,-1.732293854,0.878197636,-0.112838226,20.34788333,7.277115572,2071.612102,-23.94102494,-261.4611035,233.5757259,195088.9123,194913.1575,62.21827044,-124.8769291,-2568.536562,2243.92946,184.1921351,-267.3976789,-2625.460582,1246.121057,0.031044349,5296.896927,102307.8218,575.2904436,97535.4838,4721.606483,4772.338026,0,0,5296.896927,102307.8218,107604.7187,-6.404356096,6.404356096,-1.00E-11,-267.3870047,1231.637005,-527.4489218,-501.1760782,0.517853063,1949.482147,964.25,-2.27E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,-5.55E-17,0,0,0,0,0,-5.55E-17,-2.93E-18,0,-1.73E-18,5.55E-17,0,5.55E-17,1.11E-16,2.93E-18,0,1.73E-18,4.66E-06,-4.87E-07,4.17E-06,-8.84E-07,-1.25E-08,-1.35E-08,-4.99E-05,6.43E-05,4.17E-06,9.64E-05,-0.000382841,-0.000343317,6.87E-05,3.51E-05,-0.000765682,-0.000686633,0.000765682
0.006776113,1.57903377,0.000368703,0.998651391,0.000821207,0.051910732,0.000747102,0.999544048,-0.030185046,-0.051911851,0.030183121,0.998195441,0.519720548,1.28079236,-9.862866426,-0.9968808,-0.061065282,-0.04999701,0.05944602,-0.997677308,0.033258985,-0.051911851,0.030183121,0.998195441,0.468371763,48.53925323,0.035750966,-0.090458931,0.052606471,1.739439814,0.045414783,-0.026411313,-0.873401428,-1.739580831,0.873150125,-0.116869978,15.87550432,40.94766236,35.45233205,6.032576338,-99.81870972,1.634619399,99.63719334,6.136187771,5.981148471,-1.739580831,0.873150125,-0.116869978,3.865390671,-1.105482617,207.0856672,-0.513822856,-201.6696708,511.3690948,-31.01210476,103.2064812,6.284542411,74.33507699,5646.328846,-10688.01865,-28.2998659,-106.4309591,-2124.286474,-3782.33898,0.03204578,5290.49257,102314.2262,577.9330623,97535.81037,4712.559508,4778.415807,0,0,5290.49257,102314.2262,107604.7188,-6.036805729,6.036805729,-8.19E-12,-265.8767821,1230.126782,-529.7228882,-498.9021118,0.539856026,1949.460144,964.25,1.00E-20,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,1.11E-16,-5.55E-17,-5.55E-17,-1.08E-19,-3.47E-18,1.73E-18,0,-5.55E-17,-5.55E-17,3.14E-18,0,0,1.11E-16,1.11E-16,1.11E-16,1.11E-16,3.25E-18,3.47E-18,1.73E-18,1.86E-06,-1.68E-06,1.78E-07,1.39E-06,1.25E-08,1.33E-08,-2.79E-05,2.63E-05,1.78E-07,-0.000156299,-0.003827009,0.002396525,2.73E-05,6.63E-05,-0.007654017,0.00479305,0.007654017
0.007254408,1.62761944,0.000405701,0.998559072,0.00087477,0.053656442,0.000793216,0.999517293,-0.03105724,-0.053657709,0.03105505,0.998076367,0.535606426,1.321829302,-9.827364969,-0.985872646,-0.160468986,-0.048008647,0.158669391,-0.986552223,0.039226723,-0.053657709,0.03105505,0.998076367,0.486852262,48.49326989,0.038138874,-0.093915314,0.054365229,1.746991962,0.046681556,-0.027023555,-0.868495051,-1.747146881,0.868217345,-0.120938556,15.85086365,41.00897348,35.44914817,15.95228042,-98.70468724,2.336425988,98.52605344,16.08219619,5.937275259,-1.747146881,0.868217345,-0.120938556,20.51351319,7.189291396,2077.460237,-23.83782974,-259.1098214,247.1130517,195083.7603,194918.3578,62.39361197,-152.9332902,-3592.329617,2138.46074,176.4223859,-261.2083897,-3016.499177,1829.751121,0.03304721,5284.455765,102320.263,580.7843567,97535.82115,4703.671408,4784.441836,0,0,5284.455765,102320.263,107604.7188,-6.35406371,6.35406371,-4.55E-12,-264.4024984,1228.652498,-532.0840047,-496.5409953,0.5696273,1949.430373,964.25,1.00E-20,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,1.11E-16,0,0,0,0,0,0,0,0,1.43E-17,-3.47E-18,-3.47E-18,1.11E-16,1.11E-16,0,0,1.43E-17,3.47E-18,3.47E-18,4.94E-06,-4.23E-07,4.52E-06,-9.80E-07,-1.24E-08,-1.28E-08,-4.45E-05,4.24E-05,4.52E-06,0.00012114,-0.000180905,5.03E-05,7.33E-05,3.28E-05,-0.00036181,0.000100674,0.00036181
0.00775202,1.676158714,0.000445182,0.998463277,0.000930093,0.055409556,0.00084059,0.999489933,-0.031924412,-0.055410986,0.031921929,0.997953212,0.551466548,1.362928105,-9.791866823,-0.965011281,-0.258261992,-0.045320767,0.256286658,-0.965547375,0.045115574,-0.055410986,0.031921929,0.997953212,0.506950745,48.44659495,0.040709759,-0.097401175,0.056123717,1.754226523,0.047930885,-0.027618733,-0.863370448,-1.754396115,0.863064652,-0.125019541,15.82406567,41.07120673,35.44572032,25.7108468,-96.60191605,3.031653379,96.42957291,25.86748503,5.823601333,-1.754396115,0.863064652,-0.125019541,4.130179685,-1.153221306,223.3493213,-0.560818318,-237.2948402,546.1739892,-37.75391016,109.9603798,6.773022279,90.73426098,5045.31945,-11039.78424,-15.31949394,-111.9882914,-2153.307499,-3403.593676,0.034048641,5278.101701,102326.617,583.4392633,97536.1508,4694.662438,4790.466249,0,0,5278.101701,102326.617,107604.7187,-6.034091067,6.034091067,-1.00E-11,-262.8611879,1227.111188,-534.3510962,-494.2739038,0.590243733,1949.409756,964.25,-2.27E-13,-1028.625,-2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,0,0,0,0,0,2.17E-18,0,-3.47E-18,3.47E-18,0,0,0,2.17E-18,0,3.47E-18,1.62E-06,-1.76E-06,-1.45E-07,1.57E-06,1.24E-08,1.25E-08,-5.08E-05,6.58E-05,-1.45E-07,-0.000147826,-0.003576729,0.002782778,2.16E-05,6.98E-05,-0.007153457,0.005565556,0.007153457
0.008269207,1.72465151,0.000487236,0.998363966,0.000987182,0.057170068,0.000889209,0.999461983,-0.032786479,-0.057171676,0.032783676,0.997825952,0.567300571,1.404088878,-9.756372108,-0.934507609,-0.353464778,-0.041930651,0.351321688,-0.93487319,0.050844768,-0.057171676,0.032783676,0.997825952,0.525945662,48.40044607,0.043277473,-0.100937493,0.057891327,1.761769029,0.049167129,-0.028199978,-0.858302003,-1.761954351,0.857965852,-0.129137044,15.79873912,41.13273857,35.4422967,35.20934338,-93.5316492,3.738892981,93.36895879,35.39324548,5.618419039,-1.761954351,0.857965852,-0.129137044,20.6722489,7.098365471,2082.560481,-23.7200816,-254.024878,263.5377103,195076.319,194927.1378,62.54769789,-177.1138904,-4655.360541,2190.49742,167.6225058,-257.0147237,-3313.500354,2452.433331,0.035050072,5272.06761,102332.6511,586.3042667,97536.16304,4685.763343,4796.488104,0,0,5272.06761,102332.6511,107604.7187,-6.296111786,6.296111786,1.00E-20,-261.3373704,1225.58737,-536.7144584,-491.9105416,0.621161691,1949.378838,964.25,1.00E-20,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,0,1.08E-19,0,0,1.11E-16,0,0,1.17E-17,0,6.94E-18,1.11E-16,1.11E-16,0,0,1.18E-17,0,6.94E-18,5.25E-06,-3.85E-07,4.86E-06,-1.06E-06,-1.24E-08,-1.20E-08,-2.99E-05,1.11E-05,4.86E-06,0.00014414,9.49E-05,0.000398573,7.85E-05,3.16E-05,0.000189849,0.000797147,0.000797147
0.00880628,1.77309788,0.000531955,0.998261099,0.001046041,0.058937962,0.000939058,0.99943346,-0.033643394,-0.058939764,0.033640237,0.997694562,0.583108078,1.445311553,-9.720880947,-0.894669002,-0.445123749,-0.03784476,0.442824437,-0.894836959,0.056332366,-0.058939764,0.033640237,0.997694562,0.546665883,48.35387617,0.04603325,-0.104502123,0.059657288,1.768967669,0.05038856,-0.028765868,-0.853077998,-1.769169479,0.85270976,-0.133267496,15.77111216,41.19483177,35.43862233,44.35404643,-89.5244087,4.421214961,89.37510214,44.56482741,5.341097756,-1.769169479,0.85270976,-0.133267496,4.405699498,-1.200247701,240.4696877,-0.609568066,-276.6849899,577.4308275,-43.60121429,114.5354321,7.286015818,113.4242456,4417.952845,-11234.67053,-1.476748896,-115.3867985,-2085.310571,-2994.924517,0.036051502,5265.771498,102338.9473,588.9748908,97536.49011,4676.796607,4802.457144,0,0,5265.771498,102338.9473,107604.7188,-6.034632311,6.034632311,1.18E-11,-259.7654273,1224.015427,-538.9758949,-489.6491051,0.640236734,1949.359763,964.25,-1.14E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,-2.17E-19,0,0,1.11E-16,0,0,1.95E-18,3.47E-18,0,1.11E-16,1.11E-16,5.55E-17,0,2.17E-18,3.47E-18,0,1.35E-06,-1.81E-06,-4.66E-07,1.73E-06,1.24E-08,1.18E-08,-6.99E-05,0.000101314,-4.66E-07,-0.000133132,-0.003257022,0.003116588,1.54E-05,7.23E-05,-0.006514043,0.006233176,0.006514043
0.009363512,1.821497742,0.000579433,0.998154637,0.001106672,0.060713228,0.000990121,0.999404377,-0.034495072,-0.060715241,0.034491529,0.997559018,0.598888708,1.486596239,-9.685393464,-0.845896194,-0.532320777,-0.033078979,0.529880447,-0.845839775,0.061496237,-0.060715241,0.034491529,0.997559018,0.566205665,48.30756267,0.048786511,-0.108118479,0.061432584,1.776491795,0.051592082,-0.029315374,-0.847844454,-1.776711278,0.84744156,-0.137433279,15.74505911,41.25658311,35.43495132,53.05221705,-84.62051305,5.096731051,84.48818629,53.28954808,4.971890529,-1.776711278,0.84744156,-0.137433279,20.82325357,7.005281476,2086.920301,-23.58909653,-246.7797067,283.7096491,195067.4013,194938.6682,62.68074258,-196.2329763,-5727.228212,2405.600983,158.2098246,-254.9758709,-3510.282848,3095.585887,0.037052933,5259.736866,102344.9819,591.8497062,97536.50942,4667.88716,4808.472467,0,0,5259.736866,102344.9819,107604.7188,-6.231522693,6.231522693,-2.27E-11,-258.1909399,1222.44094,-541.3389822,-487.2860178,0.671999498,1949.328001,964.25,5.68E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,-5.55E-17,-2.17E-19,-3.47E-18,0,-5.55E-17,-5.55E-17,-5.55E-17,3.49E-17,3.47E-18,0,5.55E-17,5.55E-17,5.55E-17,1.11E-16,3.51E-17,6.94E-18,0,5.58E-06,-3.75E-07,5.20E-06,-1.10E-06,-1.23E-08,-1.13E-08,-5.93E-06,-2.89E-05,5.20E-06,0.000162008,0.000434863,0.000687846,8.40E-05,3.15E-05,0.000869727,0.001375692,0.001375692
0.009941202,1.869851157,0.000629762,0.998044539,0.00116908,0.06249585,0.001042384,0.999374752,-0.035341464,-0.062498091,0.0353375,0.997419295,0.614642059,1.527942854,-9.649909783,-0.788679244,-0.614182423,-0.027658655,0.611620011,-0.788372509,0.066255182,-0.062498091,0.0353375,0.997419295,0.587524145,48.26111352,0.051729009,-0.111762624,0.063205091,1.783658485,0.052783987,-0.029851484,-0.84252198,-1.783896374,0.842082665,-0.141613447,15.71663447,41.31851531,35.43102799,61.21820626,-78.86888847,5.728429331,78.75740127,61.48079211,4.532401527,-1.783896374,0.842082665,-0.141613447,4.692496051,-1.247432046,258.4230133,-0.65829449,-319.1630258,604.2999037,-47.30280617,115.7194767,7.822840683,141.6208693,3794.458693,-11269.96927,12.79687789,-116.5078247,-1915.627739,-2575.498427,0.038054363,5253.505343,102351.2134,594.5394661,97536.82833,4658.965877,4814.385076,0,0,5253.505343,102351.2134,107604.7187,-6.037269483,6.037269483,-1.00E-11,-256.5884589,1220.838459,-543.5961171,-485.0288829,0.689446815,1949.310553,964.25,-2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-2.17E-19,0,-3.47E-18,0,0,0,4.56E-17,3.47E-18,-6.94E-18,4.56E-17,0,0,0,4.59E-17,3.47E-18,1.04E-17,1.07E-06,-1.84E-06,-7.70E-07,1.86E-06,1.23E-08,1.11E-08,-8.43E-05,0.000131422,-7.70E-07,-0.000114051,-0.002878958,0.003385387,9.07E-06,7.37E-05,-0.005757915,0.006770775,0.006770775
0.010539639,1.918158044,0.00068304,0.997930766,0.001233268,0.064285814,0.001095829,0.999344599,-0.036182487,-0.064288303,0.036178063,0.997275369,0.630367748,1.569351506,-9.614430033,-0.723592608,-0.689888668,-0.021618608,0.687226857,-0.723010908,0.070529951,-0.064288303,0.036178063,0.997275369,0.607640182,48.21464187,0.054673763,-0.115459012,0.064986837,1.791155103,0.053952618,-0.030368562,-0.837121609,-1.791412715,0.83664298,-0.145826816,15.68981309,41.38047751,35.42710165,68.7691054,-72.32729825,6.334407891,72.24026968,69.05566137,4.004923678,-1.791412715,0.83664298,-0.145826816,20.96603982,6.911019138,2090.576032,-23.44651775,-238.1646761,308.3670214,195057.8898,194952.0046,62.79378473,-209.7947898,-6776.885936,2783.471839,148.6237192,-255.1661338,-3604.33274,3739.681299,0.039055794,5247.468074,102357.2507,597.4202606,97536.86015,4650.047813,4820.390527,0,0,5247.468074,102357.2507,107604.7188,-6.161481285,6.161481285,-3.63E-12,-254.962551,1219.212551,-545.9562892,-482.6687108,0.721682468,1949.278318,964.25,-1.14E-13,-1028.625,-2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,0,0,1.11E-16,-5.55E-17,0,-1.59E-17,1.73E-18,0,1.11E-16,1.11E-16,5.55E-17,0,1.59E-17,1.73E-18,0,5.91E-06,-3.94E-07,5.52E-06,-1.12E-06,-1.22E-08,-1.06E-08,2.61E-05,-7.59E-05,5.52E-06,0.000171503,0.000826671,0.000906683,8.96E-05,3.26E-05,0.001653341,0.001813365,0.001813365
0.011159111,1.966418471,0.000739359,0.997813277,0.001299238,0.066083106,0.001150439,0.999313933,-0.037018092,-0.066085864,0.037013168,0.997127216,0.646065392,1.610822106,-9.578954339,-0.651289348,-0.758681156,-0.015002926,0.755946323,-0.650409816,0.074244382,-0.066085864,0.037013168,0.997127216,0.629532713,48.1683239,0.05780467,-0.119183434,0.066764965,1.798294002,0.055113258,-0.030874378,-0.83170035,-1.798572042,0.831180613,-0.150056944,15.66062305,41.4422348,35.42292711,75.63083215,-65.06112851,6.87805376,65.00232194,75.93909206,3.41332463,-1.798572042,0.831180613,-0.150056944,4.990745188,-1.295656894,277.1569016,-0.704927169,-363.846734,626.0891049,-47.73293397,112.4704075,8.381996362,173.6341856,3205.166918,-11148.76032,27.0562753,-115.3192562,-1643.348274,-2165.130839,0.040057225,5241.306592,102363.4122,600.1324325,97537.1656,4641.17416,4826.246557,0,0,5241.306592,102363.4122,107604.7188,-6.040703002,6.040703002,3.64E-11,-253.3292431,1217.579243,-548.2105349,-480.4144651,0.73748321,1949.262517,964.25,1.00E-20,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,2.17E-19,0,0,0,0,0,2.45E-17,0,0,5.55E-17,0,5.55E-17,0,2.47E-17,0,0,7.84E-07,-1.83E-06,-1.05E-06,1.96E-06,1.23E-08,1.04E-08,-9.41E-05,0.00015555,-1.05E-06,-9.25E-05,-0.00245586,0.00357892,2.69E-06,7.39E-05,-0.004911719,0.00715784,0.00715784
0.011799921,2.014632363,0.00079882,0.997692032,0.001366993,0.067887708,0.001206198,0.999282772,-0.037848194,-0.067890755,0.037842728,0.996974811,0.661734584,1.652354751,-9.543482833,-0.572494597,-0.819870772,-0.007864736,0.817092884,-0.571296636,0.077326403,-0.067890755,0.037842728,0.996974811,0.650256266,48.12170626,0.060946975,-0.12295975,0.068551859,1.805753845,0.056244874,-0.031358408,-0.826132785,-1.806053765,0.825568705,-0.154317167,15.63299165,41.50439165,35.41873737,81.73354247,-57.14327472,7.377931063,57.11609621,82.06123081,2.741912231,-1.806053765,0.825568705,-0.154317167,21.10049583,6.816557085,2093.592068,-23.29424663,-229.1588636,338.0748162,195048.5991,194966.2276,62.88866457,-217.9855739,-7773.767445,3317.907976,139.3085693,-257.5724826,-3596.936043,4364.966696,0.041058655,5235.265889,102369.4529,603.0155669,97537.21499,4632.250323,4832.237866,0,0,5235.265889,102369.4529,107604.7188,-6.087290133,6.087290133,-2.46E-11,-251.6515652,1215.901565,-550.5651087,-478.0598913,0.76975299,1949.230247,964.25,-1.14E-13,-1028.625,-2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,1.11E-16,0,0,2.17E-19,-6.94E-18,0,-5.55E-17,1.11E-16,0,2.97E-17,-3.47E-18,6.94E-18,1.11E-16,1.67E-16,1.11E-16,0,2.99E-17,1.04E-17,6.94E-18,6.24E-06,-4.40E-07,5.80E-06,-1.10E-06,-1.22E-08,-1.00E-08,6.38E-05,-0.000127063,5.80E-06,0.000169946,0.00125608,0.00104613,9.50E-05,3.48E-05,0.002512159,0.00209226,0.002512159
0.012462345,2.062799789,0.000861517,0.997566991,0.001436536,0.069699608,0.001263088,0.999251131,-0.038672744,-0.069702967,0.03866669,0.99681813,0.677374957,1.693949352,-9.508015642,-0.48799824,-0.872844572,-0.00026576,0.870057018,-0.486464017,0.079709133,-0.069702967,0.03866669,0.99681813,0.672698981,48.07552462,0.064267936,-0.126765211,0.070334674,1.812869048,0.057372382,-0.031833387,-0.820611156,-1.81319152,0.820000908,-0.158597473,15.60306802,41.56596718,35.41430942,87.01775438,-48.65297303,7.798309518,48.66084503,87.36162782,2.016739185,-1.81319152,0.820000908,-0.158597473,5.300233502,-1.345780004,296.5916394,-0.747178711,-409.6830033,642.3021965,-44.05387311,104.0761341,8.961201574,207.0049444,2679.404432,-10879.84987,40.85989149,-111.8762751,-1271.393041,-1783.552582,0.042060086,5229.178599,102375.5402,605.7531566,97537.50214,4623.425443,4838.038006,0,0,5229.178599,102375.5402,107604.7188,-6.043540682,6.043540682,-3.55E-11,-249.9867503,1214.23675,-552.8178578,-475.8071422,0.78395127,1949.216049,964.25,1.00E-20,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,0,2.17E-19,0,0,0,0,0,-1.08E-17,1.19E-18,6.94E-18,1.08E-17,0,0,0,1.11E-17,1.19E-18,6.94E-18,5.09E-07,-1.80E-06,-1.29E-06,2.03E-06,1.23E-08,9.93E-09,-0.000100004,0.00017387,-1.29E-06,-7.01E-05,-0.002002825,0.003689639,-3.45E-06,7.29E-05,-0.004005651,0.007379278,0.007379278
0.013146702,2.110920685,0.000927552,0.997438113,0.001507868,0.071518782,0.00132109,0.999219027,-0.039491658,-0.071522476,0.039484968,0.996657149,0.692986086,1.735605992,-9.472552902,-0.398647021,-0.917071911,0.007724153,0.914311264,-0.396761953,0.081331819,-0.071522476,0.039484968,0.996657149,0.694060103,48.02877869,0.067613854,-0.130621268,0.072125358,1.82028297,0.058464921,-0.032283822,-0.814877387,-1.82062958,0.814217391,-0.162903812,15.57458653,41.62829508,35.40984819,91.42939331,-39.67534045,8.158689709,39.7212067,91.78620809,1.223997317,-1.82062958,0.814217391,-0.162903812,21.22689714,6.722836325,2096.059027,-23.13436151,-220.8901426,373.180374,195040.1522,194980.5687,62.96797209,-221.5590442,-8688.904822,3996.979034,130.6966106,-262.0954963,-3493.170455,4952.199689,0.043061516,5223.135059,102381.5837,608.6353112,97537.57362,4614.499747,4844.010069,0,0,5223.135059,102381.5837,107604.7188,-6.010320865,6.010320865,5.09E-11,-248.2573554,1212.507355,-555.1641871,-473.4608129,0.815756236,1949.184244,964.25,-1.14E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,-5.55E-17,2.17E-19,0,3.47E-18,0,1.11E-16,-5.55E-17,-3.69E-18,-4.34E-19,0,1.11E-16,0,1.11E-16,1.11E-16,3.90E-18,4.34E-19,3.47E-18,6.55E-06,-5.12E-07,6.03E-06,-1.05E-06,-1.23E-08,-9.61E-09,0.000103966,-0.000178543,6.03E-06,0.00015559,0.001707312,0.001100103,0.000100094,3.82E-05,0.003414625,0.002200206,0.003414625
0.013853256,2.158995118,0.000997022,0.997305359,0.001580991,0.073345222,0.001380185,0.999186475,-0.040304885,-0.073349276,0.040297508,0.996491844,0.708567618,1.777324582,-9.437094742,-0.305336008,-0.952109781,0.016027704,0.949415507,-0.303089222,0.082140843,-0.073349276,0.040297508,0.996491844,0.717030521,47.98273346,0.07112657,-0.134508513,0.073911911,1.827378246,0.059557292,-0.032727392,-0.809252558,-1.827749637,0.808540945,-0.167234461,15.54395931,41.68968872,35.40516457,94.92602938,-30.30029094,8.424686817,30.38698188,95.2916186,0.391739341,-1.827749637,0.808540945,-0.167234461,5.620353972,-1.398598666,316.6225243,-0.782631262,-455.4929528,652.6788922,-35.84665981,90.28119676,9.557460285,238.7529582,2244.419361,-10477.4994,53.7866812,-106.3187406,-806.4465864,-1449.672551,0.044062947,5217.124738,102387.594,611.400933,97537.83827,4605.723805,4849.755742,0,0,5217.124738,102387.594,107604.7187,-6.044347726,6.044347726,-3.09E-11,-246.5599695,1210.809969,-557.4167341,-471.2082659,0.828451204,1949.171549,964.25,5.68E-13,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,-5.55E-17,0,-5.55E-17,0,0,0,-5.55E-17,-5.55E-17,-5.55E-17,1.85E-17,-3.47E-18,-6.94E-18,5.55E-17,1.11E-16,5.55E-17,1.11E-16,1.85E-17,3.47E-18,6.94E-18,2.56E-07,-1.74E-06,-1.48E-06,2.06E-06,1.24E-08,9.62E-09,-0.000103161,0.000187124,-1.48E-06,-4.82E-05,-0.00153618,0.003713008,-9.13E-06,7.09E-05,-0.00307236,0.007426016,0.007426016
0.014582342,2.207023038,0.00107003,0.997168687,0.001655906,0.0751789,0.001440354,0.999153492,-0.041112342,-0.075183338,0.041104225,0.996322191,0.724119109,1.819105192,-9.4016413,-0.208999657,-0.977607237,0.024560826,0.975021338,-0.206384431,0.082090544,-0.075183338,0.041104225,0.996322191,0.739057034,47.93588218,0.074682061,-0.138444057,0.075704983,1.834737478,0.060608767,-0.033143762,-0.803354884,-1.835135362,0.802587729,-0.17158619,15.51459062,41.75215709,35.40042392,97.47142756,-20.62177117,8.61717607,20.7515194,97.84166318,-0.492192767,-1.835135362,0.802587729,-0.17158619,21.34590333,6.630725883,2098.090942,-22.96902751,-214.5852922,413.7783597,195032.8927,194994.5039,63.03496727,-221.634584,-9495.99729,4803.41118,123.191351,-268.5536331,-3301.755291,5483.372358,0.045064378,5211.08039,102393.6384,614.2792231,97537.93562,4596.801167,4855.702736,0,0,5211.08039,102393.6384,107604.7188,-5.931963418,5.931963418,-8.19E-12,-244.7792989,1209.029299,-559.7522869,-468.8727131,0.859242206,1949.140758,964.25,-3.41E-13,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,0,-2.17E-19,0,0,0,0,0,8.02E-18,0,0,8.02E-18,0,0,0,8.24E-18,0,0,6.83E-06,-6.07E-07,6.22E-06,-9.60E-07,-1.25E-08,-9.40E-09,0.000142799,-0.000226139,6.22E-06,0.000127903,0.002163653,0.001065633,0.000104551,4.26E-05,0.004327306,0.002131266,0.004327306
0.015334212,2.255004508,0.001146675,0.997028058,0.001732616,0.077019806,0.001501578,0.999120095,-0.041913976,-0.077024657,0.041905062,0.996148166,0.739640221,1.860947733,-9.366192706,-0.110602386,-0.993308936,0.033233572,0.990875529,-0.107616559,0.08114408,-0.077024657,0.041905062,0.996148166,0.762535035,47.88996882,0.078388402,-0.142413791,0.077494299,1.841816026,0.061663843,-0.033555316,-0.797622861,-1.842241022,0.79679823,-0.175967274,15.48328662,41.81337491,35.39548213,99.04197915,-10.73676494,8.703536658,10.91156582,99.41188636,-1.398032281,-1.842241022,0.79679823,-0.175967274,5.950116955,-1.454816888,337.1231281,-0.808830238,-500.0259721,657.2243348,-23.19110228,71.36128092,10.16715454,265.7070439,1924.372348,-9960.953503,65.45216648,-98.86531588,-258.7481132,-1180.863602,0.046065808,5205.148427,102399.5703,617.0749904,97538.17436,4588.073436,4861.395961,0,0,5205.148427,102399.5703,107604.7187,-6.04169788,6.04169788,-2.18E-11,-243.0479162,1207.297916,-562.005752,-466.619248,0.870577,1949.129423,964.25,4.55E-13,-1028.625,-4.55E-13,1950,-4.55E-13,4,6,4,6,30,6,0,0,-5.55E-17,2.17E-19,-6.94E-18,-3.47E-18,-5.55E-17,-5.55E-17,-5.55E-17,-2.17E-19,3.47E-18,0,5.55E-17,5.55E-17,5.55E-17,1.11E-16,4.34E-19,1.04E-17,3.47E-18,3.63E-08,-1.65E-06,-1.62E-06,2.06E-06,1.26E-08,9.53E-09,-0.000105009,0.000196359,-1.62E-06,-2.71E-05,-0.001072879,0.003647691,-1.42E-05,6.79E-05,-0.002145758,0.007295383,0.007295383
0.016109212,2.302939491,0.001227064,0.99688343,0.001811119,0.078867911,0.001563835,0.9990863,-0.042709707,-0.078873201,0.042699935,0.995969745,0.755130492,1.902852257,-9.330749104,-0.011128969,-0.999057686,0.041950995,0.996822534,-0.007775307,0.079274084,-0.078873201,0.042699935,0.995969745,0.785251592,47.84303983,0.082159208,-0.146428522,0.079288318,1.84911242,0.06267235,-0.033937239,-0.791564792,-1.849566352,0.79067843,-0.180363703,15.45299788,41.8759469,35.39045439,99.62064433,-0.744310546,8.706402328,0.965452063,99.98535678,-2.336615784,-1.849566352,0.79067843,-0.180363703,21.45853929,6.540991987,2099.821575,-22.80040097,-211.5123855,459.687339,195026.8446,195007.7996,63.09347493,-219.4410932,-10172.39133,5715.17034,117.1521876,-276.6906457,-3034.763917,5942.396182,0.047067239,5199.106729,102405.612,619.9470683,97538.30052,4579.15966,4867.311501,0,0,5199.106729,102405.612,107604.7187,-5.853575072,5.853575072,-2.09E-11,-241.2167705,1205.46677,-564.3281846,-464.2968154,0.89976759,1949.100232,964.25,-4.55E-13,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,2.17E-19,-6.94E-18,-3.47E-18,0,0,0,-8.67E-19,-3.47E-18,0,5.55E-17,0,5.55E-17,0,1.08E-18,1.04E-17,3.47E-18,7.07E-06,-7.21E-07,6.35E-06,-8.33E-07,-1.27E-08,-9.42E-09,0.000176338,-0.000265575,6.35E-06,8.77E-05,0.002608059,0.000943004,0.000108225,4.78E-05,0.005216119,0.001886008,0.005216119
0.016907589,2.350828048,0.001311294,0.996734762,0.001891418,0.080723206,0.001627105,0.999052125,-0.043499478,-0.080728966,0.043488787,0.995786905,0.770589595,1.944818683,-9.295310624,0.088425398,-0.994796035,0.050614206,0.992806015,0.092138886,0.076463342,-0.080728966,0.043488787,0.995786905,0.809220288,47.79724974,0.086061314,-0.150481381,0.081079387,1.856176638,0.063687821,-0.034316135,-0.785720539,-1.856660117,0.784770413,-0.184795213,15.42103962,41.93700035,35.38525158,99.20364882,9.255436679,8.595268838,-8.987014497,99.55756042,-3.276838766,-1.856660117,0.784770413,-0.184795213,6.288176433,-1.515016779,357.9493928,-0.823381451,-542.0201802,656.2260937,-6.682937905,48.13368846,10.78616119,284.8740904,1739.432264,-9353.782407,75.52299402,-89.80458834,358.2521872,-992.2985237,0.04806867,5193.253154,102411.4656,622.7745007,97538.51086,4570.478653,4872.954736,0,0,5193.253154,102411.4656,107604.7188,-6.034223871,6.034223871,4.55E-11,-239.4496405,1203.69964,-566.5834432,-462.0415568,0.909915568,1949.090084,964.25,1.14E-13,-1028.625,-2.27E-13,1950,2.27E-13,4,6,4,6,30,6,-5.55E-17,0,-5.55E-17,-2.17E-19,-6.94E-18,0,0,0,-5.55E-17,0,-3.47E-18,0,5.55E-17,5.55E-17,0,1.11E-16,2.17E-19,1.04E-17,0,-1.40E-07,-1.55E-06,-1.69E-06,2.02E-06,1.30E-08,9.68E-09,-0.000106869,0.00020261,-1.69E-06,-6.72E-06,-0.000629886,0.003495628,-1.84E-05,6.41E-05,-0.001259771,0.006991256,0.006991256
0.017729697,2.398670156,0.001399477,0.996582016,0.001973511,0.082585656,0.001691367,0.999017586,-0.044283211,-0.082591916,0.044271534,0.995599622,0.786017056,1.98684704,-9.259877415,0.187065005,-0.980566848,0.059121413,0.978869378,0.191124799,0.07270524,-0.082591916,0.044271534,0.995599622,0.832647553,47.7502747,0.090052857,-0.154574979,0.082872888,1.86340288,0.064651543,-0.034663311,-0.779506648,-1.863917823,0.778488199,-0.189235713,15.38980326,41.99963374,35.37992952,97.79373782,19.16228334,8.394837948,-18.8464401,98.13144893,-4.228627333,-1.863917823,0.778488199,-0.189235713,21.56616151,6.45427202,2101.399943,-22.63053255,-212.91816,510.4395714,195021.728,195020.5039,63.14775735,-216.0482431,-10699.93553,6706.223986,112.8808137,-286.1858376,-2707.208211,6315.721933,0.0490701,5187.21893,102417.4998,625.6386394,97538.66778,4561.58029,4878.832037,0,0,5187.21893,102417.4998,107604.7187,-5.776431125,5.776431125,3.91E-11,-237.569137,1201.819137,-568.8906672,-459.7343328,0.936897386,1949.063103,964.25,1.00E-20,-1028.625,2.27E-13,1950,4.55E-13,4,6,4,6,30,6,0,0,0,-2.17E-19,0,0,-5.55E-17,0,0,9.11E-18,-3.47E-18,0,5.55E-17,5.55E-17,0,0,9.32E-18,3.47E-18,0,7.26E-06,-8.50E-07,6.41E-06,-6.72E-07,-1.31E-08,-9.71E-09,0.000200971,-0.000293008,6.41E-06,3.71E-05,0.003023792,0.000735765,0.000110952,5.38E-05,0.006047585,0.001471531,0.006047585
0.018575777,2.446465871,0.001491712,0.996425149,0.0020574,0.084455255,0.001756598,0.9989827,-0.045060847,-0.084462047,0.045048116,0.995407871,0.801412555,2.028937256,-9.224449608,0.283803665,-0.956512876,0.067369109,0.955155297,0.288190535,0.068004215,-0.084462047,0.045048116,0.995407871,0.857094028,47.704596,0.094153236,-0.158711508,0.084664651,1.870454164,0.065624944,-0.035008882,-0.773544261,-1.87100119,0.772455308,-0.193717519,15.35720796,42.06053866,35.37446235,95.40718681,28.87693332,8.076989405,-28.51396679,95.72269295,-5.159990313,-1.87100119,0.772455308,-0.193717519,6.632870906,-1.579635233,378.9444258,-0.824047588,-580.2664242,650.2573724,12.6153987,21.9004576,11.40998876,293.7985134,1705.010145,-8683.061839,83.72943437,-79.48354385,1028.359945,-896.361288,0.050071531,5181.442499,102423.2763,628.4985887,97538.84825,4552.94391,4884.428003,0,0,5181.442499,102423.2763,107604.7188,-6.020665305,6.020665305,3.55E-11,-235.7642343,1200.014234,-571.1482883,-457.4767117,0.946046208,1949.053954,964.25,1.00E-20,-1028.625,-2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,-5.55E-17,0,0,-2.17E-19,0,0,1.11E-16,-5.55E-17,0,3.04E-18,0,0,1.11E-16,1.67E-16,5.55E-17,0,3.25E-18,0,0,-2.65E-07,-1.43E-06,-1.70E-06,1.96E-06,1.34E-08,1.01E-08,-0.000109649,0.000206606,-1.70E-06,1.37E-05,-0.00022354,0.003261983,-2.16E-05,5.96E-05,-0.00044708,0.006523967,0.006523967
0.019446191,2.494215187,0.001588112,0.996264121,0.002143082,0.086331965,0.001822776,0.998947484,-0.045832312,-0.086339322,0.045818451,0.995211631,0.816775608,2.071089336,-9.189027354,0.377674524,-0.922875347,0.075253222,0.921904266,0.382363392,0.06237597,-0.086339322,0.045818451,0.995211631,0.881248008,47.65760978,0.098370521,-0.16288365,0.08645616,1.877603964,0.066542151,-0.035321089,-0.76718,-1.878185061,0.766015721,-0.198201542,15.32500266,42.12318697,35.3688393,92.06632835,38.30201796,7.668710899,-37.89309351,92.35395424,-6.080419756,-1.878185061,0.766015721,-0.198201542,21.67041027,6.371054257,2102.98524,-22.46127301,-219.9633887,565.2850041,195017.0294,195032.8847,63.2023691,-212.1294719,-11065.67784,7747.454943,110.6099321,-296.6667454,-2336.509436,6592.870797,0.051072961,5175.421833,102429.2969,631.3537447,97539.03685,4544.068089,4890.260071,0,0,5175.421833,102429.2969,107604.7187,-5.70167897,5.701678971,8.23E-10,-233.8357522,1198.085752,-573.4385267,-455.1864733,0.970206192,1949.029794,964.25,-4.55E-13,-1028.625,2.27E-13,1950,8.64E-12,4,6,4,6,30,6,0,-5.55E-17,0,0,0,0,-1.11E-16,-5.55E-17,0,-1.30E-17,0,-3.47E-18,1.11E-16,1.11E-16,1.11E-16,0,1.30E-17,0,3.47E-18,7.39E-06,-9.89E-07,6.40E-06,-4.81E-07,-1.36E-08,-1.03E-08,0.000213846,-0.000305458,6.40E-06,-2.06E-05,0.003395038,0.000450626,0.000112604,6.03E-05,0.006790076,0.000901252,0.006790076
0.020341176,2.541918153,0.001688777,0.996098891,0.002230559,0.08821578,0.001889879,0.998911957,-0.046597541,-0.088223736,0.046582476,0.995010877,0.8321059,2.113303216,-9.153610787,0.467739801,-0.879991526,0.08267039,0.879452131,0.47269968,0.055847662,-0.088223736,0.046582476,0.995010877,0.906163883,47.61202821,0.102672136,-0.167104275,0.088247498,1.884642542,0.067470869,-0.035632644,-0.761092907,-1.88525836,0.759850915,-0.202733369,15.29178149,42.18396238,35.36310382,87.80689574,47.34309976,7.144432893,-46.88988383,88.06051943,-6.957544484,-1.88525836,0.759850915,-0.202733369,6.982277652,-1.648946846,399.9438351,-0.808839941,-613.6726916,640.1657769,33.28471589,-5.669920694,12.03392987,290.8639103,1831.160284,-7978.418904,89.87535149,-68.29385664,1733.210355,-902.156223,0.052074392,5169.720154,102434.9986,634.2463442,97539.18703,4535.47381,4895.811563,0,0,5169.720154,102434.9986,107604.7188,-5.999912323,5.999912323,3.09E-11,-231.990837,1196.240837,-575.6987221,-452.9262779,0.978540427,1949.02146,964.25,-2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,-3.47E-18,0,-5.55E-17,0,1.08E-17,0,-3.47E-18,5.55E-17,0,5.55E-17,0,1.08E-17,0,6.94E-18,-3.30E-07,-1.30E-06,-1.63E-06,1.87E-06,1.40E-08,1.08E-08,-0.000113595,0.000208521,-1.63E-06,3.54E-05,0.00013105,0.002954981,-2.37E-05,5.47E-05,0.0002621,0.005909962,0.005909962
0.0212611,2.589574782,0.001793823,0.995929419,0.002319828,0.090106658,0.001957881,0.998876134,-0.047356464,-0.090115249,0.047340114,0.994805587,0.84740294,2.155578879,-9.118200062,0.553100109,-0.828291368,0.089519161,0.828226727,0.55829412,0.048457861,-0.090115249,0.047340114,0.994805587,0.931055441,47.56506789,0.107119667,-0.171354664,0.090035541,1.891710782,0.068339908,-0.035909739,-0.75458439,-1.892363347,0.753259647,-0.207260466,15.25859275,42.24657614,35.35717378,82.66983286,55.90950158,6.533541925,-55.41456561,82.88380373,-7.800944076,-1.892363347,0.753259647,-0.207260466,21.77314928,6.291664185,2104.741296,-22.2941858,-233.6594495,623.2097695,195012.1154,195045.3245,63.2619987,-207.7968876,-11262.37856,8807.694911,110.4946954,-307.7237426,-1941.874284,6766.85614,0.053075823,5163.720242,102440.9985,637.0921968,97539.40713,4526.628045,4901.591379,0,0,5163.720242,102440.9985,107604.7187,-5.630297226,5.630297226,-3.55E-11,-230.0159524,1194.265952,-577.970555,-450.654445,0.999279148,1949.000721,964.25,-2.27E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,0,6.94E-18,-3.47E-18,0,-5.55E-17,0,8.67E-19,0,3.47E-18,5.55E-17,0,1.11E-16,0,8.67E-19,6.94E-18,6.94E-18,7.45E-06,-1.13E-06,6.32E-06,-2.65E-07,-1.43E-08,-1.11E-08,0.000213199,-0.000301149,6.32E-06,-8.14E-05,0.0037075,9.72E-05,0.000113093,6.71E-05,0.007415,0.000194462,0.007415
0.022206196,2.637185115,0.001903352,0.995755664,0.002410889,0.092004592,0.00202676,0.998840035,-0.048109014,-0.092013856,0.048091295,0.994595736,0.862666417,2.19791627,-9.082795314,0.632903508,-0.76829318,0.095701301,0.76874352,0.638288976,0.040256469,-0.092013856,0.048091295,0.994595736,0.956437259,47.51956779,0.111626001,-0.175659664,0.091825267,1.898735592,0.069221194,-0.036186574,-0.748365591,-1.899425613,0.746955436,-0.211841882,15.22475032,42.30724295,35.35116533,76.70895586,63.91544974,5.813074059,-63.38189613,76.87735187,-8.578407034,-1.899425613,0.746955436,-0.211841882,7.334278533,-1.723053662,420.7814201,-0.776101419,-641.3257073,627.0476975,53.70551559,-32.70770147,12.65322404,275.4961368,2122.171556,-7270.977865,93.8452721,-56.65653927,2452.928531,-1015.134333,0.054077253,5158.089945,102446.6288,640.0168342,97539.52773,4518.073111,4907.101078,0,0,5158.089945,102446.6288,107604.7187,-5.971043458,5.971043458,3.64E-12,-228.1286411,1192.378641,-580.2331411,-448.3918589,1.006962174,1948.993038,964.25,3.41E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,0,4.34E-19,0,0,0,-5.55E-17,0,-4.12E-18,6.94E-18,-3.47E-18,5.55E-17,0,5.55E-17,0,4.55E-18,6.94E-18,3.47E-18,-3.31E-07,-1.17E-06,-1.50E-06,1.76E-06,1.47E-08,1.18E-08,-0.00011815,0.000207847,-1.50E-06,5.96E-05,0.000420577,0.00258562,-2.47E-05,4.97E-05,0.000841154,0.00517124,0.00517124
0.023176837,2.684749183,0.002017482,0.995577586,0.002503738,0.093909541,0.002096491,0.998803675,-0.048855122,-0.093919515,0.048835945,0.994381303,0.877895834,2.240315348,-9.0473967,0.706353967,-0.700598468,0.10112299,0.701600455,0.7118826,0.031304404,-0.093919515,0.048835945,0.994381303,0.98207182,47.4726717,0.116307718,-0.179988045,0.093608378,1.905718425,0.070040476,-0.036428482,-0.741719347,-1.906447935,0.740218585,-0.216411714,15.19057091,42.36977106,35.34492304,69.98210445,71.28056049,5.01481361,-70.71239833,70.09962958,-9.300144216,-1.906447935,0.740218585,-0.216411714,21.87639497,6.216257816,2106.830783,-22.13047022,-254.8093126,682.9687739,195006.3731,195058.1886,63.33130282,-202.5378505,-11288.81891,9854.840742,112.607191,-318.9259872,-1543.598541,6834.479218,0.055078684,5152.118901,102452.5998,642.853799,97539.77805,4509.265102,4912.821794,0,0,5152.118901,102452.5998,107604.7187,-5.563061338,5.563061338,2.91E-11,-226.1090543,1190.359054,-582.4855364,-446.1394636,1.023712473,1948.976288,964.25,-1.14E-13,-1028.625,-2.27E-13,1950,2.27E-13,4,6,4,6,30,6,-5.55E-17,-5.55E-17,-5.55E-17,-4.34E-19,0,0,0,0,-5.55E-17,-4.34E-18,0,1.73E-18,5.55E-17,5.55E-17,5.55E-17,1.11E-16,4.77E-18,0,1.73E-18,7.45E-06,-1.27E-06,6.18E-06,-3.02E-08,-1.50E-08,-1.22E-08,0.000198552,-0.000279706,6.18E-06,-0.000140907,0.003948942,-0.000312173,0.000112373,7.40E-05,0.007897884,-0.000624346,0.007897884
0.024173257,2.73226702,0.002136317,0.995395142,0.002598375,0.095821495,0.002167047,0.998767074,-0.04959472,-0.09583222,0.049573993,0.994162263,0.893090879,2.282776067,-9.01200436,0.772719365,-0.625885866,0.105696099,0.627471886,0.778337525,0.021673248,-0.09583222,0.049573993,0.994162263,1.00792123,47.427237,0.121022825,-0.184377533,0.095395224,1.912727038,0.070871468,-0.036669893,-0.735361666,-1.913496836,0.733767284,-0.221042119,15.15610503,42.43035066,35.33863623,62.55907623,77.93117991,4.118339176,-77.33294192,62.62034782,-9.934651885,-1.913496836,0.733767284,-0.221042119,7.686635009,-1.801882066,441.2950216,-0.724577159,-662.5465467,612.2090721,72.24018383,-57.33292121,13.26322507,248.2403074,2576.365193,-6592.243505,95.60829939,-45.00555673,3166.852727,-1236.851792,0.056080114,5146.55584,102458.1629,645.8091167,97539.87083,4500.746723,4918.292081,0,0,5146.55584,102458.1629,107604.7187,-5.9333564,5.9333564,2.18E-11,-224.1768953,1188.426895,-584.7499109,-443.8750891,1.03086849,1948.969132,964.25,1.00E-20,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,1.11E-16,0,0,0,0,-5.55E-17,0,0,-5.01E-17,0,3.47E-18,1.11E-16,5.55E-17,1.11E-16,0,5.01E-17,0,3.47E-18,-2.65E-07,-1.04E-06,-1.31E-06,1.64E-06,1.55E-08,1.30E-08,-0.000121958,0.000203384,-1.31E-06,8.73E-05,0.000634039,0.002167289,-2.44E-05,4.46E-05,0.001268078,0.004334579,0.004334579
0.025195828,2.779738677,0.002259976,0.995208295,0.002694797,0.097740411,0.002238405,0.998730248,-0.05032774,-0.097751927,0.050305367,0.993938595,0.908251056,2.325298359,-8.976618452,0.831338755,-0.544904382,0.10933933,0.547101851,0.836987805,0.011444653,-0.097751927,0.050305367,0.993938595,1.034298687,47.38044365,0.125942067,-0.188783714,0.097171962,1.919621941,0.071639449,-0.036876596,-0.728584382,-1.920434027,0.726891096,-0.225654464,15.12093508,42.4927418,35.33207724,54.5122194,83.80041289,3.157713799,-83.17750087,54.51263992,-10.49331338,-1.920434027,0.726891096,-0.225654464,21.98223784,6.144822207,2109.409362,-21.97089868,-283.956028,743.1312636,194999.3556,195071.689,63.41473869,-195.2678153,-11149.89235,10857.01323,116.9341623,-329.8380877,-1162.323677,6796.486758,0.057081545,5140.622484,102464.0963,648.6383328,97540.14907,4491.984151,4923.947199,0,0,5140.622484,102464.0963,107604.7188,-5.500516833,5.500516833,3.63E-12,-222.1143534,1186.364353,-586.9822403,-441.6427597,1.043113594,1948.956886,964.25,-2.27E-13,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,-5.55E-17,-5.55E-17,-8.67E-19,-6.94E-18,0,0,-5.55E-17,-5.55E-17,4.88E-17,0,0,5.55E-17,0,1.11E-16,1.11E-16,4.97E-17,6.94E-18,0,7.38E-06,-1.41E-06,5.97E-06,2.16E-07,-1.59E-08,-1.36E-08,0.000170749,-0.000242187,5.97E-06,-0.000194786,0.004109655,-0.000763174,0.000110448,8.08E-05,0.008219311,-0.001526347,0.008219311
0.026244787,2.827164179,0.002388566,0.995017001,0.002793,0.099666278,0.002310536,0.998693216,-0.05105411,-0.09967863,0.05102999,0.993710275,0.923376049,2.367882191,-8.941239119,0.881628994,-0.458465846,0.111979397,0.461296529,0.887245743,0.000709729,-0.09967863,0.05102999,0.993710275,1.06062242,47.33505899,0.130870593,-0.193257617,0.098954575,1.92661054,0.07241719,-0.037081891,-0.722080736,-1.927465839,0.720285097,-0.230333082,15.08583677,42.55325468,35.32550588,45.92457183,88.82969162,2.114876895,-88.18798386,45.85964282,-10.94586352,-1.927465839,0.720285097,-0.230333082,8.037069638,-1.885186831,461.3323225,-0.653469521,-676.9373028,597.1139834,87.41648783,-77.84752355,13.85956741,210.7015172,3186.107836,-5972.962302,95.21873972,-33.77104525,3854.294131,-1564.870889,0.058082976,5135.121967,102469.5968,651.6222536,97540.2168,4483.499713,4929.379981,0,0,5135.121967,102469.5968,107604.7188,-5.886390624,5.886390624,-2.09E-11,-220.1349071,1184.384907,-589.2473749,-439.3776251,1.049810597,1948.950189,964.25,-2.27E-13,-1028.625,-2.27E-13,1950,-4.55E-13,4,6,4,6,30,6,0,0,0,0,0,0,-1.11E-16,0,0,1.24E-17,6.94E-18,-8.13E-19,1.11E-16,1.11E-16,0,0,1.24E-17,6.94E-18,8.13E-19,-1.32E-07,-9.22E-07,-1.05E-06,1.51E-06,1.64E-08,1.45E-08,-0.000123007,0.000193387,-1.05E-06,0.000118852,0.000763164,0.001715289,-2.31E-05,3.98E-05,0.001526328,0.003430577,0.003430577
0.027320504,2.874543597,0.002522208,0.994821222,0.002892982,0.101599053,0.002383415,0.998655995,-0.051773768,-0.101612284,0.051747796,0.993477282,0.938465366,2.41052747,-8.90586652,0.923090523,-0.367436823,0.11355205,0.370916204,0.928607747,-0.010431805,-0.101612284,0.051747796,0.993477282,1.087737254,47.28840597,0.136030078,-0.19774148,0.100723525,1.933416314,0.073132346,-0.037253417,-0.71517899,-1.93431675,0.713275695,-0.234987841,15.04968366,42.61545871,35.31862656,36.8800247,92.96827188,1.025934504,-92.31443717,36.74618735,-11.30537138,-1.93431675,0.713275695,-0.234987841,22.09275886,6.077182991,2112.619988,-21.81577101,-321.3415134,802.137586,194990.9079,195085.7658,63.51640065,-184.4962169,-10856.4738,11783.71633,123.378035,-340.0368386,-818.2736432,6657.583363,0.059084406,5129.235576,102475.4832,654.4455445,97540.51965,4474.790032,4934.963522,0,0,5129.235576,102475.4832,107604.7188,-5.442961121,5.442961121,8.19E-12,-218.0311241,1182.281124,-591.459414,-437.165586,1.057100875,1948.942899,964.25,2.27E-13,-1028.625,1.00E-20,1950,4.55E-13,4,6,4,6,30,6,-5.55E-17,0,0,4.34E-19,0,0,-5.55E-17,-5.55E-17,0,1.21E-17,0,0,5.55E-17,1.11E-16,5.55E-17,0,1.26E-17,0,0,7.24E-06,-1.53E-06,5.71E-06,4.66E-07,-1.68E-08,-1.51E-08,0.000131826,-0.000190945,5.71E-06,-0.000239308,0.004182838,-0.001239706,0.000107362,8.72E-05,0.008365675,-0.002479413,0.008365675
0.028423221,2.921876947,0.00266101,0.994620915,0.002994739,0.103538722,0.002457013,0.998618604,-0.052486637,-0.103552877,0.052458703,0.993239591,0.953518681,2.45323417,-8.870500802,0.95531236,-0.272729877,0.114003107,0.276866566,0.960659408,-0.021872484,-0.103552877,0.052458703,0.993239591,1.114546892,47.24305769,0.141177258,-0.202299521,0.10250046,1.940379725,0.073853818,-0.037421936,-0.708522658,-1.941326383,0.706507734,-0.239713723,15.01393748,42.67592308,35.31176366,27.47158805,96.17502884,-0.125108644,-95.51612494,27.26556002,-11.54329842,-1.941326383,0.706507734,-0.239713723,8.383350939,-1.972562007,480.7563932,-0.56247485,-684.4162072,583.3231799,98.08775373,-92.90364191,14.43832518,165.3579422,3938.040888,-5442.002712,92.81343924,-23.36278792,4495.305318,-1992.808466,0.060085837,5123.792615,102480.9261,657.4553237,97540.56606,4466.337291,4940.360073,0,0,5123.792615,102480.9261,107604.7187,-5.829941146,5.829941146,-4.54E-12,-216.0020434,1180.252043,-593.7238625,-434.9011375,1.063335405,1948.936665,964.25,1.00E-20,-1028.625,2.27E-13,1950,-4.55E-13,4,6,4,6,30,6,0,-5.55E-17,0,4.34E-19,0,3.47E-18,-5.55E-17,0,0,-4.77E-18,0,0,5.55E-17,5.55E-17,5.55E-17,0,5.20E-18,0,3.47E-18,6.36E-08,-8.10E-07,-7.48E-07,1.38E-06,1.74E-08,1.61E-08,-0.000118898,0.000175826,-7.48E-07,0.000153763,0.000802734,0.001246276,-2.06E-05,3.55E-05,0.001605468,0.002492552,0.002492552
0.029553303,2.96916432,0.002805094,0.994416042,0.003098268,0.10548524,0.002531304,0.99858106,-0.053192658,-0.105500368,0.053162648,0.992997183,0.96853551,2.496002175,-8.835142128,0.977976166,-0.175294473,0.113289308,0.180089677,0.983079641,-0.033498171,-0.105500368,0.053162648,0.992997183,1.142388487,47.19658074,0.146579098,-0.206861033,0.104260239,1.947096439,0.074514617,-0.037558344,-0.701502656,-1.948091133,0.699370857,-0.244410911,14.97681535,42.73789235,35.3045612,17.79126857,98.4173924,-1.300449192,-97.76114832,17.51084765,-11.67485983,-1.948091133,0.699370857,-0.244410911,22.20994414,6.01301851,2116.587567,-21.66488798,-366.878014,858.3647763,194981.2539,195100.0091,63.63986694,-168.5843959,-10425.07005,12606.95435,131.7611867,-349.1273765,-530.5000553,6426.297064,0.061087268,5117.962674,102486.7561,660.2751334,97540.88935,4457.687541,4945.866723,0,0,5117.962674,102486.7561,107604.7188,-5.390434404,5.390434404,3.64E-12,-213.8586218,1178.108622,-595.9157746,-432.7092254,1.065302954,1948.934697,964.25,5.68E-13,-1028.625,-2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,-5.55E-17,-4.34E-19,0,0,0,-5.55E-17,0,-6.51E-18,0,0,5.55E-17,0,5.55E-17,5.55E-17,6.94E-18,0,0,7.03E-06,-1.64E-06,5.39E-06,7.12E-07,-1.79E-08,-1.69E-08,8.47E-05,-0.000129351,5.39E-06,-0.000271649,0.004164866,-0.00172464,0.000103208,9.30E-05,0.008329733,-0.00344928,0.008329733
0.030711001,3.016405727,0.002954572,0.994206561,0.003203563,0.107438593,0.002606256,0.998543382,-0.053891752,-0.107454742,0.053859546,0.992750033,0.983515518,2.538831467,-8.799790645,0.990859398,-0.076107414,0.111379147,0.081554468,0.995643918,-0.045189135,-0.107454742,0.053859546,0.992750033,1.169700047,47.15125783,0.151950725,-0.211502726,0.106029957,1.954028206,0.075176771,-0.037689472,-0.694687533,-1.955072209,0.692434272,-0.249182941,14.94039994,42.79832289,35.29739903,7.938387574,99.67333358,-2.514416116,-99.02774095,7.581807619,-11.67366488,-1.955072209,0.692434272,-0.249182941,8.723378356,-2.063458107,499.450776,-0.451800107,-685.2390939,572.4251483,103.5484319,-101.6264558,14.99615822,115.2726745,4813.51931,-5025.29543,88.60595535,-14.15458447,5071.428871,-2510.531492,0.062088698,5112.572239,102492.1465,663.307435,97540.91895,4449.264804,4951.227557,0,0,5112.572239,102492.1465,107604.7187,-5.764063017,5.764063017,-9.09E-13,-211.7777295,1176.027729,-598.1776974,-430.4473026,1.070987397,1948.929013,964.25,-1.14E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,-5.55E-17,0,-6.94E-18,3.47E-18,0,0,-5.55E-17,-1.73E-18,-6.94E-18,0,5.55E-17,0,0,1.11E-16,1.73E-18,1.39E-17,3.47E-18,3.18E-07,-7.14E-07,-3.98E-07,1.26E-06,1.84E-08,1.80E-08,-0.000107226,0.000148748,-3.98E-07,0.000190588,0.000750799,0.000777662,-1.72E-05,3.19E-05,0.001501599,0.001555325,0.001555325
0.031896672,3.063601273,0.003109567,0.993992433,0.003310621,0.109398736,0.002681844,0.998505588,-0.054583862,-0.109415956,0.054549336,0.99249812,0.998458229,2.581721908,-8.764446519,0.993837503,0.02383691,0.108253497,-0.017752932,0.998226513,-0.056821314,-0.109415956,0.054549336,0.99249812,1.198253188,47.10498987,0.157596466,-0.216141942,0.107779221,1.9606571,0.075781642,-0.037790839,-0.687554867,-1.961752078,0.685175028,-0.253922678,14.90232908,42.8600135,35.28987138,-1.990687416,99.92975895,-3.727952369,-99.30332334,-2.42399549,-11.55745911,-1.961752078,0.685175028,-0.253922678,22.33560122,5.951879838,2121.414177,-21.51754568,-420.1340542,910.198109,194971.0265,195113.6352,63.78806222,-146.0594364,-9877.262575,13302.26611,141.8332731,-356.7581369,-316.1638661,6114.701767,0.063090129,5106.808176,102497.9106,666.1267396,97541.25779,4440.681437,4956.652787,0,0,5106.808176,102497.9106,107604.7188,-5.342719916,5.342719916,-6.37E-12,-209.5960859,1173.846086,-600.3500019,-428.2749981,1.067357746,1948.932642,964.25,1.00E-20,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,0,0,0,-5.55E-17,0,-1.73E-18,6.94E-18,-3.47E-18,5.55E-17,0,5.55E-17,0,1.73E-18,6.94E-18,3.47E-18,6.77E-06,-1.73E-06,5.04E-06,9.47E-07,-1.90E-08,-1.88E-08,3.30E-05,-6.14E-05,5.04E-06,-0.000290144,0.004055457,-0.002200401,9.81E-05,9.80E-05,0.008110914,-0.004400802,0.008110914
0.033110576,3.110750967,0.003270194,0.993773616,0.003419436,0.111365649,0.002758034,0.998467697,-0.055268906,-0.111383992,0.055231931,0.992241422,1.013363295,2.624673484,-8.729109901,0.986885113,0.123536527,0.103906207,-0.116839119,0.990801776,-0.068267562,-0.111383992,0.055231931,0.992241422,1.226086522,47.05968485,0.163198834,-0.220866585,0.10954009,1.967549621,0.076381435,-0.037884023,-0.680575704,-1.968697066,0.678064,-0.258739589,14.86521797,42.9204202,35.28240155,-11.89422789,99.18461916,-4.954207858,-98.5859472,-12.40426441,-11.3023323,-1.968697066,0.678064,-0.258739589,9.055263955,-2.15720472,517.3239216,-0.322158312,-680.0056966,565.9627977,103.590158,-103.6764652,15.53043968,63.7446254,5789.245326,-4744.872565,82.87780977,-6.470114101,5566.398133,-3104.493907,0.064091559,5101.465457,102503.2533,669.1777355,97541.27574,4432.287721,4961.977552,0,0,5101.465457,102503.2533,107604.7188,-5.689066487,5.689066487,-1.82E-11,-207.461447,1171.711447,-602.6072051,-426.0177949,1.07231086,1948.927689,964.25,1.14E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,-5.55E-17,1.11E-16,-5.55E-17,-4.34E-19,0,3.47E-18,-1.11E-16,-5.55E-17,-5.55E-17,4.34E-18,0,-6.94E-18,1.11E-16,1.67E-16,1.67E-16,1.11E-16,4.77E-18,0,1.04E-17,6.22E-07,-6.36E-07,-1.62E-08,1.16E-06,1.96E-08,1.99E-08,-8.60E-05,0.000110676,-1.62E-08,0.000226888,0.000608776,0.000326975,-1.29E-05,2.91E-05,0.001217552,0.000653949,0.001217552
0.03435306,3.157854929,0.003436576,0.993550071,0.003530003,0.11333929,0.002834799,0.998429725,-0.05594683,-0.113358809,0.055907271,0.991979918,1.028230255,2.667686037,-8.693780957,0.970076267,0.2219919,0.098344459,-0.214713336,0.973444386,-0.079399054,-0.113358809,0.055907271,0.991979918,1.255332068,47.01365522,0.169089519,-0.225583643,0.111277527,1.97409295,0.076928734,-0.037950431,-0.673335128,-1.975294347,0.670686638,-0.263522078,14.82622391,42.98179303,35.27454731,-21.67543936,97.44482543,-6.153396488,-96.88284699,-22.26092323,-10.92884773,-1.975294347,0.670686638,-0.263522078,22.47128021,5.893215697,2127.175018,-21.37255126,-480.33606,956.1053906,194961.2331,195125.5261,63.96314114,-115.9376578,-9238.961767,13849.63761,153.2813065,-362.6340402,-189.8804628,5738.005698,0.06509299,5095.77639,102508.9424,671.9999352,97541.62466,4423.776455,4967.317703,0,0,5095.77639,102508.9424,107604.7188,-5.299353403,5.299353403,4.00E-11,-205.2427445,1169.492744,-604.7607319,-423.8642681,1.062911151,1948.937089,964.25,1.14E-13,-1028.625,-2.27E-13,1950,4.55E-13,4,6,4,6,30,6,0,-5.55E-17,0,-4.34E-19,-6.94E-18,-3.47E-18,-5.55E-17,-5.55E-17,0,-6.51E-18,0,6.94E-18,5.55E-17,5.55E-17,1.11E-16,0,6.94E-18,6.94E-18,1.04E-17,6.46E-06,-1.80E-06,4.66E-06,1.16E-06,-2.01E-08,-2.07E-08,-1.98E-05,8.74E-06,4.66E-06,-0.000294373,0.003857697,-0.002649621,9.23E-05,0.000102075,0.007715395,-0.005299241,0.007715395
0.035624397,3.204913165,0.003608832,0.993321758,0.003642316,0.115319634,0.002912105,0.998391693,-0.05661755,-0.115340384,0.056575267,0.991713585,1.043058744,2.710759557,-8.658459844,0.943583613,0.31821597,0.091589088,-0.310397424,0.946328609,-0.090086647,-0.115340384,0.056575267,0.991713585,1.283710112,46.96836484,0.174929339,-0.230390325,0.113027825,1.980937647,0.077463161,-0.038005202,-0.666187738,-1.982194728,0.663396405,-0.268382474,14.78838652,43.04218022,35.26676088,-31.2341747,94.72838919,-7.338044807,-94.21194437,-31.8931587,-10.41580193,-1.982194728,0.663396405,-0.268382474,9.377407504,-2.253037447,534.3128086,-0.174742611,-669.6499555,565.3591033,98.4919774,-99.24462467,16.0393603,13.9470191,6838.075326,-4618.041326,75.96718176,-0.570827629,5966.763589,-3758.203562,0.066094421,5090.477037,102514.2417,675.0654222,97541.6366,4415.411614,4972.605115,0,0,5090.477037,102514.2417,107604.7187,-5.60550313,5.60550313,-7.27E-12,-203.0527303,1167.30273,-607.0107206,-421.6142794,1.066852374,1948.933148,964.25,-1.14E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,0,0,0,0,0,1.56E-17,0,0,1.56E-17,0,0,0,1.56E-17,0,0,9.66E-07,-5.80E-07,3.85E-07,1.09E-06,2.07E-08,2.19E-08,-5.40E-05,6.10E-05,3.85E-07,0.000259416,0.000381414,-8.88E-05,-8.02E-06,2.73E-05,0.000762827,-0.000177581,0.000762827
0.036924923,3.251925807,0.003787084,0.993088637,0.003756369,0.117306641,0.002989923,0.998353618,-0.057281013,-0.117328678,0.057235861,0.991442403,1.057848314,2.753893869,-8.623146727,0.907676645,0.41124404,0.083674648,-0.402935589,0.90972655,-0.100202374,-0.117328678,0.057235861,0.991442403,1.313625796,46.92259862,0.181065598,-0.235185434,0.114752155,1.987398493,0.077951141,-0.038036721,-0.658842979,-1.988712535,0.655904127,-0.273207979,14.74849894,43.10320184,35.2585792,-40.47716954,91.06195594,-8.4682221,-90.59999081,-41.20638123,-9.786749626,-1.988712535,0.655904127,-0.273207979,22.61820331,5.836401082,2133.915261,-21.2282598,-546.3861082,994.7105569,194953.1591,195134.3313,64.16639723,-78.00797473,-8539.498653,14234.2592,165.7420774,-366.5274097,-163.1529806,5314.019968,0.067095851,5084.871534,102519.8472,677.894216,97541.98976,4406.977318,4977.857456,0,0,5084.871534,102519.8472,107604.7187,-5.259641378,5.259641378,-3.64E-12,-200.7978204,1165.04782,-609.146551,-419.478449,1.051615565,1948.948384,964.25,1.00E-20,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,0,0,0,0,0,-1.11E-16,0,-2.26E-17,0,0,1.11E-16,0,1.11E-16,0,2.26E-17,0,0,6.11E-06,-1.84E-06,4.27E-06,1.35E-06,-2.13E-08,-2.27E-08,-7.03E-05,7.71E-05,4.27E-06,-0.000285081,0.003577958,-0.003055779,8.58E-05,0.00010507,0.007155916,-0.006111559,0.007155916
0.038254923,3.298892865,0.003971455,0.992850668,0.003872155,0.119300281,0.00306822,0.998315519,-0.057937134,-0.119323664,0.057888961,0.991166349,1.072598587,2.797088961,-8.587841768,0.86271895,0.500143455,0.074649428,-0.491403985,0.864005435,-0.109620853,-0.119323664,0.057888961,0.991166349,1.342573701,46.8773244,0.187149893,-0.240073046,0.11649008,1.994186026,0.078417275,-0.038052703,-0.651524412,-1.995559019,0.648431154,-0.278110359,14.70990173,43.16356747,35.25046681,-49.30977028,86.48287591,-9.556432444,-86.08403431,-50.10521618,-9.023300123,-1.995559019,0.648431154,-0.278110359,9.688561848,-2.350127954,550.3856039,-0.011179678,-655.4142473,571.8451998,88.94788072,-88.9833015,16.52200536,-31.39680979,7929.971799,-4656.723118,68.25549657,3.353676662,6262.420887,-4452.803136,0.068097282,5079.611892,102525.1069,680.9697484,97542.00159,4398.642144,4983.105264,0,0,5079.611892,102525.1069,107604.7188,-5.514143518,5.514143518,-4.55E-12,-198.5511612,1162.801161,-611.3865939,-417.2384061,1.054163492,1948.945837,964.25,1.14E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,1.11E-16,0,0,0,-6.94E-18,0,-5.55E-17,0,0,5.29E-17,-6.94E-18,6.94E-18,1.11E-16,1.67E-16,0,0,5.29E-17,1.39E-17,6.94E-18,1.34E-06,-5.45E-07,7.91E-07,1.04E-06,2.19E-08,2.38E-08,-1.11E-05,2.10E-07,7.91E-07,0.000284439,7.66E-05,-0.000453799,-2.69E-06,2.66E-05,0.000153295,-0.000907598,0.000907598
0.03961472,3.345814479,0.004162068,0.992607811,0.003989668,0.121300516,0.003146963,0.998277413,-0.058585862,-0.121325303,0.058534512,0.990885403,1.087309129,2.840344644,-8.552545132,0.809164526,0.584022955,0.06457521,-0.574919943,0.809623924,-0.118220813,-0.121325303,0.058534512,0.990885403,1.373135043,46.83184197,0.193532056,-0.244946471,0.118200046,2.000568072,0.07884405,-0.038049382,-0.644078025,-2.002001064,0.640825966,-0.282979177,14.66915328,43.22421071,35.24195726,-57.64606522,81.03646773,-10.56321998,-80.70926447,-58.50242991,-8.152047479,-2.002001064,0.640825966,-0.282979177,22.77720534,5.78076836,2141.647903,-21.08263114,-616.8955132,1024.863077,194948.2178,195138.62,64.39820102,-33.02910921,-7810.586191,14447.09859,178.8164229,-368.2862159,-243.9155363,4862.525918,0.069098712,5074.097749,102530.621,683.8089957,97542.353,4390.288753,4988.268001,0,0,5074.097749,102530.621,107604.7187,-5.222687397,5.222687397,-2.73E-12,-196.2605383,1160.510538,-613.5059917,-415.1190083,1.033128248,1948.966872,964.25,1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,4.34E-19,0,0,0,0,0,-6.94E-18,-6.94E-18,6.94E-18,6.94E-18,0,0,0,7.37E-18,6.94E-18,6.94E-18,5.74E-06,-1.85E-06,3.89E-06,1.51E-06,-2.25E-08,-2.46E-08,-0.000115862,0.000140481,3.89E-06,-0.00026396,0.003225679,-0.003403823,7.90E-05,0.000106903,0.006451359,-0.006807646,0.006807646
0.041004612,3.392690661,0.00435905,0.992360027,0.0041089,0.123307311,0.003226117,0.998239321,-0.05922711,-0.123333565,0.05917242,0.990599544,1.101979544,2.883660902,-8.517256987,0.747553191,0.662041607,0.053526973,-0.652650794,0.747127522,-0.125886483,-0.123333565,0.05917242,0.990599544,1.402679217,46.7865906,0.199868033,-0.249913722,0.119923723,2.007288581,0.079239072,-0.03802631,-0.636586692,-2.008783829,0.633168076,-0.287921967,14.62976104,43.28454586,35.23350929,-65.40057316,74.77792703,-11.50168647,-74.53035004,-66.31181321,-7.157391081,-2.008783829,0.633168076,-0.287921967,9.987885752,-2.447615781,565.5432556,0.166535912,-638.8082107,586.394386,75.94381951,-73.88509902,16.97840093,-70.25664112,9033.066683,-4866.98317,60.15244315,5.192439221,6447.019955,-5167.744525,0.070100143,5068.875061,102535.8437,686.8900282,97542.3707,4381.985033,4993.472993,0,0,5068.875061,102535.8437,107604.7188,-5.415947363,5.415947363,-1.73E-11,-193.9563638,1158.206364,-615.733195,-412.891805,1.03380353,1948.966196,964.25,-6.82E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,-5.55E-17,-5.55E-17,0,-6.94E-18,0,-5.55E-17,0,0,1.69E-17,6.94E-18,-1.39E-17,5.55E-17,5.55E-17,5.55E-17,5.55E-17,1.69E-17,1.39E-17,1.39E-17,1.72E-06,-5.33E-07,1.19E-06,1.04E-06,2.31E-08,2.56E-08,4.14E-05,-6.98E-05,1.19E-06,0.000298166,-0.000294675,-0.000753969,2.84E-06,2.71E-05,-0.00058935,-0.001507938,0.001507938
0.042424911,3.439521561,0.004562522,0.992107277,0.004229844,0.125320629,0.003305652,0.998201259,-0.059860829,-0.125348412,0.05980263,0.99030875,1.116609417,2.927037537,-8.481977498,0.678505129,0.733417253,0.041592342,-0.723822192,0.677143101,-0.132509079,-0.125348412,0.05980263,0.99030875,1.433860498,46.74140733,0.206496258,-0.254865758,0.121618084,2.01359586,0.079602591,-0.037988167,-0.629039955,-2.015154169,0.625450682,-0.292834391,14.588186,43.34479023,35.22467166,-72.49826969,67.76943312,-12.33347827,-67.60909868,-73.45707463,-6.068879524,-2.015154169,0.625450682,-0.292834391,22.94868817,5.725639369,2150.352749,-20.9333047,-690.2332027,1045.699775,194947.7668,195137.0651,64.65796991,17.19468667,-7085.187235,14485.26767,192.0847759,-367.8393467,-436.2041878,4404.563775,0.071101574,5063.459114,102541.2596,689.7436028,97542.71438,4373.715511,4998.545256,0,0,5063.459114,102541.2596,107604.7187,-5.187425337,5.187425337,5.09E-11,-191.6301328,1155.880133,-617.8375291,-410.7874709,1.007109664,1948.99289,964.25,-1.14E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,-5.55E-17,0,0,4.34E-19,0,0,0,1.11E-16,0,4.08E-17,3.47E-18,1.39E-17,1.11E-16,5.55E-17,1.11E-16,0,4.12E-17,3.47E-18,1.39E-17,5.35E-06,-1.84E-06,3.51E-06,1.63E-06,-2.36E-08,-2.63E-08,-0.00015463,0.000196336,3.51E-06,-0.000233321,0.002813047,-0.00368073,7.21E-05,0.000107532,0.005626093,-0.007361459,0.007361459
0.043875928,3.486307197,0.004772616,0.99184952,0.004352491,0.127340432,0.003385529,0.998163248,-0.060486931,-0.127369808,0.060425048,0.990013003,1.131198333,2.970474524,-8.446706836,0.60271465,0.797434335,0.028870976,-0.78772583,0.600372631,-0.13798812,-0.127369808,0.060425048,0.990013003,1.464027594,46.69619085,0.21309117,-0.259911201,0.123325579,2.020239231,0.079923824,-0.037925898,-0.621375708,-2.021863122,0.617607135,-0.297815981,14.54796321,43.40507887,35.21587844,-78.86614567,60.08182467,-13.07290682,-60.01559612,-79.86452142,-4.873547838,-2.021863122,0.617607135,-0.297815981,10.27498182,-2.544640467,579.8199447,0.356123897,-621.5535768,609.6653204,60.60360367,-55.12887047,17.4095275,-101.4263457,10114.79824,-5248.768976,52.08001156,4.916845705,6518.238909,-5881.532514,0.072103004,5058.271689,102546.4471,692.8256392,97542.74376,4365.446049,5003.703299,0,0,5058.271689,102546.4471,107604.7188,-5.312027274,5.312027274,1.36E-11,-189.2679973,1153.517997,-620.0489174,-408.5760826,1.005342347,1948.994658,964.25,-2.27E-13,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,0,0,6.94E-18,0,1.11E-16,0,-2.52E-17,-1.73E-18,1.39E-17,1.11E-16,0,1.67E-16,0,2.52E-17,1.73E-18,2.08E-17,2.11E-06,-5.43E-07,1.57E-06,1.07E-06,2.42E-08,2.73E-08,0.000100959,-0.000145842,1.57E-06,0.000297226,-0.00071917,-0.000977503,8.34E-06,2.89E-05,-0.001438341,-0.001955007,0.001955007
0.045357961,3.533047723,0.004989454,0.991586718,0.004476833,0.129366685,0.003465716,0.998125304,-0.061105367,-0.12939772,0.061039618,0.989712279,1.145745895,3.013971658,-8.411445167,0.520943176,0.853451095,0.01547372,-0.843726518,0.517586122,-0.142232798,-0.12939772,0.061039618,0.989712279,1.495802873,46.65131702,0.219965581,-0.264942141,0.125003096,2.026475855,0.080221848,-0.037852909,-0.613728579,-2.028165894,0.60977689,-0.302772263,14.50559617,43.46491064,35.20671256,-84.44316767,51.79164745,-13.68332745,-51.82577778,-85.47196201,-3.603680781,-2.028165894,0.60977689,-0.302772263,23.13259103,5.670357149,2159.976538,-20.77768923,-764.58712,1056.69594,194952.9158,195128.6358,64.9441714,69.87855677,-6396.329892,14352.1686,205.1233853,-365.1987225,-739.9688479,3961.668227,0.073104435,5052.959661,102551.7591,695.6972802,97543.07401,4357.262381,5008.68508,0,0,5052.959661,102551.7591,107604.7188,-5.152658374,5.152658374,-4.18E-11,-186.9058568,1151.155857,-622.1395795,-406.4854205,0.973221879,1949.026778,964.25,2.27E-13,-1028.625,-2.27E-13,1950,-4.55E-13,4,6,4,6,30,6,0,0,1.11E-16,-8.67E-19,0,0,-1.11E-16,0,-5.55E-17,-1.54E-17,-4.34E-18,1.39E-17,1.11E-16,1.11E-16,0,1.67E-16,1.63E-17,4.34E-18,1.39E-17,4.97E-06,-1.81E-06,3.16E-06,1.71E-06,-2.48E-08,-2.79E-08,-0.000185759,0.000243236,3.16E-06,-0.000195717,0.002354556,-0.003876005,6.53E-05,0.00010696,0.004709113,-0.007752011,0.007752011
0.046871333,3.579743166,0.00521317,0.991318832,0.004602861,0.131399342,0.003546176,0.998087448,-0.06171605,-0.131432105,0.061646247,0.989406561,1.16025167,3.057528903,-8.376192667,0.43401161,0.900905992,0.001521706,-0.891268492,0.429613935,-0.145163158,-0.131432105,0.061646247,0.989406561,1.526618774,46.60615276,0.226826574,-0.270064205,0.126692429,2.033031992,0.080466774,-0.037751431,-0.605892735,-2.034790945,0.60174841,-0.307791047,14.4645083,43.52512965,35.19756457,-89.17158921,42.98256224,-14.18083744,-43.12233553,-90.22106303,-2.24866561,-2.034790945,0.60174841,-0.307791047,10.54991764,-2.640372634,593.2823597,0.555113921,-605.5171096,641.9573388,44.02744944,-33.91667951,17.81729978,-124.5283339,11143.08068,-5795.868416,44.4561749,2.581133264,6477.911333,-6572.510768,0.074105866,5047.807003,102556.9117,698.7760219,97543.12055,4349.030981,5013.791194,0,0,5047.807003,102556.9117,107604.7187,-5.203607511,5.203607511,-3.37E-11,-184.4857494,1148.735749,-624.3321798,-404.2928202,0.968363044,1949.031637,964.25,3.41E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,-5.55E-17,0,1.11E-16,8.67E-19,0,0,0,-5.55E-17,1.11E-16,-1.94E-18,2.71E-18,0,1.11E-16,5.55E-17,5.55E-17,2.22E-16,2.81E-18,2.71E-18,0,2.48E-06,-5.74E-07,1.91E-06,1.14E-06,2.53E-08,2.88E-08,0.000163819,-0.000223587,1.91E-06,0.000279144,-0.001181398,-0.001115342,1.36E-05,3.17E-05,-0.002362795,-0.002230684,0.002362795
0.048416331,3.626393683,0.005443887,0.991045823,0.004730565,0.133438372,0.003626873,0.998049697,-0.062318929,-0.133472931,0.062244878,0.989095825,1.174715278,3.101146048,-8.340949503,0.342792045,0.939323357,-0.01285478,-0.929880955,0.337338415,-0.14671129,-0.133472931,0.062244878,0.989095825,1.558962879,46.5615937,0.233947409,-0.275174305,0.128351854,2.039201886,0.080696859,-0.037643532,-0.598143848,-2.041030093,0.593803319,-0.312791356,14.42138283,43.58454174,35.18807012,-93.00691444,33.74240328,-14.53105875,-33.99227038,-94.06633311,-0.843176501,-2.041030093,0.593803319,-0.312791356,23.32837828,5.614315946,2170.434261,-20.61306424,-838.0362335,1057.703025,194964.351,195112.77,65.2543602,121.4623248,-5775.91311,14057.4126,217.5205743,-360.4581971,-1151.034286,3555.078669,0.075107296,5042.603395,102562.1154,701.6691869,97543.43209,4340.934208,5018.68326,0,0,5042.603395,102562.1154,107604.7188,-5.117102226,5.117102226,-2.82E-11,-182.0869903,1146.33699,-626.4105007,-402.2144993,0.931127108,1949.068873,964.25,-1.14E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,-8.67E-19,0,-3.47E-18,0,-5.55E-17,0,1.75E-17,4.34E-18,-1.39E-17,5.55E-17,0,1.11E-16,0,1.83E-17,4.34E-18,1.73E-17,4.61E-06,-1.75E-06,2.86E-06,1.75E-06,-2.58E-08,-2.92E-08,-0.000209272,0.00028064,2.86E-06,-0.000153568,0.001866498,-0.003982088,5.89E-05,0.000105235,0.003732996,-0.007964176,0.007964176
0.049993291,3.672999311,0.005681741,0.990767652,0.004859937,0.135483726,0.003707768,0.99801207,-0.062913921,-0.135520151,0.06283542,0.988780056,1.18913627,3.144823046,-8.305715855,0.248199038,0.968318144,-0.02751745,-0.959182739,0.24168509,-0.146822312,-0.135520151,0.06283542,0.988780056,1.590451706,46.51650408,0.241081376,-0.280371326,0.130021019,2.045660986,0.080863142,-0.037502966,-0.590139161,-2.047561431,0.585592069,-0.317845769,14.37939772,43.64466123,35.17855817,-95.90883241,24.16432799,-14.75238789,-24.52757695,-96.96702204,0.621450921,-2.047561431,0.585592069,-0.317845769,10.81322905,-2.734042679,606.0278068,0.760950657,-592.6343607,683.1803433,27.1477852,-11.32635922,18.204513,-139.8962826,12087.46427,-6496.090438,37.67884915,-1.68029879,6332.000896,-7219.661354,0.076108727,5037.486293,102567.2325,704.7406766,97543.50073,4332.745617,5023.731731,0,0,5037.486293,102567.2325,107604.7188,-5.09197928,5.09197928,1.73E-11,-179.6093289,1143.859329,-628.5814266,-400.0435734,0.922464473,1949.077536,964.25,-1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,0,0,8.67E-19,0,3.47E-18,1.11E-16,1.11E-16,0,3.04E-18,0,1.39E-17,1.11E-16,1.67E-16,1.11E-16,0,3.90E-18,0,1.73E-17,2.83E-06,-6.23E-07,2.20E-06,1.26E-06,2.63E-08,3.00E-08,0.000225357,-0.00029787,2.20E-06,0.000242739,-0.00166441,-0.001161512,1.83E-05,3.57E-05,-0.00332882,-0.002323024,0.00332882
0.051602487,3.719560209,0.005926856,0.990484282,0.004990965,0.137535371,0.003788827,0.997974585,-0.063500972,-0.137573736,0.063417812,0.988459229,1.203514281,3.188559684,-8.270491888,0.151180389,0.987599813,-0.04232139,-0.97888608,0.143613339,-0.145455325,-0.137573736,0.063417812,0.988459229,1.623341192,46.47226046,0.248449132,-0.28556077,0.131661076,2.051767616,0.081022624,-0.037360049,-0.582285891,-2.053740434,0.577528845,-0.322890155,14.33554508,43.70365273,35.16873449,-97.8512698,14.34391946,-14.81319493,-14.82281014,-98.89627439,2.108616905,-2.053740434,0.577528845,-0.322890155,23.53504549,5.556988173,2181.611618,-20.43668874,-908.6301844,1048.970775,194982.2024,195089.5029,65.58524823,167.9358823,-5253.545897,13616.51301,228.8924087,-353.7893133,-1661.212926,3204.953021,0.077110157,5032.394314,102572.3244,707.6584029,97543.78894,4324.735911,5028.5355,0,0,5032.394314,102572.3244,107604.7187,-5.07943103,5.07943103,-1.91E-11,-177.1728495,1141.422849,-630.6485932,-397.9764068,0.880486515,1949.119513,964.25,5.68E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,-1.39E-17,0,0,0,0,-1.73E-18,6.94E-18,1.39E-17,1.39E-17,0,0,0,1.73E-18,2.08E-17,1.39E-17,4.28E-06,-1.68E-06,2.61E-06,1.75E-06,-2.68E-08,-3.02E-08,-0.000225872,0.00030875,2.61E-06,-0.00010885,0.001366365,-0.003994647,5.30E-05,0.000102452,0.002732729,-0.007989295,0.007989295
0.053244265,3.766076427,0.006179373,0.990195673,0.005123639,0.139593255,0.003870008,0.997937261,-0.06408,-0.139633633,0.063991966,0.988133329,1.217848848,3.232355894,-8.23527779,0.052707667,0.996975233,-0.057116424,-0.988799449,0.044106829,-0.142584141,-0.139633633,0.063991966,0.988133329,1.655524384,46.42727254,0.255862556,-0.29083103,0.133308056,2.058120433,0.081108123,-0.037180653,-0.574116469,-2.06016879,0.569138343,-0.327978714,14.29263416,43.76363661,35.15884993,-98.81282309,4.380135075,-14.73460144,-4.97560437,-99.83244163,3.625547723,-2.06016879,0.569138343,-0.327978714,11.06590476,-2.824965863,618.1812027,0.971104161,-584.8274421,732.8410974,10.62407897,11.7984613,18.57475711,-148.3593183,12920.24384,-7331.663147,32.11074896,-7.658645244,6090.422849,-7803.388269,0.078111588,5027.314883,102577.4039,710.7191581,97543.88385,4316.595725,5033.520013,0,0,5027.314883,102577.4039,107604.7188,-4.978454197,4.978454197,1.64E-11,-174.6384588,1138.888459,-632.7951262,-395.8298738,0.867263471,1949.132737,964.25,-2.27E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-8.67E-19,0,-6.94E-18,0,0,0,0,-6.94E-18,0,6.94E-18,0,0,0,8.67E-19,6.94E-18,6.94E-18,3.12E-06,-6.86E-07,2.44E-06,1.41E-06,2.73E-08,3.08E-08,0.000280524,-0.000363182,2.44E-06,0.000188386,-0.002150369,-0.001113372,2.23E-05,4.07E-05,-0.004300739,-0.002226744,0.004300739
0.054918889,3.812548122,0.006439415,0.989901788,0.005257949,0.141657347,0.003951276,0.997900116,-0.064650952,-0.141699814,0.06455782,0.987802334,1.232139622,3.276211469,-8.200073726,-0.046233582,0.996350632,-0.071748681,-0.988829418,-0.055836415,-0.13819796,-0.141699814,0.06455782,0.987802334,1.688938397,46.3833409,0.263478129,-0.29609988,0.13492743,2.064166555,0.081194121,-0.03700257,-0.566155037,-2.066290415,0.560952518,-0.333067066,14.24808214,43.82221214,35.14869583,-98.78698688,-5.627552461,-14.48810635,4.915751392,-99.76849484,5.134281941,-2.066290415,0.560952518,-0.333067066,23.75114402,5.497947249,2193.368552,-20.24591305,-974.4731755,1031.152287,195005.974,195059.5319,65.93280572,205.2468322,-4855.462586,13050.36266,238.8971734,-345.434099,-2258.566599,2929.614104,0.079113019,5022.336429,102582.3823,713.6639362,97544.14491,4308.672493,5038.23741,0,0,5022.336429,102582.3823,107604.7187,-5.038324222,5.038324222,-1.91E-11,-172.1627954,1136.412795,-634.8521038,-393.7728962,0.820959337,1949.179041,964.25,-2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-8.67E-19,0,0,1.11E-16,0,0,1.73E-18,0,0,1.11E-16,1.11E-16,0,0,2.60E-18,0,0,4.00E-06,-1.59E-06,2.41E-06,1.71E-06,-2.77E-08,-3.09E-08,-0.000236642,0.000328229,2.41E-06,-6.29E-05,0.000872217,-0.003912766,4.79E-05,9.87E-05,0.001744433,-0.007825531,0.007825531
0.056626715,3.85897536,0.006707125,0.98960259,0.005393882,0.14372759,0.004032587,0.99786317,-0.065213746,-0.143772224,0.065115286,0.987466226,1.246386126,3.32012632,-8.164879886,-0.144653666,0.985732534,-0.086062119,-0.978981545,-0.155213952,-0.132301794,-0.143772224,0.065115286,0.987466226,1.721833885,46.33848584,0.271176949,-0.30144165,0.136550214,2.070404646,0.081196882,-0.036784735,-0.55782621,-2.072607304,0.552387505,-0.338188404,14.20422149,43.88201889,35.13843073,-97.77198043,-15.57830679,-14.09787288,14.75185932,-98.70264248,6.641205356,-2.072607304,0.552387505,-0.338188404,11.3093529,-2.912562814,629.8910399,1.183180838,-583.9203706,790.0470575,-5.207678779,34.90506951,18.93230123,-150.9657434,13617.47502,-8279.836171,28.06571763,-15.07927163,5766.717691,-8306.255797,0.080114449,5017.298104,102587.4206,716.7110677,97544.26944,4300.587037,5043.151206,0,0,5017.298104,102587.4206,107604.7187,-4.864317613,4.864317613,2.46E-11,-169.5728698,1133.82287,-636.9717684,-391.6532316,0.802396735,1949.197603,964.25,6.82E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,8.67E-19,0,0,-5.55E-17,0,0,-2.60E-18,0,0,5.55E-17,5.55E-17,0,0,3.47E-18,0,0,3.37E-06,-7.61E-07,2.60E-06,1.61E-06,2.81E-08,3.12E-08,0.000324385,-0.00041421,2.60E-06,0.000118114,-0.002621198,-0.000971732,2.55E-05,4.65E-05,-0.005242395,-0.001943463,0.005242395
0.058367996,3.905358294,0.006982628,0.989298039,0.005531427,0.145803955,0.004113905,0.997826439,-0.065768328,-0.145850833,0.065664301,0.987124984,1.260588022,3.364100244,-8.129696436,-0.241568719,0.965227694,-0.099900218,-0.95936025,-0.253029047,-0.124916823,-0.145850833,0.065664301,0.987124984,1.755754914,46.29485919,0.27904176,-0.30678981,0.138147536,2.076392079,0.081206302,-0.036571305,-0.549751845,-2.078673375,0.544073587,-0.343320419,14.15899345,43.94018774,35.12794432,-95.7812243,-25.37278857,-13.53878819,24.43466965,-96.64807695,8.107636641,-2.078673375,0.544073587,-0.343320419,23.97482346,5.436885434,2205.543751,-20.03828872,-1033.808426,1005.291259,195034.5482,195024.2045,66.29239019,229.7398972,-4603.553943,12384.51336,247.2481076,-335.6952088,-2927.808891,2744.856612,0.08111588,5012.433787,102592.285,719.6847322,97544.50046,4292.749055,5047.7845,0,0,5012.433787,102592.285,107604.7188,-4.9925127,4.9925127,-3.64E-11,-167.0562416,1131.306242,-639.0192304,-389.6057696,0.752202409,1949.247798,964.25,1.00E-20,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,1.11E-16,0,1.39E-17,0,0,1.11E-16,1.11E-16,-8.67E-18,-1.39E-17,0,1.11E-16,0,1.11E-16,2.22E-16,8.67E-18,2.78E-17,0,3.77E-06,-1.48E-06,2.29E-06,1.64E-06,-2.85E-08,-3.11E-08,-0.000242695,0.000339863,2.29E-06,-1.64E-05,0.000402018,-0.003738994,4.38E-05,9.43E-05,0.000804036,-0.007477988,0.007477988
0.060143098,3.951697007,0.007266069,0.988988101,0.005670572,0.147886379,0.004195187,0.997789944,-0.066314619,-0.147935584,0.06620478,0.986778592,1.274744825,3.408133127,-8.094523571,-0.336010494,0.935042041,-0.113107603,-0.930167733,-0.348300602,-0.11608049,-0.147935584,0.06620478,0.986778592,1.78937644,46.25017146,0.287031247,-0.312201385,0.139744139,2.082508017,0.081124562,-0.036315549,-0.541269988,-2.084871314,0.535339851,-0.348473321,14.11416475,43.99977138,35.11729167,-92.83249387,-34.91227285,-12.83824692,33.86695743,-93.62282773,9.539782716,-2.084871314,0.535339851,-0.348473321,11.54535011,-2.996374691,641.3244571,1.395030302,-591.5557396,853.5280974,-20.32373798,57.72781185,19.28195234,-148.6935954,14159.86109,-9313.666695,25.79704801,-23.61275722,5377.587794,-8713.653957,0.08211731,5007.441274,102597.2775,722.7160431,97544.65692,4284.725231,5052.620553,0,0,5007.441274,102597.2775,107604.7188,-4.750783469,4.750783469,2.72E-12,-164.412294,1128.662294,-641.1098602,-387.5151398,0.727522287,1949.272478,964.25,-2.27E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,0,0,0,0,-1.13E-17,0,6.94E-18,1.13E-17,0,0,0,1.13E-17,0,6.94E-18,3.55E-06,-8.44E-07,2.70E-06,1.83E-06,2.88E-08,3.12E-08,0.000352648,-0.00044639,2.70E-06,3.55E-05,-0.003059239,-0.000740845,2.76E-05,5.29E-05,-0.006118478,-0.001481691,0.006118478
0.061952266,3.997991648,0.007557575,0.988672735,0.005811304,0.149974836,0.004276392,0.997753701,-0.066852561,-0.150026448,0.066736655,0.986427029,1.288856206,3.452224774,-8.059361459,-0.427036123,0.895478597,-0.125531799,-0.891701864,-0.440073064,-0.10584651,-0.150026448,0.066736655,0.986427029,1.823790917,46.20684016,0.295147347,-0.317628556,0.141317968,2.088437451,0.081054114,-0.036066574,-0.533077122,-2.090882517,0.526891526,-0.353648468,14.06827878,44.05754646,35.1064702,-88.95869074,-44.10157694,-11.9746468,42.95487709,-89.65988995,10.89893566,-2.090882517,0.526891526,-0.353648468,24.20389071,5.373625971,2217.95997,-19.81167215,-1085.099401,972.791472,195066.2673,194985.43,66.65889906,238.5718204,-4514.549924,11648.28262,253.7239203,-324.9238112,-3650.834516,2663.340702,0.083118741,5002.690491,102602.0283,725.7196857,97544.85608,4276.970805,5057.172177,0,0,5002.690491,102602.0283,107604.7188,-4.940822665,4.940822665,-4.54E-12,-161.8526614,1126.102661,-643.1481282,-385.4768718,0.673870142,1949.32613,964.25,1.00E-20,-1028.625,-4.55E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,0,0,0,0,0,1.82E-17,6.94E-18,6.94E-18,1.82E-17,0,0,0,1.82E-17,6.94E-18,6.94E-18,3.61E-06,-1.37E-06,2.25E-06,1.54E-06,-2.92E-08,-3.09E-08,-0.000244841,0.000344243,2.25E-06,3.07E-05,-2.70E-05,-0.003479281,4.07E-05,8.93E-05,-5.40E-05,-0.006958562,0.006958562
0.063795869,4.044242319,0.007857293,0.988351908,0.005953609,0.152069259,0.004357478,0.997717729,-0.067382081,-0.152123362,0.067259846,0.986070279,1.302921674,3.496375048,-8.024210296,-0.513737479,0.846934464,-0.137024873,-0.844353176,-0.527425944,-0.094284614,-0.152123362,0.067259846,0.986070279,1.858147498,46.16235672,0.303432002,-0.323108295,0.142886445,2.094425003,0.080886274,-0.035773528,-0.524449437,-2.096955198,0.517995681,-0.358831897,14.02247,44.11685771,35.095424,-84.19630255,-52.84799005,-10.97866427,51.60721768,-84.79628945,12.19182225,-2.096955198,0.517995681,-0.358831897,11.77597499,-3.076072391,652.6615729,1.604843504,-609.1165059,921.675679,-34.94218607,80.22600178,19.62889257,-142.1973722,14533.47715,-10402.96173,25.48822928,-32.88795756,4942.312945,-9014.365799,0.084120172,4997.749668,102606.9691,728.7337464,97545.0457,4269.015922,5061.923377,0,0,4997.749668,102606.9691,107604.7188,-4.638952257,4.638952257,-1.82E-12,-159.1564607,1123.406461,-645.2079198,-383.4170802,0.642320465,1949.35768,964.25,-2.27E-13,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,1.11E-16,0,0,8.67E-19,-1.39E-17,0,0,0,0,-4.60E-17,-1.39E-17,-2.08E-17,1.11E-16,1.11E-16,0,0,4.68E-17,2.78E-17,2.08E-17,3.65E-06,-9.29E-07,2.72E-06,2.09E-06,2.95E-08,3.08E-08,0.000362151,-0.000456398,2.72E-06,-5.46E-05,-0.003447915,-0.000428281,2.85E-05,5.98E-05,-0.006895829,-0.000856562,0.006895829
0.065674149,4.090449162,0.00816535,0.988025581,0.006097476,0.15416962,0.004438403,0.997682047,-0.067903116,-0.1542263,0.067774282,0.985708322,1.316940905,3.54058376,-7.989070252,-0.595250318,0.789896814,-0.147445183,-0.788600854,-0.609483117,-0.0814802,-0.1542263,0.067774282,0.985708322,1.893046237,46.11930926,0.311802157,-0.328613937,0.14443526,2.100295849,0.080732497,-0.035488801,-0.516131943,-2.102910933,0.50940605,-0.364049397,13.97593835,44.17425432,35.08426379,-78.5964819,-61.06434579,-9.83218291,59.73813295,-79.08360773,13.38042331,-2.102910933,0.50940605,-0.364049397,24.43588367,5.308129173,2230.429995,-19.56431717,-1127.104071,935.3693484,195099.0825,194945.5209,67.02694113,230.0475052,-4599.384472,10873.71916,258.176698,-313.5057095,-4407.357356,2694.095278,0.085121602,4993.110716,102611.608,731.7676532,97545.21229,4261.343063,5066.395745,0,0,4993.110716,102611.608,107604.7187,-4.882215603,4.882215603,3.63E-12,-156.551594,1120.801594,-647.236917,-381.388083,0.585615003,1949.414385,964.25,1.00E-20,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,-5.55E-17,0,0,0,0,0,0,-5.55E-17,0,-1.73E-17,-2.78E-17,-6.94E-18,5.55E-17,5.55E-17,5.55E-17,0,1.73E-17,2.78E-17,6.94E-18,3.53E-06,-1.25E-06,2.28E-06,1.41E-06,-2.97E-08,-3.02E-08,-0.000243324,0.000341513,2.28E-06,7.87E-05,-0.000399102,-0.003142777,3.87E-05,8.39E-05,-0.000798204,-0.006285554,0.006285554
0.067587477,4.136612298,0.008481896,0.98769372,0.006242888,0.156275852,0.004519123,0.997646673,-0.068415597,-0.156335194,0.068279885,0.985341141,1.330913407,3.584850746,-7.953941526,-0.670762855,0.724938038,-0.156658969,-0.72500793,-0.685421548,-0.067533718,-0.156335194,0.068279885,0.985341141,1.928141814,46.0750686,0.320385636,-0.334160298,0.14597372,2.106150102,0.080477107,-0.035159203,-0.507366216,-2.108853357,0.500355289,-0.369262514,13.92914425,44.23324186,35.07281915,-72.21284246,-68.66760946,-8.569065038,67.26602107,-72.57628689,14.47269206,-2.108853357,0.500355289,-0.369262514,12.00352819,-3.151459687,664.0892738,1.811237789,-637.6565353,992.5982206,-49.40536956,102.4752967,19.9785007,-131.6347718,14730.30482,-11515.34333,27.24645725,-42.50656496,4482.065393,-9201.014746,0.086123033,4988.2285,102616.4902,734.7638509,97545.43517,4253.464649,5071.055083,0,0,4988.2285,102616.4902,107604.7187,-4.529773537,4.529773537,1.82E-11,-153.8050925,1118.055093,-649.2644708,-379.3605292,0.546494418,1949.453506,964.25,2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,0,-5.55E-17,0,0,2.08E-17,-1.39E-17,1.39E-17,5.55E-17,5.55E-17,0,0,2.08E-17,1.39E-17,1.39E-17,3.67E-06,-1.01E-06,2.65E-06,2.36E-06,3.00E-08,2.99E-08,0.000351219,-0.000442518,2.65E-06,-0.000146501,-0.003772339,-4.47E-05,2.83E-05,6.68E-05,-0.007544677,-8.93E-05,0.007544677
0.069536091,4.182731864,0.00880706,0.987356286,0.006389832,0.158387924,0.004599595,0.997611624,-0.068919459,-0.158450018,0.068776581,0.984968717,1.34483886,3.629175827,-7.918824291,-0.739523918,0.652709966,-0.164542016,-0.654215535,-0.75447961,-0.052559979,-0.158450018,0.068776581,0.984968717,1.963520261,46.03229266,0.329013381,-0.339743598,0.147495909,2.111960389,0.080236401,-0.034838528,-0.498917666,-2.11475163,0.49161713,-0.374521324,13.88197298,44.29027645,35.06131549,-65.11282302,-75.58216939,-7.174504899,74.11650545,-65.34252963,15.4320041,-2.11475163,0.49161713,-0.374521324,24.66815685,5.240492359,2242.763049,-19.29495256,-1158.938704,894.9912248,195130.7533,194906.9849,67.3910207,203.8327955,-4862.766313,10094.46399,260.536921,-301.8462463,-5175.634662,2842.150191,0.087124464,4983.698727,102621.02,737.8274678,97545.56961,4245.871259,5075.450409,0,0,4983.698727,102621.02,107604.7187,-4.815823044,4.815823044,2.18E-11,-151.1526489,1115.402649,-651.2836897,-377.3413103,0.487088493,1949.512912,964.25,-3.41E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-1.73E-18,0,-6.94E-18,-5.55E-17,0,0,8.67E-18,0,0,5.55E-17,5.55E-17,0,0,1.04E-17,0,6.94E-18,3.52E-06,-1.13E-06,2.39E-06,1.28E-06,-3.02E-08,-2.91E-08,-0.000237685,0.00033123,2.39E-06,0.000128012,-0.000700392,-0.002741515,3.80E-05,7.84E-05,-0.001400784,-0.005483031,0.005483031
0.071520363,4.228808,0.009140993,0.987013247,0.006538294,0.160505769,0.004679774,0.997576918,-0.069414636,-0.160570704,0.069264296,0.984591035,1.358716769,3.673558813,-7.883718749,-0.800850388,0.573937377,-0.170981121,-0.576936483,-0.815964671,-0.03668719,-0.160570704,0.069264296,0.984591035,1.999353535,45.98833383,0.337898449,-0.345355164,0.149002526,2.117677835,0.079892119,-0.034473199,-0.490021995,-2.120560185,0.482418953,-0.379763498,13.83419529,44.34888823,35.04946873,-57.36489816,-81.73794432,-5.685307474,80.22080167,-57.45192084,16.2682231,-2.120560185,0.482418953,-0.379763498,12.23044202,-3.222470247,675.7946719,2.013325035,-677.8432477,1064.190659,-64.034832,124.5319241,20.33616386,-116.6049838,14748.55675,-12617.3989,31.09913544,-52.05859171,4019.148847,-9270.374474,0.088125894,4978.882904,102625.8358,740.806027,97545.82469,4238.076877,5080.011157,0,0,4978.882904,102625.8358,107604.7187,-4.424014292,4.424014292,-1.82E-12,-148.3579031,1112.607903,-653.2780344,-375.3469656,0.439770098,1949.56023,964.25,1.14E-13,-1028.625,1.00E-20,1950,4.55E-13,4,6,4,6,30,6,0,0,0,0,0,0,0,1.11E-16,0,1.78E-17,-1.39E-17,6.94E-18,1.11E-16,0,1.11E-16,0,1.78E-17,1.39E-17,6.94E-18,3.61E-06,-1.09E-06,2.51E-06,2.64E-06,3.03E-08,2.86E-08,0.00031986,-0.000404835,2.51E-06,-0.000234242,-0.004019878,0.000396693,2.68E-05,7.38E-05,-0.008039756,0.000793387,0.008039756
0.073540532,4.274840837,0.009483826,0.986664563,0.006688257,0.162629354,0.004759614,0.997542574,-0.06990106,-0.16269722,0.069742952,0.984208075,1.372546816,3.717999533,-7.848625072,-0.854134044,0.489410677,-0.175875594,-0.493948023,-0.869260093,-0.020055928,-0.16269722,0.069742952,0.984208075,2.03521183,45.9458172,0.346788109,-0.351015005,0.150496378,2.123424163,0.079560789,-0.034116415,-0.481435938,-2.12639756,0.473525003,-0.3850623,13.78638423,44.40557706,35.03761585,-49.05017414,-87.07395015,-4.089655196,85.51900705,-48.98665045,16.94678442,-2.12639756,0.473525003,-0.3850623,24.89797592,5.170943836,2254.771418,-19.00284104,-1180.128047,853.7976999,195159.072,194872.2905,67.74572834,161.0153061,-5302.972286,9344.547779,260.8154194,-290.3545869,-5933.251569,3108.312023,0.089127325,4974.458889,102630.2599,743.8979537,97545.92858,4230.560936,5084.331283,0,0,4974.458889,102630.2599,107604.7188,-4.740974945,4.740974945,1.18E-11,-145.6555094,1109.905509,-655.2865209,-373.3384791,0.377942644,1949.622057,964.25,1.14E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,-5.55E-17,0,0,1.73E-18,0,0,0,1.11E-16,0,-1.84E-17,0,5.20E-18,1.11E-16,5.55E-17,1.11E-16,0,2.02E-17,0,5.20E-18,3.59E-06,-1.02E-06,2.58E-06,1.13E-06,-3.05E-08,-2.75E-08,-0.000226763,0.000312373,2.58E-06,0.000178795,-0.00091958,-0.00228999,3.85E-05,7.31E-05,-0.001839161,-0.004579981,0.004579981
0.075596963,4.320830534,0.009835711,0.986310204,0.006839707,0.164758609,0.004839071,0.99750861,-0.070378669,-0.1648295,0.070212478,0.983819823,1.386328512,3.762497771,-7.813543466,-0.898847573,0.399978029,-0.179138538,-0.406084075,-0.913831376,-0.002817863,-0.1648295,0.070212478,0.983819823,2.071776288,45.90217878,0.355976633,-0.356690507,0.1519694,2.129002722,0.079126344,-0.033716242,-0.472418456,-2.13207005,0.464186937,-0.390333115,13.73763162,44.46376162,35.02536449,-40.24913198,-91.53582294,-2.426910719,89.95785017,-40.02856828,17.48009298,-2.13207005,0.464186937,-0.390333115,12.45918299,-3.289158917,687.958458,2.210759678,-729.9152346,1134.215515,-78.98327711,146.2939416,20.70708607,-96.21269655,14592.77832,-13675.87535,36.99347648,-61.13816991,3576.188868,-9223.528748,0.090128755,4969.717914,102635.0008,746.8599276,97546.21367,4222.857987,5088.787166,0,0,4969.717914,102635.0008,107604.7187,-4.322234143,4.322234143,2.55E-11,-142.8145965,1107.064596,-657.2471216,-371.3778784,0.321895757,1949.678104,964.25,1.00E-20,-1028.625,1.00E-20,1950,4.55E-13,4,6,4,6,30,6,0,0,0,8.67E-19,1.39E-17,0,0,0,0,2.85E-17,-2.78E-17,-1.52E-18,2.85E-17,0,0,0,2.93E-17,4.16E-17,1.52E-18,3.47E-06,-1.16E-06,2.30E-06,2.93E-06,3.06E-08,2.68E-08,0.000269761,-0.000345233,2.30E-06,-0.000312119,-0.004180633,0.000880262,2.40E-05,8.06E-05,-0.008361267,0.001760525,0.008361267
0.077689901,4.366777217,0.010196782,0.985950132,0.006992626,0.1668935,0.004918098,0.997475042,-0.070847392,-0.16696751,0.070672794,0.983426259,1.400061534,3.807053363,-7.778474107,-0.934549833,0.306536786,-0.180698114,-0.314226766,-0.94923156,0.014865564,-0.16696751,0.070672794,0.983426259,2.108119134,45.85991038,0.365133313,-0.362425452,0.153433105,2.134680264,0.078700645,-0.03332324,-0.463688699,-2.137841652,0.455130177,-0.395670322,13.68917449,44.52011949,35.01315558,-31.0533808,-95.07968833,-0.687784753,93.49431867,-30.67065652,17.83623725,-2.137841652,0.455130177,-0.395670322,25.12261753,5.099831368,2266.277063,-18.68781672,-1190.639323,814.0180445,195182.085,194843.6372,68.08593147,104.0048663,-5911.871761,8657.167864,259.1022186,-279.4279925,-6657.937611,3489.092978,0.091130186,4965.39568,102639.3231,749.9779419,97546.28967,4215.417738,5093.033402,0,0,4965.39568,102639.3231,107604.7188,-4.657220778,4.657220778,-1.46E-11,-140.0599338,1104.309934,-659.2434765,-369.3815235,0.257831994,1949.742168,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,-5.55E-17,-5.55E-17,0,-1.39E-17,-6.94E-18,0,1.11E-16,-5.55E-17,3.66E-17,-2.78E-17,5.20E-18,1.11E-16,5.55E-17,1.67E-16,1.11E-16,3.66E-17,4.16E-17,1.21E-17,3.74E-06,-9.07E-07,2.84E-06,9.92E-07,-3.07E-08,-2.56E-08,-0.000208865,0.000283499,2.84E-06,0.000230593,-0.001048293,-0.001804639,4.01E-05,6.82E-05,-0.002096587,-0.003609278,0.003609278
0.079819705,4.412681064,0.010567191,0.985584315,0.007146999,0.169033958,0.004996648,0.997441888,-0.071307172,-0.169111182,0.071123834,0.983027369,1.413745401,3.851666068,-7.743417198,-0.960890191,0.210024547,-0.180498563,-0.219297628,-0.975105681,0.032824695,-0.169111182,0.071123834,0.983027369,2.14540327,45.81662955,0.37462628,-0.36816378,0.15487086,2.140119255,0.078174794,-0.032889161,-0.454557296,-2.143377268,0.445659489,-0.400969565,13.63946231,44.57782727,35.00049829,-21.55207651,-97.6690408,1.086317431,96.09273103,-21.00365996,18.03071174,-2.143377268,0.445659489,-0.400969565,12.69215092,-3.351687839,700.7483831,2.403764221,-793.6571195,1200.392199,-94.10922595,167.3848728,21.09610032,-69.25206888,14273.72144,-14658.87403,44.79919222,-69.35905472,3175.30408,-9065.874105,0.092131617,4960.738459,102643.9803,752.9251732,97546.60155,4207.813286,5097.378745,0,0,4960.738459,102643.9803,107604.7188,-4.2247682,4.2247682,1.91E-11,-137.1748681,1101.424868,-661.1702261,-367.4547739,0.192640989,1949.807359,964.25,-1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-8.67E-19,0,0,0,-5.55E-17,0,-1.30E-18,0,-3.47E-18,5.55E-17,0,5.55E-17,0,2.17E-18,0,3.47E-18,3.24E-06,-1.22E-06,2.02E-06,3.21E-06,3.08E-08,2.46E-08,0.000204102,-0.000267201,2.02E-06,-0.000375245,-0.004247821,0.001388854,2.02E-05,8.69E-05,-0.008495643,0.002777709,0.008495643
0.081986622,4.458542195,0.010947074,0.985212716,0.007302808,0.171179944,0.005074672,0.997409167,-0.071757934,-0.17126048,0.071565511,0.982623135,1.427379783,3.896335729,-7.708372923,-0.977611993,0.111409695,-0.178501182,-0.122248272,-0.991194359,0.050883224,-0.17126048,0.071565511,0.982623135,2.182239613,45.77460032,0.384055815,-0.373972059,0.156302505,2.145721821,0.077650986,-0.032459906,-0.445678179,-2.149076838,0.436433426,-0.40634333,13.59034718,44.63386623,34.98792558,-11.84375081,-99.27890694,2.902737927,97.72869665,-11.1277278,18.03475142,-2.149076838,0.436433426,-0.40634333,25.33947052,5.027605879,2277.117985,-18.35029926,-1190.898109,777.8781757,195198.283,194822.7564,68.40695801,36.28661502,-6675.182349,8063.488857,255.5623487,-269.4366919,-7328.385544,3976.79684,0.093133047,4956.513691,102648.2051,756.0662842,97546.65333,4200.447407,5101.551732,0,0,4956.513691,102648.2051,107604.7188,-4.564342697,4.564342697,3.64E-12,-134.3657557,1098.615756,-663.1526228,-365.4723772,0.126416002,1949.873584,964.25,1.14E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,-1.73E-18,1.39E-17,0,0,0,0,-8.67E-19,-1.39E-17,1.04E-17,1.39E-17,0,0,0,2.60E-18,2.78E-17,1.04E-17,3.96E-06,-8.09E-07,3.15E-06,8.63E-07,-3.09E-08,-2.32E-08,-0.000182054,0.000243036,3.15E-06,0.000282106,-0.001081424,-0.001303249,4.28E-05,6.38E-05,-0.002162847,-0.002606499,0.002606499
0.084191004,4.504360806,0.011336585,0.984835305,0.007460036,0.173331389,0.005152124,0.997376895,-0.072199624,-0.173415335,0.071997764,0.982213543,1.440964212,3.941062082,-7.673341484,-0.984555065,0.011681737,-0.174685033,-0.024050892,-0.997336382,0.068859971,-0.173415335,0.071997764,0.982213543,2.220227323,45.73171192,0.393853395,-0.379772269,0.157703399,2.15102188,0.07703246,-0.031992885,-0.436440233,-2.154476076,0.426836854,-0.411670977,13.5396969,44.69105077,34.97486214,-2.022556971,-99.89207236,4.71865622,98.38549986,-1.138769557,17.86737961,-2.154476076,0.426836854,-0.411670977,12.93157861,-3.410308234,714.3131052,2.593130773,-868.3932182,1260.490864,-108.8972971,187.0823311,21.50749095,-34.48540358,13807.99407,-15537.00334,54.3141409,-76.36923477,2837.288535,-8806.964011,0.094134478,4951.949348,102652.7694,759.0013387,97546.98781,4192.94801,5105.78159,0,0,4951.949348,102652.7694,107604.7187,-4.131718066,4.131718066,1.45E-11,-131.4384074,1095.688407,-665.0458159,-363.5791841,0.051795362,1949.948205,964.25,3.41E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,0,0,0,0,0,0,0,0,0,0,6.94E-18,5.55E-17,5.55E-17,0,0,0,0,6.94E-18,2.95E-06,-1.26E-06,1.68E-06,3.47E-06,3.09E-08,2.21E-08,0.000127198,-0.000175465,1.68E-06,-0.000419974,-0.004218045,0.001904242,1.52E-05,9.24E-05,-0.008436089,0.003808484,0.008436089
0.086433106,4.550137014,0.011735864,0.984452045,0.007618665,0.175488252,0.005228954,0.997345089,-0.072632166,-0.175575707,0.072420504,0.981798575,1.454498348,3.985844973,-7.638323069,-0.981657254,-0.088158675,-0.169047577,0.074311551,-0.993470341,0.086570635,-0.175575707,0.072420504,0.981798575,2.257569868,45.6899157,0.403562272,-0.385651781,0.159100978,2.15654203,0.07640686,-0.031527441,-0.42740689,-2.160096088,0.417435787,-0.417079218,13.48990684,44.74677906,34.96191697,7.809899632,-99.50349341,6.540147467,98.05835015,8.859805773,17.50334674,-2.160096088,0.417435787,-0.417079218,25.54613464,4.954801264,2287.154113,-17.99128366,-1181.784935,747.5060603,195206.7351,194810.7687,68.70476643,-37.94047932,-7572.948728,7591.510499,250.4288039,-260.7099309,-7925.042389,4559.760248,0.095135908,4947.81763,102656.9011,762.1618679,97547.01993,4185.655763,5109.881192,0,0,4947.81763,102656.9011,107604.7187,-4.462360425,4.462360425,-4.46E-11,-128.5728821,1092.822882,-667.0120353,-361.6129647,-0.016638164,1950.016638,964.25,-4.55E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,-5.55E-17,0,0,-1.73E-18,1.39E-17,6.94E-18,0,0,-5.55E-17,-2.60E-18,0,0,5.55E-17,5.55E-17,0,5.55E-17,4.34E-18,1.39E-17,6.94E-18,4.24E-06,-7.22E-07,3.53E-06,7.55E-07,-3.09E-08,-2.06E-08,-0.000144551,0.000189662,3.53E-06,0.000331077,-0.001017337,-0.000804317,4.64E-05,6.02E-05,-0.002034674,-0.001608633,0.002034674
0.088713269,4.595871032,0.012145061,0.984062907,0.007778675,0.177650465,0.005305113,0.997313766,-0.073055508,-0.177741529,0.072833672,0.981378217,1.467981736,4.030684117,-7.603317879,-0.968954985,-0.187109737,-0.161605025,0.171855133,-0.97963524,0.10382972,-0.177741529,0.072833672,0.981378217,2.296241013,45.64745146,0.413663905,-0.391513081,0.160463492,2.161704975,0.075694317,-0.031028451,-0.418069021,-2.165360615,0.407719288,-0.422435407,13.43834532,44.80339806,34.94844813,17.55834724,-98.11591272,8.323692376,96.75011738,18.77086838,16.96551215,-2.165360615,0.407719288,-0.422435407,13.17943611,-3.465338836,728.7766207,2.780198136,-953.0007567,1312.4268,-122.4407293,204.3079551,21.94483265,9.02491047,13217.49702,-16284.44702,65.27268664,-81.86409347,2580.835398,-8460.198938,0.096137339,4943.35527,102661.3635,765.0879398,97547.37204,4178.26733,5113.991443,0,0,4943.35527,102661.3635,107604.7188,-4.042951161,4.042951161,1.91E-11,-125.6049014,1089.854901,-668.8723271,-359.7526729,-0.100833283,1950.100833,964.25,-1.14E-13,-1028.625,4.55E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,1.11E-16,0,-1.39E-17,-6.94E-18,0,0,1.11E-16,6.94E-18,0,-6.94E-18,1.11E-16,0,0,2.22E-16,6.94E-18,1.39E-17,1.39E-17,2.59E-06,-1.29E-06,1.29E-06,3.71E-06,3.09E-08,1.93E-08,4.40E-05,-7.55E-05,1.29E-06,-0.000444174,-0.004091439,0.002407822,9.44E-06,9.71E-05,-0.008182879,0.004815644,0.008182879
0.091031754,4.641562975,0.012564322,0.983667855,0.00794005,0.179817981,0.00538055,0.997282945,-0.073469573,-0.179912758,0.073237177,0.980952453,1.481414027,4.075579362,-7.568326106,-0.946582817,-0.284178585,-0.152392593,0.267604876,-0.955970108,0.120452406,-0.179912758,0.073237177,0.980952453,2.334105585,45.60588569,0.423659148,-0.397461406,0.16182491,2.167134181,0.074963356,-0.030527001,-0.408877614,-2.170892431,0.398138543,-0.427875834,13.38785922,44.85881908,34.93512114,27.12206707,-95.74444295,10.07485176,94.47579936,28.49177949,16.23236674,-2.170892431,0.398138543,-0.427875834,25.74051279,4.882011436,2296.272509,-17.61230575,-1164.612262,724.8386053,195207.1527,194808.1144,68.97609621,-114.1917175,-8580.228289,7265.04387,243.992953,-253.5237266,-8430.843415,5222.741802,0.09713877,4939.312319,102665.4064,768.2636276,97547.38976,4171.048691,5118.016669,0,0,4939.312319,102665.4064,107604.7187,-4.35152782,4.35152782,-4.64E-11,-122.6812906,1086.931291,-670.8198069,-357.8051931,-0.171652543,1950.171653,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,0,-1.11E-16,1.11E-16,0,1.91E-17,-1.39E-17,0,1.11E-16,1.11E-16,1.11E-16,0,1.91E-17,1.39E-17,0,4.58E-06,-6.49E-07,3.94E-06,6.75E-07,-3.09E-08,-1.76E-08,-9.52E-05,0.000122716,3.94E-06,0.000374355,-0.000857957,-0.000326368,5.08E-05,5.76E-05,-0.001715914,-0.000652736,0.001715914
0.093388893,4.687213069,0.012993797,0.98326686,0.008102769,0.181990733,0.005455216,0.997252639,-0.073874313,-0.182089326,0.073630962,0.980521269,1.494794781,4.120530405,-7.533347952,-0.914772042,-0.378391223,-0.141464463,0.360604477,-0.922712612,0.136256548,-0.182089326,0.073630962,0.980521269,2.373436685,45.56387353,0.434063666,-0.403383144,0.163147598,2.172162829,0.074155333,-0.029997003,-0.399445467,-2.176024907,0.388307071,-0.433260829,13.33541775,44.91483529,34.92124845,36.4085957,-92.41165409,11.7501852,91.25768906,37.92819201,15.33076297,-2.176024907,0.388307071,-0.433260829,13.43734327,-3.517142174,744.2334842,2.966805009,-1045.942559,1354.351307,-133.4937529,217.6859968,22.41085217,61.58296055,12528.66728,-16879.90911,77.3564233,-85.59762624,2421.830752,-8042.372488,0.0981402,4934.960791,102669.758,771.1844225,97547.75388,4163.776368,5122.004083,0,0,4934.960791,102669.758,107604.7188,-3.958108281,3.958108281,2.09E-11,-119.6740409,1083.924041,-672.648157,-355.976843,-0.265420778,1950.265421,964.25,-2.27E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,0,1.11E-16,-5.55E-17,0,-6.94E-18,-1.39E-17,0,1.11E-16,1.11E-16,5.55E-17,0,6.94E-18,1.39E-17,0,2.18E-06,-1.30E-06,8.74E-07,3.92E-06,3.08E-08,1.63E-08,-4.03E-05,2.70E-05,8.74E-07,-0.000447322,-0.003871694,0.002881298,2.95E-06,0.000100661,-0.007743388,0.005762597,0.007743388
0.095784955,4.732821431,0.013433633,0.982859888,0.008266812,0.184168672,0.005529057,0.997222868,-0.074269647,-0.184271185,0.074014936,0.980084649,1.508123637,4.165537091,-7.498383614,-0.873848276,-0.468802325,-0.128893645,0.449925907,-0.880196665,0.151064584,-0.184271185,0.074014936,0.980084649,2.411841463,45.52253985,0.444352701,-0.409397559,0.164470686,2.177491679,0.073315609,-0.029459868,-0.390093383,-2.181458984,0.37854321,-0.43873099,13.28421138,44.96994687,34.90752973,45.32201178,-88.1522326,13.35553349,87.12996655,46.98222689,14.24299948,-2.181458984,0.37854321,-0.43873099,25.92089303,4.809865795,2304.391674,-17.21538448,-1141.08236,711.5341186,195199.8748,194814.5615,69.21859278,-188.1350038,-9667.959778,7102.833459,236.5927932,-248.0907845,-8831.861584,5947.445995,0.099141631,4931.002683,102673.7161,774.3705568,97547.76303,4156.632126,5125.953038,0,0,4931.002683,102673.7161,107604.7188,-4.23232137,4.23232137,-2.55E-11,-116.6910249,1080.941025,-674.5740555,-354.0509445,-0.338935102,1950.338935,964.25,-2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,8.67E-19,-1.39E-17,0,-5.55E-17,-1.11E-16,-5.55E-17,1.39E-17,0,1.39E-17,1.11E-16,5.55E-17,1.11E-16,5.55E-17,1.47E-17,1.39E-17,1.39E-17,4.96E-06,-5.90E-07,4.37E-06,6.30E-07,-3.08E-08,-1.45E-08,-3.37E-05,4.26E-05,4.37E-06,0.000408112,-0.000608712,0.000112716,5.58E-05,5.61E-05,-0.001217424,0.000225432,0.001217424
0.098220258,4.778388298,0.013883982,0.98244691,0.00843216,0.186351731,0.005602024,0.997193647,-0.074655531,-0.18645827,0.074389042,0.97964258,1.521400171,4.210599103,-7.463433292,-0.824228144,-0.554504699,-0.114771532,0.53467867,-0.828849087,0.164705529,-0.18645827,0.074389042,0.97964258,2.451806508,45.4810034,0.455058473,-0.415379195,0.165752157,2.182389632,0.072410471,-0.028899801,-0.380571454,-2.186462841,0.368600536,-0.444145134,13.23092466,45.0253288,34.89325537,53.7764791,-83.00765285,14.84834243,82.13340804,55.56622267,12.99991697,-2.186462841,0.368600536,-0.444145134,13.70649445,-3.566099875,760.7450042,3.155220905,-1145.318262,1384.734997,-140.5909783,225.6675059,22.90731791,122.5789824,11771.55455,-17307.40099,90.20682641,-87.39129866,2372.744009,-7573.089059,0.100143062,4926.770361,102677.9484,777.290154,97548.13308,4149.480207,5129.815306,0,0,4926.770361,102677.9484,107604.7188,-3.876619,3.876619,6.37E-12,-113.6455265,1077.895527,-676.3716596,-352.2533404,-0.442128726,1950.442129,964.25,1.00E-20,-1028.625,1.00E-20,1950,4.55E-13,4,6,4,6,30,6,0,-5.55E-17,0,0,1.39E-17,-6.94E-18,1.11E-16,1.11E-16,0,2.60E-17,0,0,1.11E-16,1.11E-16,1.67E-16,0,2.60E-17,1.39E-17,6.94E-18,1.73E-06,-1.29E-06,4.35E-07,4.09E-06,3.07E-08,1.32E-08,-0.000120996,0.000126635,4.35E-07,-0.000430402,-0.003565935,0.003307354,-4.02E-06,0.000103111,-0.00713187,0.006614708,0.00713187
0.100695082,4.82391379,0.014344994,0.982027893,0.008598791,0.188539856,0.005674061,0.997164992,-0.075031883,-0.188650528,0.074753189,0.979195047,1.534624011,4.255716282,-7.428497189,-0.766415026,-0.634638407,-0.099207359,0.614018719,-0.769185317,0.177016837,-0.188650528,0.074753189,0.979195047,2.490771173,45.43990805,0.465648958,-0.421456711,0.167034688,2.187608075,0.0714588,-0.028327454,-0.371057457,-2.191788968,0.358651514,-0.449642458,13.17897177,45.0801226,34.87913472,61.68457749,-77.03080993,16.23553577,76.32000374,63.59084825,11.58752414,-2.191788968,0.358651514,-0.449642458,26.08601682,4.739004314,2311.46482,-16.80294306,-1113.227442,708.8942613,195185.7807,194829.2897,69.43090236,-255.9825852,-10803.98437,7117.857406,228.5995214,-244.5529475,-9117.847894,6713.163943,0.101144492,4922.893742,102681.825,780.4817153,97548.13982,4142.412027,5133.685184,0,0,4922.893742,102681.825,107604.7187,-4.105421147,4.105421147,-1.36E-11,-110.6021888,1074.852189,-678.2729295,-350.3520705,-0.51877636,1950.518776,964.25,1.00E-20,-1028.625,2.27E-13,1950,-4.55E-13,4,6,4,6,30,6,1.11E-16,0,0,8.67E-19,0,0,0,-5.55E-17,0,-2.60E-17,6.94E-18,0,1.11E-16,1.11E-16,5.55E-17,0,2.69E-17,6.94E-18,0,5.36E-06,-5.44E-07,4.82E-06,6.26E-07,-3.06E-08,-1.13E-08,3.89E-05,-4.90E-05,4.82E-06,0.000428226,-0.000278362,0.000496361,6.11E-05,5.57E-05,-0.000556724,0.000992722,0.000992722
0.103209731,4.869398155,0.01481682,0.981602809,0.008766685,0.190732983,0.00574512,0.997136919,-0.07539866,-0.190847895,0.07510732,0.978742035,1.54779475,4.300888297,-7.393575503,-0.70099395,-0.708399385,-0.082327352,0.687156869,-0.701804247,0.187846309,-0.190847895,0.07510732,0.978742035,2.531342507,45.39886627,0.476654061,-0.427497775,0.1682736,2.19237946,0.0704547,-0.027738217,-0.361448962,-2.19666816,0.348600095,-0.455086127,13.12487666,45.13484497,34.86446125,68.97065639,-70.28039981,17.47624856,69.74733119,70.97877468,10.04047739,-2.19666816,0.348600095,-0.455086127,13.98759836,-3.612588233,778.3365539,3.348057363,-1248.932278,1402.43976,-142.22062,226.7067554,23.43496166,190.3114769,10978.76345,-17556.84131,103.439326,-87.14022587,2442.138028,-7074.073347,0.102145923,4918.788321,102685.9304,783.4044154,97548.50951,4135.383906,5137.420914,0,0,4918.788321,102685.9304,107604.7187,-3.79772425,3.79772425,2.64E-11,-107.5190772,1071.769077,-680.0411416,-348.5838584,-0.631106638,1950.631107,964.25,-3.41E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,-1.73E-18,0,0,0,0,0,-1.82E-17,6.94E-18,0,5.55E-17,0,5.55E-17,0,1.99E-17,6.94E-18,0,1.26E-06,-1.26E-06,-8.25E-09,4.22E-06,3.05E-08,9.94E-09,-0.000194123,0.00021881,-8.25E-09,-0.000395647,-0.003184489,0.003670295,-1.12E-05,0.000104338,-0.006368978,0.00734059,0.00734059
0.105764496,4.914841517,0.015299614,0.981171626,0.00893582,0.192931051,0.005815141,0.997109445,-0.075755781,-0.193050313,0.075451344,0.978283533,1.560912003,4.346114982,-7.35866844,-0.628625666,-0.775047515,-0.064273805,0.753366676,-0.627382216,0.197053817,-0.193050313,0.075451344,0.978283533,2.57088732,45.35802035,0.487553709,-0.433635174,0.169513305,2.19747707,0.069388159,-0.0271313,-0.351773305,-2.201875729,0.338465368,-0.460607979,13.07215024,45.1893062,34.84992839,75.55914548,-62.82543613,18.57926506,62.48311182,77.65265428,8.348232614,-2.201875729,0.338465368,-0.460607979,26.23513073,4.670053539,2317.481949,-16.377712,-1083.334231,717.7990758,195166.1444,194851.0333,69.61273293,-314.7869854,-11954.18296,7316.831948,220.4029586,-242.9764435,-9282.641818,7497.508376,0.103147353,4914.990597,102689.7282,786.5962363,97548.52013,4128.394361,5141.208023,0,0,4914.990597,102689.7282,107604.7188,-3.971684998,3.971684998,-8.19E-12,-104.4149399,1068.66494,-681.914613,-346.710387,-0.711446031,1950.711446,964.25,2.27E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,-5.55E-17,-5.55E-17,-5.55E-17,0,0,6.94E-18,0,0,-5.55E-17,2.26E-17,6.94E-18,0,5.55E-17,5.55E-17,5.55E-17,1.11E-16,2.26E-17,6.94E-18,6.94E-18,5.77E-06,-5.11E-07,5.27E-06,6.67E-07,-3.05E-08,-8.14E-09,0.000119936,-0.000148931,5.27E-06,0.000430762,0.000121302,0.000809915,6.64E-05,5.65E-05,0.000242605,0.001619831,0.001619831
0.108359665,4.960244132,0.015793524,0.980734317,0.009106175,0.195134,0.005884075,0.997082584,-0.076103204,-0.195257722,0.075785207,0.977819525,1.573975382,4.391395998,-7.323776201,-0.550039961,-0.833914057,-0.045203843,0.811991665,-0.546666213,0.204513051,-0.195257722,0.075785207,0.977819525,2.612036571,45.3174874,0.498856104,-0.439735224,0.170708344,2.202126276,0.068283004,-0.026513745,-0.342080102,-2.206634458,0.328306261,-0.466081524,13.01728457,45.24335013,34.83485853,81.38773464,-54.7394581,19.50617338,54.59936577,83.54873459,6.548923607,-2.206634458,0.328306261,-0.466081524,14.28083591,-3.656955301,796.9961106,3.548162902,-1354.375976,1406.776045,-137.0296417,219.467872,23.99343566,261.9483096,10184.29908,-17624.4464,116.6582436,-84.81646055,2634.317822,-6568.396066,0.104148784,4911.018912,102693.6998,789.5263986,97548.88314,4121.492513,5144.816696,0,0,4911.018912,102693.6998,107604.7187,-3.720505169,3.720505169,1.55E-11,-101.2944381,1065.544438,-683.6548603,-344.9701397,-0.832494004,1950.832494,964.25,-1.14E-13,-1028.625,-4.55E-13,1950,-4.55E-13,4,6,4,6,30,6,1.11E-16,-5.55E-17,-5.55E-17,8.67E-19,0,0,-5.55E-17,0,1.11E-16,-1.04E-17,-3.47E-18,1.39E-17,1.11E-16,1.67E-16,5.55E-17,1.67E-16,1.13E-17,3.47E-18,1.39E-17,7.85E-07,-1.22E-06,-4.39E-07,4.30E-06,3.03E-08,6.75E-09,-0.00025677,0.000299953,-4.39E-07,-0.000346145,-0.002740522,0.003956638,-1.85E-05,0.00010432,-0.005481045,0.007913275,0.007913275
0.11099554,5.005606132,0.01629871,0.980290851,0.009277725,0.197341763,0.005951863,0.997056353,-0.076440849,-0.197470056,0.076108816,0.977350001,1.586984488,4.436731166,-7.288898995,-0.466028294,-0.884408355,-0.025288137,0.862451857,-0.460466404,0.210113029,-0.197470056,0.076108816,0.977350001,2.652181438,45.2769069,0.510072491,-0.445929111,0.171902936,2.207092538,0.067098966,-0.025873072,-0.332244572,-2.211712741,0.317986845,-0.471625264,12.96375808,45.29745746,34.81990334,86.39556465,-46.10486937,20.26833655,46.17684688,88.60459784,4.635031996,-2.211712741,0.317986845,-0.471625264,26.36801911,4.603604596,2322.470681,-15.94261798,-1053.855843,738.6581811,195142.453,194878.2624,69.76487864,-362.6065241,-13083.68924,7699.938797,212.3964014,-243.3500886,-9324.435682,8277.216739,0.105150215,4907.298407,102697.4203,792.7133286,97548.90383,4114.585078,5148.516518,0,0,4907.298407,102697.4203,107604.7187,-3.832116994,3.832116993,-1.73E-11,-98.1294824,1062.379482,-685.4973285,-343.1276715,-0.917189792,1950.91719,964.25,-1.14E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,0,-8.67E-19,0,0,0,0,0,-1.56E-17,0,-1.39E-17,1.56E-17,0,0,0,1.65E-17,0,1.39E-17,6.17E-06,-4.90E-07,5.69E-06,7.54E-07,-3.03E-08,-4.99E-09,0.000205601,-0.000252567,5.69E-06,0.000412506,0.000575875,0.001041197,7.17E-05,5.86E-05,0.00115175,0.002082394,0.002082394
0.113672395,5.050927777,0.016815319,0.9798412,0.00945045,0.199554282,0.006018453,0.997030766,-0.076768673,-0.199687257,0.076422117,0.976874946,1.599938953,4.482120141,-7.254037021,-0.377435807,-0.926023776,-0.004709327,0.904249529,-0.369647976,0.213759592,-0.199687257,0.076422117,0.976874946,2.693880446,45.23689215,0.521670212,-0.452087674,0.173052803,2.211623926,0.065890393,-0.025228001,-0.322467137,-2.216355176,0.307719687,-0.477128952,12.90815941,45.35081047,34.80443972,90.53628917,-37.00707105,20.83048595,37.29907531,92.77277711,2.64767384,-2.216355176,0.307719687,-0.477128952,14.58583784,-3.699500505,816.6740927,3.758505942,-1459.120862,1397.542654,-124.0331123,203.0339002,24.58130712,333.6447104,9422.357168,-17512.89645,129.4720071,-80.46929108,2949.131842,-6079.643519,0.106151645,4903.46629,102701.2525,795.6552042,97549.25404,4107.811086,5151.99842,0,0,4903.46629,102701.2525,107604.7188,-3.643917127,3.643917127,2.36E-11,-94.97138995,1059.22139,-687.2110236,-341.4139764,-1.046422184,1951.046422,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,0,0,1.11E-16,0,2.17E-19,-1.04E-17,-1.39E-17,1.11E-16,0,1.11E-16,0,2.17E-19,1.04E-17,1.39E-17,3.23E-07,-1.16E-06,-8.43E-07,4.34E-06,3.01E-08,3.67E-09,-0.000307228,0.000367707,-8.43E-07,-0.000285397,-0.002249574,0.004155615,-2.55E-05,0.000103085,-0.004499149,0.00831123,0.00831123
0.11639054,5.096209209,0.017343514,0.979385338,0.009624325,0.201771486,0.006083785,0.997005839,-0.077086598,-0.201909256,0.076725019,0.976394349,1.612838364,4.527562733,-7.219190494,-0.285152818,-0.958342782,0.016339581,0.936974131,-0.275122488,0.215376634,-0.201909256,0.076725019,0.976394349,2.734643991,45.19659784,0.533210584,-0.458334532,0.174199996,2.216448523,0.064586553,-0.024554568,-0.312475052,-2.221293615,0.297218151,-0.482691993,12.85380801,45.40453621,34.78905255,93.76602214,-27.53860114,21.20719042,28.05662987,96.0081265,0.581790054,-2.221293615,0.297218151,-0.482691993,26.48501619,4.540194275,2326.495752,-15.50066294,-1027.314482,771.3805759,195116.2165,194909.3743,69.8892063,-398.5252852,-14158.13495,8260.786206,204.9614903,-245.5864847,-9245.882041,9028.993533,0.107153076,4899.822373,102704.8964,798.8322776,97549.29068,4100.990095,5155.6057,0,0,4899.822373,102704.8964,107604.7188,-3.687831329,3.687831329,-2.55E-11,-91.74605923,1055.996059,-689.0193384,-339.6056616,-1.136226292,1951.136226,964.25,2.27E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,0,0,-8.67E-19,-1.39E-17,0,-5.55E-17,0,0,-2.97E-17,3.47E-18,-1.39E-17,5.55E-17,1.11E-16,0,0,3.06E-17,1.73E-17,1.39E-17,6.55E-06,-4.79E-07,6.08E-06,8.87E-07,-3.01E-08,-1.99E-09,0.000290774,-0.000354201,6.08E-06,0.000371461,0.001068844,0.001180956,7.66E-05,6.18E-05,0.002137688,0.002361912,0.002361912
0.119150237,5.141450692,0.017883442,0.978923235,0.009799326,0.203993317,0.006147805,0.996981586,-0.077394582,-0.204135996,0.077017466,0.975908195,1.625682373,4.573058591,-7.184359611,-0.190105843,-0.981041137,0.037657084,0.960306338,-0.177838684,0.21490728,-0.204135996,0.077017466,0.975908195,2.776865714,45.15710608,0.545101923,-0.46455105,0.175303386,2.220866148,0.063271915,-0.023882731,-0.302612516,-2.225823608,0.286841191,-0.488225949,12.79751238,45.4571919,34.77319744,96.05636563,-17.79325586,21.36690882,18.54112119,98.28152749,-1.519156723,-2.225823608,0.286841191,-0.488225949,14.90168356,-3.740457827,837.284513,3.982050477,-1560.619021,1375.046991,-102.7981127,177.0886435,25.19609089,400.8142213,8726.102146,-17231.27033,141.5080543,-74.22256838,3381.934337,-5631.060883,0.108154506,4896.134541,102708.5842,801.7898442,97549.62239,4094.344697,5158.961817,0,0,4896.134541,102708.5842,107604.7187,-3.56682764,3.56682764,2.09E-11,-88.54975841,1052.799758,-690.7077907,-337.9172093,-1.273016021,1951.273016,964.25,-1.14E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,1.39E-17,0,0,0,0,6.07E-18,0,0,1.39E-17,0,0,0,6.07E-18,1.39E-17,0,-1.08E-07,-1.09E-06,-1.20E-06,4.33E-06,2.99E-08,7.84E-10,-0.000344917,0.000420883,-1.20E-06,-0.000216875,-0.001729003,0.00425959,-3.20E-05,0.000100703,-0.003458007,0.008519181,0.008519181
0.121951805,5.18665238,0.018435268,0.978454867,0.00997543,0.206219701,0.006210454,0.996958022,-0.077692548,-0.206367401,0.07729937,0.975416477,1.638470555,4.618607508,-7.149544592,-0.093248301,-0.99389115,0.05903504,0.974021175,-0.078773021,0.212314769,-0.206367401,0.07729937,0.975416477,2.818264398,45.11712316,0.556973006,-0.470847298,0.17640092,2.225539244,0.061846303,-0.023177709,-0.292468666,-2.230612101,0.276161599,-0.493805814,12.74231414,45.51050245,34.75736933,97.38198279,-7.870056236,21.32792259,8.849367335,99.56675254,-3.658457865,-2.230612101,0.276161599,-0.493805814,26.58699673,4.480290013,2329.65721,-15.05479848,-1006.198895,815.3647411,195088.7965,194942.8673,69.98860384,-422.5339157,-15144.88274,8986.606061,198.4536804,-249.5261365,-9054.038806,9730.361314,0.109155937,4892.567714,102712.151,804.9524421,97549.68035,4087.615272,5162.470687,0,0,4892.567714,102712.151,107604.7187,-3.540012995,3.540012995,1.55E-11,-85.26494473,1049.514945,-692.4789445,-336.1460555,-1.368744497,1951.368744,964.25,-1.14E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,-5.55E-17,0,-5.55E-17,1.73E-18,0,0,-5.55E-17,0,1.11E-16,8.67E-19,3.47E-18,2.78E-17,1.11E-16,1.11E-16,0,1.67E-16,2.60E-18,3.47E-18,2.78E-17,6.88E-06,-4.74E-07,6.41E-06,1.06E-06,-2.99E-08,7.72E-10,0.000369581,-0.000447379,6.41E-06,0.00030726,0.001582183,0.001223232,8.08E-05,6.61E-05,0.003164365,0.002446464,0.003164365
0.124795491,5.231814537,0.018999138,0.977980204,0.010152612,0.20845058,0.006271676,0.996935161,-0.077980454,-0.208603418,0.077570674,0.974919178,1.651202578,4.664209134,-7.114745632,0.004449102,-0.996763972,0.080260757,0.977990194,0.021080184,0.207583252,-0.208603418,0.077570674,0.974919178,2.860983749,45.07815502,0.569156695,-0.477121064,0.177456505,2.22984658,0.060422664,-0.02247981,-0.282518899,-2.235032914,0.265671785,-0.499369964,12.685355,45.56245997,34.74112441,97.73368813,2.132620293,21.06286769,-0.922670269,99.85436228,-5.791057461,-2.235032914,0.265671785,-0.499369964,15.2269215,-3.779983221,858.7074299,4.221629683,-1656.406703,1340.10448,-73.57481012,142.0439611,25.83431945,458.5266228,8126.477118,-16794.75092,152.4268524,-66.26919453,3923.711481,-5244.700264,0.110157368,4889.027701,102715.691,807.9292461,97549.98848,4081.098455,5165.702573,0,0,4889.027701,102715.691,107604.7187,-3.488056806,3.488056806,-1.55E-11,-82.0294228,1046.279423,-694.1432754,-334.4817246,-1.512395073,1951.512395,964.25,1.14E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-1.73E-18,0,0,0,0,0,0,0,0,1.73E-18,0,0,0,1.73E-18,0,0,-4.94E-07,-1.01E-06,-1.51E-06,4.27E-06,2.97E-08,-1.84E-09,-0.000370176,0.000459272,-1.51E-06,-0.00014365,-0.00119736,0.004264355,-3.79E-05,9.73E-05,-0.002394719,0.00852871,0.00852871
0.127681622,5.276937332,0.019575222,0.977499225,0.010330846,0.210685877,0.006331409,0.996913017,-0.078258225,-0.210843966,0.077831292,0.974416293,1.66387801,4.709863243,-7.079962957,0.102008079,-0.989630887,0.101119039,0.972182685,0.120718673,0.200718281,-0.210843966,0.077831292,0.974416293,2.903031076,45.03851267,0.581364517,-0.48346312,0.178502167,2.23435909,0.058873648,-0.021744543,-0.272229429,-2.239662075,0.254819585,-0.504964344,12.6292919,45.61531644,34.72484731,97.10552494,12.11317059,20.59410022,-10.67575405,99.13793578,-7.919270324,-2.239662075,0.254819585,-0.504964344,26.67534527,4.42427942,2332.087343,-14.60780085,-992.8608554,869.5098814,195061.2789,194977.4734,70.06689233,-435.2980402,-16014.20203,9858.680813,193.1888677,-254.9442986,-8760.152807,10360.48927,0.111158798,4885.539644,102719.1791,811.0732492,97550.07241,4074.466395,5169.106693,0,0,4885.539644,102719.1791,107604.7187,-3.389876662,3.389876662,1.55E-11,-78.68643715,1042.936437,-695.8744865,-332.7505135,-1.614901465,1951.614901,964.25,-3.41E-13,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,0,0,0,-1.73E-18,0,0,0,0,0,-3.47E-18,0,0,3.47E-18,0,0,0,5.20E-18,0,0,7.16E-06,-4.73E-07,6.69E-06,1.28E-06,-2.97E-08,3.24E-09,0.000435915,-0.000525481,6.69E-06,0.000221408,0.002097,0.00116559,8.43E-05,7.13E-05,0.004194001,0.002331181,0.004194001
0.130610434,5.322021026,0.020163665,0.977011901,0.010510107,0.212925535,0.006389598,0.996891604,-0.078525816,-0.213088993,0.078081165,0.973907805,1.676496532,4.755569485,-7.04519676,0.198452625,-0.972563598,0.121394416,0.956665896,0.219142374,0.191747185,-0.213088993,0.078081165,0.973907805,2.946225662,45.00006513,0.593839884,-0.489793216,0.179508578,2.238558782,0.057337799,-0.02102125,-0.262189185,-2.243976128,0.244212706,-0.510558363,12.57169912,45.66657982,34.70821349,95.50801083,21.97264369,19.89872444,-20.31349056,97.42825495,-9.997289347,-2.243976128,0.244212706,-0.510558363,15.55961056,-3.818146807,880.7926233,4.479822807,-1744.206692,1294.01675,-37.35357536,99.09151938,26.49164851,501.9878852,7651.088575,-16224.11042,161.9345013,-56.86301586,4561.368056,-4940.604619,0.112160229,4882.149767,102722.569,814.0722605,97550.35266,4068.077507,5172.216322,0,0,4882.149767,102722.569,107604.7188,-3.406418803,3.406418803,-1.18E-11,-75.41032488,1039.660325,-697.5155509,-331.1094491,-1.764674388,1951.764674,964.25,-1.14E-13,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,0,1.73E-18,0,0,-5.55E-17,-5.55E-17,0,-5.20E-18,0,0,5.55E-17,5.55E-17,5.55E-17,0,6.94E-18,0,0,-8.21E-07,-9.22E-07,-1.75E-06,4.18E-06,2.96E-08,-4.13E-09,-0.000383941,0.000483339,-1.75E-06,-6.81E-05,-0.000673713,0.004169303,-4.29E-05,9.30E-05,-0.001347426,0.008338605,0.008338605
0.133582258,5.367065806,0.020764638,0.97651821,0.010690369,0.215169471,0.00644618,0.996870935,-0.078783159,-0.215338413,0.078320211,0.973393709,1.689057705,4.801327614,-7.010447271,0.292818752,-0.945733522,0.14087329,0.931604286,0.315363361,0.18071913,-0.215338413,0.078320211,0.973393709,2.988931496,44.96079583,0.606389622,-0.496177559,0.180500225,2.242902606,0.055664069,-0.020257242,-0.251761431,-2.248437537,0.233194559,-0.516165167,12.51475801,45.71893889,34.6914805,92.9546256,31.61085001,19.00336923,-29.7381243,94.73880278,-12.02731326,-2.248437537,0.233194559,-0.516165167,26.75190478,4.372464718,2333.94643,-14.16215193,-989.4150243,932.2482552,195034.4068,195012.2304,70.12870372,-437.8573775,-16740.34531,10852.98576,189.4316772,-261.5602588,-8379.288403,10900.9688,0.11316166,4878.743348,102725.9754,817.1941856,97550.46636,4061.549163,5175.509042,0,0,4878.743348,102725.9754,107604.7187,-3.238625213,3.238625213,1.55E-11,-72.01085196,1036.260852,-699.2043376,-329.4206624,-1.874820621,1951.874821,964.25,1.00E-20,-1028.625,-2.27E-13,1950,2.27E-13,4,6,4,6,30,6,-5.55E-17,0,0,0,0,0,0,-5.55E-17,0,-1.73E-18,-1.39E-17,1.39E-17,5.55E-17,5.55E-17,5.55E-17,0,1.73E-18,1.39E-17,1.39E-17,7.36E-06,-4.75E-07,6.89E-06,1.54E-06,-2.96E-08,5.35E-09,0.00048405,-0.000582356,6.89E-06,0.000117329,0.002594229,0.001009236,8.68E-05,7.73E-05,0.005188457,0.002018472,0.005188457
0.136597322,5.41207193,0.021378288,0.976018126,0.010871606,0.217417632,0.006501097,0.996851023,-0.079030206,-0.217592175,0.078548367,0.97287399,1.701561224,4.847137283,-6.975714684,0.384164201,-0.909410054,0.159346226,0.897257774,0.408415851,0.167705041,-0.217592175,0.078548367,0.97287399,3.032582232,44.92286295,0.619156733,-0.502562797,0.181456035,2.246996254,0.05401255,-0.019509199,-0.241626531,-2.252646189,0.222465441,-0.52178843,12.45655702,45.76951607,34.67445769,89.47528596,40.93230408,17.88972266,-38.85676853,91.1003114,-13.96368098,-2.252646189,0.222465441,-0.52178843,15.89738147,-3.8549301,903.364382,4.758840642,-1822.025131,1238.52911,4.163558707,50.16747695,27.16299478,527.0440262,7323.206183,-15544.99368,169.7934483,-46.30846041,5278.165562,-4736.057608,0.11416309,4875.504723,102729.214,820.2176718,97550.71538,4055.287051,5178.498645,0,0,4875.504723,102729.214,107604.7187,-3.320763007,3.320763007,-1.82E-11,-68.69247659,1032.942477,-700.8226556,-327.8023444,-2.029964768,1952.029965,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,0,-5.55E-17,0,0,2.60E-17,1.39E-17,-1.39E-17,5.55E-17,5.55E-17,0,0,2.60E-17,1.39E-17,1.39E-17,-1.07E-06,-8.30E-07,-1.91E-06,4.06E-06,2.94E-08,-6.04E-09,-0.000387365,0.000493862,-1.91E-06,7.95E-06,-0.000176956,0.003977473,-4.69E-05,8.80E-05,-0.000353911,0.007954946,0.007954946
0.139655959,5.457039602,0.022004787,0.975511628,0.011053791,0.21966993,0.006554286,0.996831882,-0.079266892,-0.21985019,0.078765554,0.972348642,1.714006647,4.892998223,-6.94099923,0.471577816,-0.863957889,0.176610103,0.853979073,0.497365814,0.152797218,-0.21985019,0.078765554,0.972348642,3.075952246,44.88400176,0.632052577,-0.508986023,0.182391612,2.251164485,0.0522131,-0.018718102,-0.231068811,-2.256932588,0.211289009,-0.527405828,12.39873034,45.82133099,34.65726323,85.10219121,49.84216259,16.5887076,-47.57697888,86.54547238,-15.8093711,-2.256932588,0.211289009,-0.527405828,26.81890645,4.325062232,2335.417453,-13.71993126,-997.646516,1001.597637,195008.5823,195046.4887,70.17932864,-431.3084006,-17302.48585,11941.02428,187.3858456,-269.048675,-7929.813505,11336.50744,0.115164521,4872.18396,102732.5348,823.3147874,97550.86162,4048.869173,5181.673174,0,0,4872.18396,102732.5348,107604.7188,-3.087409379,3.08740938,8.05E-10,-65.23851598,1029.488516,-702.4669006,-326.1580994,-2.148590591,1952.148591,964.25,6.82E-13,-1028.625,-3.64E-12,1950,8.64E-12,4,6,4,6,30,6,0,0,0,-3.47E-18,0,-6.94E-18,0,1.11E-16,0,8.67E-18,0,-1.39E-17,1.11E-16,0,1.11E-16,0,1.21E-17,0,2.08E-17,7.48E-06,-4.75E-07,7.01E-06,1.82E-06,-2.94E-08,7.05E-09,0.000509251,-0.000612947,7.01E-06,1.95E-07,0.003055318,0.00075899,8.82E-05,8.39E-05,0.006110635,0.001517979,0.006110635
0.142758389,5.501969076,0.022644283,0.974998689,0.011236896,0.221926312,0.006605687,0.996813524,-0.079493167,-0.222112406,0.078971709,0.971817652,1.726393679,4.938910093,-6.906301105,0.554188712,-0.809833332,0.192470377,0.802210041,0.581320432,0.1361088,-0.222112406,0.078971709,0.971817652,3.120043825,44.84657542,0.645112343,-0.515424885,0.183295328,2.255152464,0.050442235,-0.017945949,-0.220834374,-2.261035956,0.200431744,-0.533057371,12.33994157,45.87123277,34.63985021,79.88357003,58.25231153,15.08652548,-55.81317335,81.12389289,-17.51978391,-2.261035956,0.200431744,-0.533057371,16.2375158,-3.890228222,926.2272453,5.060424574,-1888.238583,1175.768685,48.67748779,-2.170057769,27.84270167,530.6454134,7160.913897,-14787.02444,175.8309229,-34.94834409,6054.2971,-4644.92724,0.116165951,4869.096551,102735.6222,826.3642099,97551.07713,4042.732341,5184.545065,0,0,4869.096551,102735.6222,107604.7188,-3.230013314,3.230013314,5.64E-11,-61.87596682,1026.125967,-704.0626012,-324.5623988,-2.308372457,1952.308372,964.25,-1.14E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,1.11E-16,0,1.11E-16,0,0,-6.94E-18,1.11E-16,1.11E-16,1.11E-16,2.95E-17,0,1.39E-17,1.11E-16,2.22E-16,1.11E-16,2.22E-16,2.95E-17,0,2.08E-17,-1.25E-06,-7.36E-07,-1.99E-06,3.91E-06,2.93E-08,-7.53E-09,-0.000381451,0.000491579,-1.99E-06,8.36E-05,0.000274888,0.003695461,-4.97E-05,8.26E-05,0.000549776,0.007390922,0.007390922
0.145904945,5.546860574,0.023296951,0.974479293,0.011420893,0.224186687,0.006655237,0.996795961,-0.07970897,-0.224378732,0.079166756,0.971281015,1.738721875,4.984872597,-6.871620541,0.631174919,-0.747579758,0.206743146,0.74247721,0.65943698,0.117772927,-0.224378732,0.079166756,0.971281015,3.164079116,44.80815912,0.658357404,-0.52188376,0.184172883,2.259139544,0.04851632,-0.017129541,-0.210155747,-2.265141414,0.189105444,-0.538683829,12.28122785,45.9224545,34.62219013,73.86888176,66.0769691,13.41823159,-63.48182471,74.88601392,-19.0995731,-2.265141414,0.189105444,-0.538683829,26.87888305,4.282206724,2336.699953,-13.28272399,-1018.93019,1075.23208,194983.9328,195079.8527,70.22453885,-416.525121,-17685.48241,13090.82672,187.1870487,-277.0525047,-7432.760674,11655.51486,0.117167382,4865.866538,102738.8522,829.434627,97551.25756,4036.431911,5187.594651,0,0,4865.866538,102738.8522,107604.7187,-2.937289842,2.937289842,-5.18E-11,-58.36976269,1022.619763,-705.6606009,-322.9643991,-2.43626463,1952.436265,964.25,2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-1.73E-18,0,0,-5.55E-17,-5.55E-17,0,1.04E-17,1.39E-17,-6.94E-18,5.55E-17,5.55E-17,5.55E-17,0,1.21E-17,1.39E-17,6.94E-18,7.51E-06,-4.71E-07,7.05E-06,2.12E-06,-2.93E-08,8.31E-09,0.000508299,-0.000613829,7.05E-06,-0.000123457,0.003462917,0.000423135,8.84E-05,9.07E-05,0.006925834,0.00084627,0.006925834
0.149095844,5.591714345,0.023962937,0.973953413,0.011605755,0.226451002,0.006702874,0.996779205,-0.079914249,-0.226649115,0.079350628,0.970738717,1.75099095,5.030885404,-6.836957735,0.701771632,-0.677822116,0.21925728,0.675386374,0.730931362,0.097941763,-0.226649115,0.079350628,0.970738717,3.208600313,44.77122992,0.671711656,-0.528374357,0.18502293,2.263020874,0.04662227,-0.016333934,-0.199816445,-2.269138244,0.178113655,-0.544362327,12.22186625,45.97169343,34.60438446,67.12284098,73.23900599,11.574282,-70.50815788,67.89848086,-20.50609498,-2.269138244,0.178113655,-0.544362327,16.57703997,-3.923856837,949.1725151,5.385763734,-1941.667493,1108.165492,93.48145994,-54.93930865,28.52472721,511.2114328,7176.443311,-13982.76608,179.9447878,-23.15033597,6867.579237,-4677.128039,0.118168813,4862.929248,102741.7895,832.5105648,97551.43845,4030.418683,5190.351053,0,0,4862.929248,102741.7895,107604.7187,-3.133204331,3.133204331,-2.55E-11,-54.96096689,1019.210967,-707.2333807,-321.3916193,-2.599998249,1952.599998,964.25,1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,1.73E-18,0,0,0,1.11E-16,0,-2.78E-17,0,0,1.11E-16,0,1.11E-16,0,2.95E-17,0,0,-1.33E-06,-6.42E-07,-1.98E-06,3.74E-06,2.92E-08,-8.57E-09,-0.00036677,0.000476914,-1.98E-06,0.000158288,0.000665328,0.003333195,-5.14E-05,7.69E-05,0.001330656,0.00666639,0.00666639
0.152331415,5.636530631,0.024642417,0.973421032,0.011791452,0.228719164,0.006748535,0.996763269,-0.080108949,-0.228923463,0.079523255,0.970190755,1.76320046,5.07694819,-6.802312922,0.76527879,-0.601260713,0.229856323,0.601616508,0.795085912,0.076785224,-0.228923463,0.079523255,0.970190755,3.253297174,44.73329613,0.685307901,-0.534865861,0.185840627,2.266822708,0.044569361,-0.015494099,-0.189026435,-2.273058266,0.166646383,-0.549996623,12.16227043,46.02227183,34.58625613,59.71002487,79.66505411,9.593521299,-76.8208045,60.22731937,-21.74653579,-2.273058266,0.166646383,-0.549996623,26.93456909,4.243960248,2338.003212,-12.85154891,-1054.165289,1150.568338,194960.4295,195112.0714,70.2703904,-393.965988,-17880.44298,14268.07735,188.8984225,-285.1970117,-6911.085678,11850.55904,0.119170243,4859.796043,102744.9227,835.553299,97551.65355,4024.242744,5193.269159,0,0,4859.796043,102744.9227,107604.7187,-2.789203078,2.789203078,2.55E-11,-51.40492885,1015.654929,-708.7838797,-319.8411203,-2.737860647,1952.737861,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,1.11E-16,0,-1.73E-18,0,0,0,0,0,1.39E-17,1.39E-17,6.94E-18,1.11E-16,0,1.11E-16,0,1.56E-17,1.39E-17,6.94E-18,7.45E-06,-4.62E-07,6.99E-06,2.43E-06,-2.93E-08,9.13E-09,0.000479878,-0.000583601,6.99E-06,-0.000246263,0.003801519,1.31E-05,8.73E-05,9.77E-05,0.007603039,2.63E-05,0.007603039
0.15561187,5.681309676,0.025335541,0.972882126,0.011977956,0.230991119,0.006792156,0.996748162,-0.080293013,-0.231201719,0.079684565,0.969637115,1.775350125,5.123060632,-6.767686301,0.821068073,-0.51866412,0.238400399,0.521912813,0.85125666,0.054489584,-0.231201719,0.079684565,0.969637115,3.29824098,44.69685426,0.698959425,-0.541405887,0.186635348,2.270594978,0.04254818,-0.014675734,-0.178576775,-2.276945848,0.155513512,-0.555700371,12.10234536,46.07086098,34.5680541,51.70914369,85.29214148,7.470219147,-82.35885969,51.95368869,-22.78104287,-2.276945848,0.155513512,-0.555700371,16.91283063,-3.955563275,971.9853121,5.735434019,-1981.632708,1038.359446,135.7038446,-104.9870611,29.20284811,468.8472114,7375.713636,-13166.57368,182.1066118,-11.29262024,7694.236693,-4838.222302,0.120171674,4857.00684,102747.7119,838.6554023,97551.79987,4018.351438,5195.912038,0,0,4857.00684,102747.7119,107604.7187,-3.029513269,3.029513269,-1.46E-11,-47.9477345,1012.197735,-710.3329784,-318.2920216,-2.904936019,1952.904936,964.25,1.14E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,-1.39E-17,0,0,0,0,0,-1.39E-17,-3.47E-18,1.39E-17,0,0,0,0,2.78E-17,3.47E-18,-1.33E-06,-5.50E-07,-1.88E-06,3.57E-06,2.92E-08,-9.16E-09,-0.000343296,0.000449817,-1.88E-06,0.000231546,0.00098002,0.002903593,-5.18E-05,7.12E-05,0.00196004,0.005807186,0.005807186
0.158937537,5.726051741,0.026042484,0.972336681,0.012165237,0.233266772,0.006833674,0.996733897,-0.080466392,-0.233483791,0.079834494,0.969077795,1.787439507,5.169222381,-6.733078105,0.868589109,-0.430861531,0.244767852,0.43707926,0.898879744,0.031255812,-0.233483791,0.079834494,0.969077795,3.34359086,44.65944048,0.712907656,-0.547927248,0.187391478,2.274208981,0.040367906,-0.013814441,-0.16768509,-2.280677433,0.143914347,-0.561341613,12.04187885,46.12074603,34.54945646,43.19715327,90.06217141,5.246493601,-87.06586477,43.15641431,-23.620118,-2.280677433,0.143914347,-0.561341613,26.98879144,4.210324769,2339.539015,-12.42680994,-1103.728435,1224.864593,194938.0353,195142.9006,70.32301429,-363.600888,-17885.06652,15437.32949,192.5089224,-293.104296,-6388.849763,11918.67471,0.121173104,4853.977327,102750.7414,841.6704046,97552.04892,4012.306922,5198.692503,0,0,4853.977327,102750.7414,107604.7187,-2.643932028,2.643932028,-3.64E-12,-44.34435268,1008.594353,-711.8351867,-316.7898133,-3.053361826,1953.053362,964.25,-2.27E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,-5.55E-17,0,0,1.73E-18,0,0,0,-5.55E-17,0,3.12E-17,0,1.73E-18,5.55E-17,5.55E-17,5.55E-17,0,3.30E-17,0,1.73E-18,7.29E-06,-4.46E-07,6.85E-06,2.74E-06,-2.92E-08,9.49E-09,0.00042475,-0.000523065,6.85E-06,-0.000360679,0.004058036,-0.000456763,8.50E-05,0.000104483,0.008116072,-0.000913527,0.008116072
0.162308625,5.770757064,0.026763398,0.971784671,0.012353266,0.235546066,0.006873022,0.996720483,-0.080629027,-0.235769621,0.079972965,0.968512783,1.799468328,5.215433118,-6.698488537,0.907374948,-0.338734369,0.248856849,0.347970387,0.937477121,0.007297809,-0.235769621,0.079972965,0.968512783,3.388954432,44.62347666,0.72686019,-0.554513957,0.188129129,2.277868329,0.038215613,-0.012974075,-0.157119701,-2.28445158,0.132633953,-0.567068522,11.98139409,46.16869778,34.53085308,34.26370789,93.9289315,2.91981848,-90.89728453,33.92806027,-24.22743773,-2.28445158,0.132633953,-0.567068522,17.24172759,-3.985041066,994.451937,6.109361932,-2007.992421,969.0969508,172.5753006,-149.265565,29.87087277,405.3826956,7758.095396,-12373.37808,182.3618745,0.250682834,8509.752074,-5129.176185,0.122174535,4851.333395,102753.3854,844.7973802,97552.16194,4006.536015,5201.223411,0,0,4851.333395,102753.3854,107604.7188,-2.918286499,2.918286499,1.82E-11,-40.83661613,1005.086616,-713.3593794,-315.2656206,-3.223270685,1953.223271,964.25,-2.27E-13,-1028.625,-2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,0,0,0,6.94E-18,0,0,0,-2.54E-17,0,1.73E-18,2.54E-17,0,0,0,2.54E-17,0,8.67E-18,-1.23E-06,-4.61E-07,-1.70E-06,3.41E-06,2.92E-08,-9.30E-09,-0.000310405,0.00040977,-1.70E-06,0.000302757,0.0012073,0.002422106,-5.10E-05,6.58E-05,0.0024146,0.004844212,0.004844212
0.165725456,5.815425925,0.027498458,0.971226085,0.012542011,0.237828909,0.006910136,0.996707932,-0.080780872,-0.238059114,0.08009992,0.967942075,1.811436159,5.261692472,-6.66391783,0.937046647,-0.243207513,0.250586686,0.255482758,0.96666132,-0.017159596,-0.238059114,0.08009992,0.967942075,3.434944065,44.58661938,0.741160064,-0.561062671,0.188822111,2.281293429,0.035907694,-0.012093349,-0.146135939,-2.287993218,0.120911859,-0.572716139,11.92007458,46.21784083,34.51178658,24.99491432,96.8518475,0.534912809,-93.81372254,24.35695592,-24.61749329,-2.287993218,0.120911859,-0.572716139,27.04435463,4.181257822,2341.514234,-12.00827344,-1167.447264,1295.327572,194916.8563,195171.961,70.38840169,-324.9728325,-17703.74987,16563.26507,197.9345505,-300.4077819,-5890.354887,11861.51186,0.123175966,4848.415108,102756.3036,847.7855354,97552.44304,4000.629573,5203.860603,0,0,4848.415108,102756.3036,107604.7187,-2.502082534,2.502082534,-2.46E-11,-37.18837365,1001.438374,-714.8129716,-313.8120284,-3.382717801,1953.382718,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,1.73E-18,0,0,0,0,0,6.94E-18,0,-1.73E-18,6.94E-18,0,0,0,8.67E-18,0,1.73E-18,7.03E-06,-4.21E-07,6.62E-06,3.03E-06,-2.92E-08,9.43E-09,0.000345717,-0.00043519,6.62E-06,-0.000459659,0.004222292,-0.00097004,8.15E-05,0.000110902,0.008444584,-0.00194008,0.008444584
0.169188239,5.860058559,0.028247818,0.9706609,0.012731443,0.240115239,0.00694495,0.996696252,-0.080921866,-0.240352211,0.080215279,0.967365662,1.82334272,5.308000129,-6.629366189,0.957317004,-0.145239939,0.249899009,0.160545849,0.986139376,-0.04188271,-0.240352211,0.080215279,0.967365662,3.480728515,44.55112571,0.755418248,-0.567692865,0.189500866,2.284834575,0.033620344,-0.011231831,-0.135449863,-2.291648301,0.10947792,-0.578463752,11.85902865,46.26516571,34.49277567,15.48788364,98.80339238,-1.908301592,-95.78884783,14.54350363,-24.75809784,-2.291648301,0.10947792,-0.578463752,17.56064983,-4.011947032,1016.367284,6.506815117,-2021.157624,903.1212395,201.6878371,-185.1012682,30.52285604,324.227303,8316.406887,-11637.44533,180.8273294,11.12377164,9289.7503,-5546.280812,0.124177396,4845.913026,102758.8057,850.9351656,97552.52519,3994.97786,5206.280538,0,0,4845.913026,102758.8057,107604.7187,-2.799059983,2.799059983,1.36E-11,-33.62804773,997.8780477,-716.3105797,-312.3144203,-3.555075669,1953.555076,964.25,1.14E-13,-1028.625,-2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,0,0,0,0,0,0,0,-2.95E-17,0,3.47E-18,2.95E-17,0,0,0,2.95E-17,0,3.47E-18,-1.05E-06,-3.77E-07,-1.43E-06,3.25E-06,2.92E-08,-9.04E-09,-0.000267039,0.000355942,-1.43E-06,0.000370751,0.001338627,0.001906168,-4.91E-05,6.08E-05,0.002677255,0.003812336,0.003812336
0.172697286,5.904655261,0.029011652,0.970089103,0.01292153,0.242404963,0.006977399,0.996685454,-0.081051968,-0.242648816,0.080318987,0.96678354,1.835187596,5.354355694,-6.594833849,0.96799334,-0.045815173,0.246758717,0.064112765,0.995715738,-0.066631247,-0.242648816,0.080318987,0.96678354,3.527340214,44.51485954,0.770068339,-0.574266702,0.190129248,2.288071151,0.031184522,-0.010333731,-0.124383227,-2.294999917,0.097641452,-0.584117476,11.79687971,46.31352061,34.47324221,5.834284794,99.76206957,-4.363310839,-96.80179619,4.581858584,-24.6682657,-2.294999917,0.097641452,-0.584117476,27.10392525,4.156690097,2344.123489,-11.59507283,-1244.59613,1359.223716,194897.2675,195198.6218,70.47219117,-277.3869801,-17347.45523,17611.95375,205.0223713,-306.7661032,-5439.26302,11685.31769,0.125178827,4843.113966,102761.6048,853.8982574,97552.8353,3989.215709,5208.769487,0,0,4843.113966,102761.6048,107604.7188,-2.364066222,2.364066222,-2.91E-11,-29.93733384,994.1873338,-717.7156768,-310.9093232,-3.725846326,1953.725846,964.25,1.14E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,0,0,-5.55E-17,0,0,1.73E-18,0,0,5.55E-17,5.55E-17,0,0,1.73E-18,0,0,6.69E-06,-3.87E-07,6.31E-06,3.31E-06,-2.93E-08,8.97E-09,0.000247357,-0.000324839,6.31E-06,-0.00053727,0.004287416,-0.001508487,7.69E-05,0.00011671,0.008574832,-0.003016974,0.008574832
0.176252811,5.949216264,0.029790118,0.969510675,0.013112241,0.244698018,0.007007413,0.996675547,-0.081171116,-0.244948866,0.080410964,0.9661957,1.846970501,5.400758858,-6.560321015,0.968979344,0.054068657,0.241154746,-0.032849419,0.995294257,-0.091160619,-0.244948866,0.080410964,0.9661957,3.573550232,44.47983034,0.784637632,-0.580936727,0.190747206,2.291487493,0.028758285,-0.009452023,-0.113572195,-2.29852895,0.086048651,-0.58988299,11.73526636,46.36022622,34.45381649,-3.86509353,99.72020902,-6.828619653,-96.84553736,-5.423616476,-24.32039425,-2.29852895,0.086048651,-0.58988299,17.86671011,-4.035919739,1037.542042,6.926420383,-2022.08513,843.0609239,221.2141377,-210.423413,31.15330812,230.0574058,9037.144168,-10991.15579,177.6856594,21.0025467,10010.88586,-6081.242734,0.126180258,4840.7499,102763.9689,857.067451,97552.89007,3983.682449,5211.078783,0,0,4840.7499,102763.9689,107604.7188,-2.671572978,2.671572978,1.64E-11,-26.32255371,990.5725537,-719.184596,-309.440404,-3.90040992,1953.90041,964.25,2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,1.11E-16,-3.47E-18,-1.39E-17,0,0,0,-5.55E-17,1.73E-18,0,6.94E-18,1.11E-16,0,0,1.67E-16,5.20E-18,1.39E-17,6.94E-18,-7.88E-07,-2.98E-07,-1.09E-06,3.13E-06,2.92E-08,-8.40E-09,-0.000212008,0.000287484,-1.09E-06,0.000433586,0.001368912,0.001374572,-4.61E-05,5.65E-05,0.002737823,0.002749143,0.002749143
0.179855113,5.993741881,0.030583387,0.968925604,0.013303542,0.246994311,0.007034929,0.996666539,-0.081279272,-0.247252267,0.080491155,0.965602139,1.858691037,5.447209204,-6.525827921,0.960275949,0.153408771,0.233100515,-0.129369307,0.984879141,-0.115224387,-0.247252267,0.080491155,0.965602139,3.620762345,44.44418723,0.79963553,-0.587533728,0.191309661,2.294537263,0.026194253,-0.008538618,-0.102431225,-2.301691789,0.074105676,-0.595542827,11.67231687,46.40775036,34.43381929,-13.51682867,98.6761889,-9.256829771,-95.91846885,-15.37685667,-23.73838786,-2.301691789,0.074105676,-0.595542827,27.16992015,4.136543907,2347.542145,-11.18574051,-1333.914426,1413.98983,194879.9896,195221.9331,70.57946562,-220.1984085,-16833.34229,18552.06615,213.5571288,-311.8758594,-5057.731443,11400.75145,0.127181688,4838.078327,102766.6404,860.0080959,97553.22514,3978.070231,5213.415279,0,0,4838.078327,102766.6404,107604.7187,-2.230090305,2.230090305,-9.00E-13,-22.5915811,986.8415811,-720.5417294,-308.0832706,-4.082635372,1954.082635,964.25,-1.14E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,-5.55E-17,0,1.73E-18,0,0,0,0,0,1.73E-18,0,0,5.55E-17,5.55E-17,5.55E-17,0,3.47E-18,0,0,6.27E-06,-3.44E-07,5.94E-06,3.56E-06,-2.93E-08,8.18E-09,0.000135581,-0.00019832,5.94E-06,-0.000589183,0.004250109,-0.002052865,7.13E-05,0.000121706,0.008500217,-0.00410573,0.008500217
0.18350441,6.038232342,0.031391621,0.968333872,0.013495404,0.249293775,0.007059874,0.996658439,-0.081376373,-0.249558951,0.080559481,0.96500285,1.870348912,5.493706424,-6.491354779,0.941981215,0.251207862,0.222634233,-0.224481004,0.964574922,-0.138576688,-0.249558951,0.080559481,0.96500285,3.667405673,44.40961971,0.814522081,-0.594239492,0.191864858,2.297821018,0.023625492,-0.007637818,-0.091491914,-2.305086577,0.062349665,-0.601323132,11.61012577,46.45384039,34.41397056,-23.02037025,96.64256712,-11.64583131,-94.03317728,-25.17356976,-22.89949327,-2.305086577,0.062349665,-0.601323132,18.15732366,-4.056598323,1057.809436,7.366208837,-2012.248058,791.3213704,230.0607472,-223.925772,31.75739017,128.3756918,9900.936982,-10463.84648,173.1776623,29.60661693,10651.70063,-6721.441892,0.128183119,4835.848236,102768.8705,863.1929702,97553.257,3972.655266,5215.613516,0,0,4835.848236,102768.8705,107604.7187,-2.535774692,2.535774692,3.64E-12,-18.92074432,983.1707443,-721.9794751,-306.6455249,-4.259314573,1954.259315,964.25,-1.14E-13,-1028.625,-4.55E-13,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,-5.55E-17,0,1.73E-18,0,0,0,0,-5.55E-17,0,1.39E-17,0,5.55E-17,5.55E-17,5.55E-17,5.55E-17,1.73E-18,1.39E-17,0,-4.60E-07,-2.23E-07,-6.91E-07,3.03E-06,2.93E-08,-7.46E-09,-0.000144393,0.000203926,-6.91E-07,0.000488458,0.001296717,0.000846787,-4.23E-05,5.31E-05,0.002593435,0.001693574,0.002593435
0.187200991,6.082687974,0.03221499,0.967735469,0.013687791,0.251596318,0.007082185,0.996651254,-0.081462384,-0.251868826,0.08061589,0.964397829,1.881943743,5.540250083,-6.456901818,0.91428926,0.346484055,0.209818848,-0.317233738,0.934585404,-0.160974774,-0.251868826,0.08061589,0.964397829,3.715193168,44.37462828,0.82986453,-0.600857944,0.192360174,2.300686871,0.020932824,-0.006711163,-0.080284244,-2.308063043,0.050307116,-0.606989316,11.54640911,46.50049562,34.39351396,-32.28441973,93.63760219,-13.94832204,-91.20728153,-34.71978159,-21.83268473,-2.308063043,0.050307116,-0.606989316,27.24440265,4.120751394,2351.919903,-10.77826637,-1433.647082,1457.338613,194866.0984,195240.6244,70.71456589,-153.1527392,-16184.17786,19355.9976,223.2701779,-315.4827615,-4765.59553,11022.53757,0.129184549,4833.312462,102771.4063,866.1145203,97553.6121,3967.197941,5217.794188,0,0,4833.312462,102771.4063,107604.7188,-2.100154514,2.100154514,9.10E-13,-15.15147359,979.4014736,-723.289535,-305.335465,-4.452945543,1954.452946,964.25,-1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,1.73E-18,0,0,1.11E-16,0,0,-3.47E-18,1.39E-17,0,1.11E-16,1.11E-16,0,0,5.20E-18,1.39E-17,0,5.79E-06,-2.93E-07,5.50E-06,3.77E-06,-2.94E-08,7.11E-09,1.71E-05,-6.28E-05,5.50E-06,-0.000612988,0.004110785,-0.002583602,6.49E-05,0.000125717,0.00822157,-0.005167204,0.00822157
0.190945076,6.127109009,0.033053658,0.967130378,0.013880672,0.25390187,0.007101789,0.996644994,-0.08153724,-0.254181819,0.080660299,0.963787071,1.893475235,5.586839872,-6.422469255,0.877488198,0.438280813,0.194741858,-0.406701445,0.89521162,-0.182181475,-0.254181819,0.080660299,0.963787071,3.762279956,44.34052317,0.845075023,-0.607594951,0.192850598,2.303829271,0.018218171,-0.005792526,-0.069214496,-2.311314366,0.03838475,-0.61278105,11.48362673,46.54596911,34.3732333,-41.21255772,89.69363737,-16.16258237,-87.4725113,-43.91529001,-20.52012565,-2.311314366,0.03838475,-0.61278105,18.43030661,-4.073640446,1077.031254,7.823686569,-1993.584706,749.983458,227.9375846,-225.1436852,32.33108969,24.99791248,10883.21491,-10080.75815,167.5922984,36.70948149,11193.42075,-7450.349173,0.13018598,4831.212307,102773.5064,869.3105126,97553.62631,3961.901795,5219.880136,0,0,4831.212307,102773.5064,107604.7187,-2.391823788,2.391823788,9.10E-13,-11.42331144,975.6733114,-724.6933018,-303.9316982,-4.631809378,1954.631809,964.25,3.41E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,-1.73E-18,-1.39E-17,-6.94E-18,-5.55E-17,1.11E-16,0,-3.12E-17,0,-1.39E-17,1.11E-16,5.55E-17,1.67E-16,0,3.30E-17,1.39E-17,2.08E-17,-7.93E-08,-1.51E-07,-2.39E-07,2.97E-06,2.93E-08,-6.29E-09,-6.40E-05,0.000105586,-2.39E-07,0.000531788,0.001124337,0.000342257,-3.78E-05,5.07E-05,0.002248673,0.000684514,0.002248673
0.19473694,6.171495784,0.033907795,0.96651859,0.014074012,0.25621034,0.00711862,0.996639662,-0.081600911,-0.256497839,0.080692662,0.963170573,1.904943021,5.63347534,-6.388057318,0.831957173,0.525676494,0.177514747,-0.491991993,0.846848816,-0.201967723,-0.256497839,0.080692662,0.963170573,3.810615117,44.30620818,0.860758092,-0.614233347,0.193277668,2.306515061,0.015396252,-0.004854647,-0.057946653,-2.314107816,0.026248411,-0.618453987,11.41917984,46.59172242,34.35232254,-49.71940362,84.84802293,-18.2424179,-82.86489728,-52.67213842,-18.99583958,-2.314107816,0.026248411,-0.618453987,27.32899124,4.109271308,2357.375204,-10.37018051,-1541.605913,1487.35461,194856.9604,195253.1761,70.88092816,-76.72298479,-15427.54347,20000.86185,233.8503587,-317.3907573,-4579.62903,10568.96869,0.131187411,4828.820483,102775.8983,872.2169323,97553.99577,3956.603551,5221.902496,0,0,4828.820483,102775.8983,107604.7188,-1.974055121,1.974055121,-4.09E-11,-7.617385791,971.8673858,-725.9574719,-302.6675281,-4.836612713,1954.836613,964.25,1.00E-20,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,0,-6.94E-18,-1.11E-16,0,0,3.12E-17,1.39E-17,0,1.11E-16,1.11E-16,0,0,3.12E-17,1.39E-17,6.94E-18,5.25E-06,-2.34E-07,5.03E-06,3.94E-06,-2.95E-08,5.85E-09,-0.000101425,7.44E-05,5.03E-06,-0.000608281,0.003873582,-0.003081505,5.79E-05,0.000128612,0.007747163,-0.006163011,0.007747163
0.198576812,6.215848534,0.034777566,0.965900091,0.014267778,0.258521652,0.007132604,0.996635269,-0.081653333,-0.258816808,0.080712894,0.962548331,1.916346797,5.680156175,-6.353666226,0.778162431,0.607793642,0.158272295,-0.57225614,0.789982479,-0.220114952,-0.258816808,0.080712894,0.962548331,3.858157186,44.27257016,0.876299554,-0.620996739,0.19370128,2.309506584,0.012532679,-0.003919599,-0.046745657,-2.317205666,0.014157937,-0.624253594,11.35579042,46.63657312,34.33160059,-57.71638035,79.15165168,-20.18750935,-77.43407147,-60.89806022,-17.24676868,-2.317205666,0.014157937,-0.624253594,18.68395997,-4.086738323,1095.102955,8.295928229,-1968.427601,720.7140208,215.3375118,-214.4398648,32.87136915,-74.46867711,11955.06055,-9862.125009,161.2550088,42.14651625,11620.66321,-8248.089721,0.132188841,4826.846428,102777.8723,875.4189352,97553.99823,3951.427493,5223.874091,0,0,4826.846428,102777.8723,107604.7187,-2.240080902,2.240080902,2.55E-11,-3.831023131,968.0810231,-727.3242068,-301.3007932,-5.017888979,1955.017889,964.25,-1.14E-13,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,-5.55E-17,-5.55E-17,0,-1.39E-17,0,1.11E-16,1.11E-16,-5.55E-17,-5.90E-17,-1.39E-17,-1.39E-17,1.11E-16,1.11E-16,1.67E-16,1.11E-16,5.90E-17,2.78E-17,1.39E-17,3.39E-07,-8.17E-08,2.48E-07,2.96E-06,2.94E-08,-4.97E-09,2.84E-05,-6.05E-06,2.48E-07,0.000559477,0.000857725,-0.00012031,-3.28E-05,4.94E-05,0.00171545,-0.000240619,0.00171545
0.20246495,6.260167608,0.035663141,0.965274873,0.014461936,0.26083572,0.007143677,0.996631818,-0.081694476,-0.261138638,0.080720951,0.96192034,1.927686218,5.726881911,-6.319296205,0.716652578,0.683807765,0.13717151,-0.646695983,0.725183472,-0.236417506,-0.261138638,0.080720951,0.96192034,3.907010393,44.2389521,0.892318824,-0.627653732,0.194059082,2.312016883,0.009580647,-0.002972478,-0.035422903,-2.319820159,0.001932281,-0.629933795,11.29065281,46.6813972,34.31024157,-65.12758417,72.65941129,-21.95377236,-71.23292835,-68.51481356,-15.31175955,-2.319820159,0.001932281,-0.629933795,27.42478439,4.102103367,2363.990664,-9.958657206,-1655.249532,1502.57648,194854.0969,195257.9607,71.08095071,7.616410936,-14594.86909,20469.31887,244.9563691,-317.4688099,-4512.909184,10061.27529,0.133190272,4824.606347,102780.1124,878.3146548,97554.37586,3946.291693,5225.736542,0,0,4824.606347,102780.1124,107604.7187,-1.851395788,1.851395788,9.10E-13,0.010284263,964.2397157,-728.5438865,-300.0811135,-5.233450758,1955.233451,964.25,-1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,1.11E-16,-5.55E-17,0,0,-2.78E-17,-6.94E-18,0,0,0,-3.47E-18,-1.39E-17,1.39E-17,1.11E-16,1.11E-16,5.55E-17,0,3.47E-18,4.16E-17,2.08E-17,4.68E-06,-1.69E-07,4.52E-06,4.05E-06,-2.96E-08,4.49E-09,-0.000213541,0.00020622,4.52E-06,-0.000576544,0.003546224,-0.003528465,5.05E-05,0.000130297,0.007092448,-0.00705693,0.007092448
0.20640159,6.304453245,0.036564687,0.964642924,0.01465645,0.263152462,0.007151761,0.996629317,-0.081724275,-0.263463246,0.080716747,0.961286599,1.938960971,5.773652231,-6.28494748,0.648052956,0.752955637,0.114390449,-0.714572939,0.6531023,-0.250684863,-0.263463246,0.080716747,0.961286599,3.955020425,44.2057901,0.908198421,-0.634438349,0.19441384,2.314847516,0.006565526,-0.002022632,-0.024091328,-2.322754002,-0.010326521,-0.635737597,11.22663943,46.7256132,34.28906877,-71.87566102,65.43876784,-23.54326125,-64.32704865,-75.44158394,-13.18219114,-2.322754002,-0.010326521,-0.635737597,18.9171359,-4.095631871,1111.957658,8.77968981,-1939.415402,704.6918414,193.4317705,-192.9045544,33.3762825,-165.0910061,13084.21966,-9822.439711,154.5147788,45.82048374,11922.0254,-9092.132794,0.134191702,4822.754952,102781.9638,881.5171734,97554.3729,3941.237778,5227.590899,0,0,4822.754952,102781.9638,107604.7188,-2.081094553,2.081094553,6.37E-12,3.855283074,960.3947169,-729.8703718,-298.7546282,-5.417519199,1955.417519,964.25,1.00E-20,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,0,1.73E-18,0,0,0,-5.55E-17,0,-8.67E-18,0,0,5.55E-17,0,5.55E-17,0,1.04E-17,0,0,7.75E-07,-1.30E-08,7.53E-07,3.00E-06,2.95E-08,-3.59E-09,0.000130359,-0.000128059,7.53E-07,0.000567335,0.000506304,-0.000523628,-2.76E-05,4.93E-05,0.001012609,-0.001047255,0.001047255
0.210386974,6.3487058,0.037482372,0.964004236,0.014851286,0.265471792,0.007156793,0.996627769,-0.081742706,-0.265790545,0.080700241,0.960647103,1.95017073,5.820466658,-6.250620273,0.573059309,0.814542946,0.090126679,-0.775215077,0.574462584,-0.262743838,-0.265790545,0.080700241,0.960647103,4.004360979,44.17288499,0.924549203,-0.641112689,0.194701422,2.317187347,0.003482223,-0.001068191,-0.012717549,-2.325194034,-0.022638448,-0.64142561,11.16085203,46.76948668,34.26726773,-77.89736561,57.55988519,-24.91495223,-56.78396429,-81.61316376,-10.90130406,-2.325194034,-0.022638448,-0.64142561,27.53230473,4.099299265,2371.809704,-9.540635816,-1771.778823,1502.061997,194858.9946,195253.4362,71.31589539,97.2308978,-13720.32721,20750.20667,256.2301414,-315.6550942,-4574.310442,9522.883839,0.135193133,4820.673857,102784.0449,884.4069241,97554.75218,3936.266933,5229.29271,0,0,4820.673857,102784.0449,107604.7188,-1.731604731,1.731604731,2.73E-12,7.731106867,956.5188931,-731.047091,-297.577909,-5.643254274,1955.643254,964.25,-1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,1.11E-16,0,0,0,0,0,0,5.20E-18,-6.94E-18,0,1.11E-16,0,0,1.11E-16,5.20E-18,6.94E-18,0,4.10E-06,-1.00E-07,4.01E-06,4.12E-06,-2.97E-08,3.13E-09,-0.000313956,0.000326741,4.01E-06,-0.000520832,0.003139767,-0.00390812,4.29E-05,0.000130726,0.006279534,-0.007816241,0.007816241
0.214421343,6.39292552,0.038416368,0.963358801,0.015046408,0.267793626,0.007158693,0.996627182,-0.081749704,-0.268120447,0.080671349,0.960001854,1.961315176,5.867324867,-6.216314814,0.492430701,0.86795127,0.064595646,-0.828023811,0.490053799,-0.272440531,-0.268120447,0.080671349,0.960001854,4.052851682,44.14021228,0.940774014,-0.647913138,0.194985301,2.319846874,0.000313377,-0.000105352,-0.00125762,-2.327953093,-0.03506418,-0.647229884,11.09619776,46.81305029,34.24563465,-83.12948232,49.10416835,-26.07416875,-48.68262133,-86.963238,-8.464377729,-2.327953093,-0.03506418,-0.647229884,19.12928328,-4.100118116,1127.568863,9.271536085,-1909.391052,702.5524601,163.8982761,-162.1868653,33.84505493,-242.9648561,14236.23286,-9969.920403,147.7304586,47.70438445,12090.53548,-9958.084123,0.136194564,4818.942252,102785.7765,887.6042473,97554.75034,3931.338005,5231.026163,0,0,4818.942252,102785.7765,107604.7188,-1.915581077,1.915581077,9.10E-12,11.63470762,952.6152924,-732.3300341,-296.2949659,-5.830633424,1955.830633,964.25,2.27E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,-5.55E-17,-1.73E-18,0,0,-5.55E-17,0,-5.55E-17,3.47E-18,1.39E-17,0,5.55E-17,5.55E-17,0,1.11E-16,5.20E-18,1.39E-17,0,1.21E-06,5.69E-08,1.26E-06,3.09E-06,2.96E-08,-2.27E-09,0.000238262,-0.000256004,1.26E-06,0.000551596,8.26E-05,-0.000852469,-2.23E-05,5.05E-05,0.000165277,-0.001704938,0.001704938
0.218504927,6.437112766,0.039366838,0.962706611,0.015241781,0.270117881,0.007157397,0.996627557,-0.081745244,-0.270452867,0.080630027,0.959350846,1.972394003,5.914226373,-6.182031321,0.40698184,0.91264429,0.038028706,-0.872479816,0.400723345,-0.279642221,-0.270452867,0.080630027,0.959350846,4.102648653,44.10803163,0.957451565,-0.654603597,0.195201762,2.322021418,-0.002902687,0.000854546,0.010164723,-2.330223307,-0.047460813,-0.652926207,11.0298018,46.85595783,34.22339791,-87.5241003,40.15417652,-26.98380529,-40.10237185,-91.44244088,-5.918426791,-2.330223307,-0.047460813,-0.652926207,27.65146503,4.100969609,2380.834505,-9.112953779,-1888.244189,1485.432873,194872.8837,195238.3701,71.58582747,188.3204648,-12839.62668,20838.95436,267.3106912,-311.9584847,-4768.145992,8978.589567,0.137195994,4817.026671,102787.6921,890.4928845,97555.12466,3926.533787,5232.567415,0,0,4817.026671,102787.6921,107604.7188,-1.613957499,1.613957499,4.55E-12,15.54461185,948.7053882,-733.4653619,-295.1596381,-6.065801133,1956.065801,964.25,-2.27E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,-5.55E-17,0,0,0,0,0,-1.11E-16,0,0,-2.60E-18,-6.94E-18,0,1.11E-16,1.67E-16,0,0,2.60E-18,6.94E-18,0,3.52E-06,-2.92E-08,3.50E-06,4.13E-06,-2.98E-08,1.87E-09,-0.000398662,0.000431235,3.50E-06,-0.00044531,0.002668207,-0.004206468,3.55E-05,0.000129901,0.005336414,-0.008412937,0.008412937
0.222637972,6.481267794,0.04033396,0.96204766,0.015437368,0.272444465,0.007152825,0.9966289,-0.081729264,-0.272787712,0.080576195,0.958694081,1.983406882,5.961170839,-6.14777003,0.317574826,0.948173168,0.010671104,-0.908148167,0.307368052,-0.284238961,-0.272787712,0.080576195,0.958694081,4.151631917,44.07586579,0.974028357,-0.661414332,0.195412783,2.324499716,-0.006226949,0.00182838,0.021749202,-2.332796859,-0.060050435,-0.658727268,10.96449078,46.89884562,34.20129552,-91.03447807,30.80206969,-27.65323373,-31.13242156,-95.0014147,-3.261918112,-2.332796859,-0.060050435,-0.658727268,19.3204705,-4.100056248,1141.951795,9.767977424,-1881.290217,714.3543132,128.7084503,-124.2828581,34.27812279,-305.4200071,15375.64856,-10306.19912,141.2568813,47.84157336,12123.94586,-10820.55286,0.138197425,4815.412714,102789.306,893.6792668,97555.13045,3921.733447,5234.175591,0,0,4815.412714,102789.306,107604.7187,-1.744399347,1.744399347,-1.00E-11,19.50629697,944.743703,-734.7014888,-293.9235112,-6.257129238,1956.257129,964.25,1.00E-20,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,2.78E-17,0,0,0,0,-7.59E-18,1.73E-18,2.78E-17,2.78E-17,0,0,0,7.59E-18,2.95E-17,2.78E-17,1.63E-06,1.30E-07,1.75E-06,3.22E-06,2.98E-08,-1.10E-09,0.000346903,-0.000384023,1.75E-06,0.000509491,-0.000398008,-0.00109423,-1.74E-05,5.29E-05,-0.000796016,-0.00218846,0.00218846
0.226820691,6.525390968,0.041317894,0.961381942,0.015633132,0.274773299,0.007144912,0.996631214,-0.08170174,-0.275124901,0.080509809,0.958031555,1.994353528,6.008157775,-6.113531155,0.225110445,0.974181065,-0.017220354,-0.934682607,0.210925161,-0.286145067,-0.275124901,0.080509809,0.958031555,4.201854972,44.04441669,0.991028105,-0.668119626,0.195557251,2.326514022,-0.009577617,0.002791935,0.033219069,-2.334901752,-0.072531684,-0.664432276,10.8975267,46.94077774,34.17862919,-93.63010081,21.13941489,-28.04999304,-21.86064623,-97.60881629,-0.544849556,-2.334901752,-0.072531684,-0.664432276,27.78155761,4.107286301,2391.025382,-8.672486166,-2001.660351,1452.897315,194896.5182,195212.0596,71.88959657,276.084784,-11988.74936,20737.76123,277.8479017,-306.457309,-5093.971167,8453.67288,0.139198856,4813.668314,102791.0504,896.571587,97555.49334,3917.096728,5235.557095,0,0,4813.668314,102791.0504,107604.7187,-1.497604485,1.497604485,3.00E-11,23.45027942,940.7997206,-735.7969407,-292.8280593,-6.500854794,1956.500855,964.25,-1.14E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,-6.94E-18,0,-5.55E-17,0,5.20E-18,-5.20E-18,2.78E-17,5.55E-17,0,5.55E-17,0,5.20E-18,5.20E-18,3.47E-17,2.96E-06,4.22E-08,3.01E-06,4.09E-06,-3.00E-08,8.12E-10,-0.000465142,0.000516501,3.01E-06,-0.000354736,0.002147989,-0.004412386,2.84E-05,0.00012787,0.004295978,-0.008824772,0.008824772
0.231053335,6.569482554,0.042318819,0.960709454,0.015829038,0.277104287,0.007133577,0.996634502,-0.081662614,-0.277464333,0.08043079,0.957363271,2.005233607,6.055186828,-6.079314935,0.130519081,0.990406713,-0.045379644,-0.951828931,0.112362941,-0.285300291,-0.277464333,0.08043079,0.957363271,4.251341066,44.01277938,1.007963105,-0.674935034,0.195693504,2.328801354,-0.013058481,0.003774574,0.04492275,-2.337279426,-0.085280546,-0.670226557,10.83154525,46.98296083,34.15604919,-95.28236691,11.26552291,-28.18813214,-12.38301089,-99.23401782,2.23198884,-2.337279426,-0.085280546,-0.670226557,19.49138439,-4.095368021,1155.163309,10.2656103,-1858.024481,739.5678529,89.9032312,-81.31095663,34.67713163,-351.0592246,16467.27438,-10826.24323,135.4313144,46.3431721,12024.85786,-11654.06218,0.140200286,4812.17071,102792.548,899.7414321,97555.51302,3912.429278,5237.035016,0,0,4812.17071,102792.548,107604.7187,-1.568521262,1.568521262,1.00E-20,27.46905191,936.7809481,-736.9830898,-291.6419102,-6.696865403,1956.696865,964.25,-2.27E-13,-1028.625,-2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,-3.47E-18,0,-6.94E-18,0,-5.55E-17,0,5.20E-18,0,-2.78E-17,5.55E-17,0,1.11E-16,0,8.67E-18,0,3.47E-17,2.01E-06,2.08E-07,2.21E-06,3.41E-06,2.99E-08,-1.78E-10,0.000449993,-0.000505162,2.21E-06,0.000439761,-0.00091821,-0.001239403,-1.28E-05,5.64E-05,-0.001836419,-0.002478806,0.002478806
0.235336105,6.61354292,0.043336896,0.96003019,0.016025047,0.27943735,0.007118754,0.996638765,-0.08161186,-0.27980593,0.080339095,0.956689224,2.016046853,6.102257509,-6.045121583,0.034751326,0.996687051,-0.073534128,-0.959427427,0.012670934,-0.281670837,-0.27980593,0.080339095,0.956689224,4.301961253,43.98206485,1.025280862,-0.681653738,0.195765118,2.330660055,-0.016545957,0.004740042,0.056440458,-2.339223058,-0.097847736,-0.675940418,10.76405166,47.02391354,34.13295885,-95.97952013,1.277208589,-28.04039508,-2.792271049,-99.86516232,5.016549656,-2.339223058,-0.097847736,-0.675940418,27.92126799,4.118480153,2402.301611,-8.21628591,-2109.12402,1405.249122,194929.9865,195174.5193,72.22485968,355.0519578,-11202.67452,20455.53512,287.5157089,-299.2954528,-5546.557009,7972.991083,0.141201717,4810.602189,102794.1166,902.6419894,97555.85836,3907.960199,5238.258199,0,0,4810.602189,102794.1166,107604.7188,-1.381602158,1.381602158,-7.28E-12,31.44753104,932.802469,-738.0400367,-290.5849633,-6.948166224,1956.948166,964.25,4.55E-13,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,-5.55E-17,0,0,0,0,0,0,1.11E-16,-5.55E-17,-3.47E-18,0,-2.78E-17,1.11E-16,5.55E-17,1.11E-16,5.55E-17,3.47E-18,0,2.78E-17,2.45E-06,1.12E-07,2.57E-06,4.00E-06,-3.01E-08,5.18E-11,-0.000512318,0.000580812,2.57E-06,-0.000253929,0.001597417,-0.00451805,2.18E-05,0.000124726,0.003194835,-0.009036101,0.009036101
0.239669255,6.657572342,0.044372305,0.959344149,0.016221122,0.28177239,0.007100363,0.996644007,-0.081549422,-0.282149587,0.080234647,0.956009421,2.026792925,6.149369448,-6.010951342,-0.061231568,0.992958856,-0.101407123,-0.957414386,-0.087149934,-0.275250038,-0.282149587,0.080234647,0.956009421,4.351958077,43.9509814,1.04257955,-0.688468224,0.195824787,2.332747355,-0.020184097,0.005729116,0.068256546,-2.341395118,-0.110749671,-0.681724547,10.69738923,47.06535814,34.10989393,-95.71203195,-8.722945533,-27.62595681,6.812601744,-99.49137132,7.806703435,-2.341395118,-0.110749671,-0.681724547,19.64330495,-4.086033338,1167.300343,10.76125551,-1842.364035,777.088364,49.38942024,-35.30587031,35.04489225,-379.638383,17477.4225,-11518.51305,130.5607657,43.38291197,11800.67166,-12433.97092,0.142203147,4809.220587,102795.4982,905.7900323,97555.89776,3903.430554,5239.600405,0,0,4809.220587,102795.4982,107604.7188,-1.388999056,1.388999056,-1.64E-11,35.52193569,928.7280643,-739.1732482,-289.4517518,-7.149659298,1957.149659,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,1.73E-18,0,0,1.11E-16,0,0,-3.47E-18,0,0,1.11E-16,1.11E-16,0,0,5.20E-18,0,0,2.33E-06,2.93E-07,2.61E-06,3.64E-06,3.01E-08,3.96E-10,0.000540615,-0.000611872,2.61E-06,0.000343068,-0.001459002,-0.001281939,-9.02E-06,6.09E-05,-0.002918005,-0.002563877,0.002918005
0.24405297,6.701571188,0.045425205,0.958651325,0.016417226,0.284109329,0.007078334,0.996650228,-0.081475276,-0.284495226,0.080117402,0.955323855,2.037471576,6.196522154,-5.976804422,-0.156467391,0.979259383,-0.128720687,-0.945822617,-0.186097452,-0.266058858,-0.284495226,0.080117402,0.955323855,4.402948528,43.92100077,1.060211708,-0.695198689,0.19582268,2.334454398,-0.023810932,0.006694801,0.079823653,-2.343180848,-0.123405417,-0.687447148,10.62940196,47.10533231,34.08638439,-94.48751145,-18.63685891,-26.92313312,16.33781692,-98.12095825,10.54939467,-2.343180848,-0.123405417,-0.687447148,28.06871237,4.134833758,2414.543686,-7.741718724,-2207.929685,1343.843086,194972.5851,195126.6043,72.58814606,419.5400295,-10514.13675,20007.59216,296.0241889,-290.6760001,-6116.036217,7560.077855,0.143204578,4807.831587,102796.8872,908.7029618,97556.21998,3899.128626,5240.667179,0,0,4807.831587,102796.8872,107604.7188,-1.264946886,1.264946886,1.37E-11,39.53572061,924.7142794,-740.1928307,-288.4321693,-7.407475359,1957.407475,964.25,-2.27E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,1.11E-16,0,0,0,0,0,0,0,6.94E-18,-6.94E-18,2.78E-17,1.11E-16,0,1.11E-16,0,6.94E-18,6.94E-18,2.78E-17,1.99E-06,1.79E-07,2.18E-06,3.86E-06,-3.03E-08,-3.17E-10,-0.00054034,0.000623716,2.18E-06,-0.000147331,0.001036,-0.004519243,1.61E-05,0.000120606,0.002072,-0.009038485,0.009038485
0.24848751,6.745539751,0.046495779,0.957951723,0.016613319,0.286448064,0.007052588,0.996657429,-0.081389369,-0.286842739,0.079987287,0.954632535,2.048082461,6.243715239,-5.942681068,-0.250002604,0.955725997,-0.155198315,-0.924781023,-0.28317813,-0.254146033,-0.286842739,0.079987287,0.954632535,4.453460964,43.8904997,1.077878623,-0.702006764,0.195804067,2.336333532,-0.027606527,0.00768777,0.091744048,-2.345138454,-0.136452893,-0.693218026,10.56205205,47.1460004,34.0628285,-92.31567114,-28.36267637,-25.95647231,25.6852509,-95.76302297,13.24222047,-2.345138454,-0.136452893,-0.693218026,19.77805667,-4.072081276,1178.496956,11.25208812,-1836.824667,825.2722124,8.783544237,11.9417223,35.38529547,-391.817556,18375.1045,-12365.35077,126.9106203,39.18964067,11463.36196,-13137.37269,0.144206009,4806.566641,102798.1521,911.8244395,97556.28423,3894.742201,5241.867875,0,0,4806.566641,102798.1521,107604.7187,-1.206930604,1.206930604,1.91E-11,43.66388177,920.5861182,-741.2704299,-287.3545701,-7.615284904,1957.615285,964.25,2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,-2.78E-17,0,0,-5.55E-17,-5.55E-17,0,0,0,5.55E-17,0,5.55E-17,5.55E-17,0,2.78E-17,0,2.58E-06,3.85E-07,2.96E-06,3.90E-06,3.02E-08,5.37E-10,0.000611836,-0.000696658,2.96E-06,0.00022221,-0.002000566,-0.001219486,-6.07E-06,6.63E-05,-0.004001132,-0.002438971,0.004001132
0.252973047,6.789478395,0.047584185,0.957245337,0.016809365,0.28878852,0.007023055,0.996665611,-0.081291676,-0.289192049,0.079844256,0.953935456,2.05862535,6.290948216,-5.908581488,-0.340901951,0.922594781,-0.1805678,-0.894513174,-0.37741723,-0.239588012,-0.289192049,0.079844256,0.953935456,4.504797499,43.8612492,1.095822329,-0.708747032,0.195727348,2.337891935,-0.031375589,0.00865201,0.103363182,-2.346768691,-0.149200925,-0.698948906,10.49360333,47.18500107,34.03890356,-89.22331007,-37.80509527,-24.71001388,34.76396775,-92.44592348,15.83222593,-2.346768691,-0.149200925,-0.698948906,28.22149793,4.156669991,2427.59696,-7.246586891,-2295.678728,1270.547476,195022.7756,195070.0479,72.97496209,464.2000496,-9952.461464,19415.12822,303.1300938,-280.8526871,-6788.217554,7236.283017,0.145207439,4805.35971,102799.359,914.7532934,97556.57855,3890.606417,5242.780489,0,0,4805.35971,102799.359,107604.7187,-1.146610183,1.146610183,3.64E-12,47.71412628,916.5358737,-742.2534816,-286.3715184,-7.878512022,1957.878512,964.25,1.00E-20,-1028.625,1.00E-20,1950,6.82E-13,4,6,4,6,30,6,0,0,0,1.73E-18,-2.78E-17,0,0,1.11E-16,0,-1.39E-17,1.39E-17,0,1.11E-16,0,1.11E-16,0,1.56E-17,4.16E-17,0,1.61E-06,2.42E-07,1.87E-06,3.70E-06,-3.04E-08,-2.13E-10,-0.000550231,0.000645714,1.87E-06,-3.87E-05,0.000483741,-0.004415519,1.12E-05,0.000115681,0.000967483,-0.008831037,0.008831037
0.257509841,6.833387427,0.048690607,0.956532173,0.017005323,0.29113059,0.006989655,0.996674773,-0.081182149,-0.291543044,0.07968824,0.953232625,2.069099898,6.338220674,-5.874505931,-0.428257791,0.880198192,-0.204563943,-0.855334974,-0.467868493,-0.22248855,-0.291543044,0.07968824,0.953232625,4.55582687,43.83136155,1.113860906,-0.715543397,0.195628888,2.339555926,-0.035328357,0.009646185,0.115378678,-2.348504132,-0.162385244,-0.704703768,10.42556417,47.22485127,34.01485213,-85.23878187,-46.86694832,-23.21371044,43.4804945,-88.19817006,18.31784181,-2.348504132,-0.162385244,-0.704703768,19.897938,-4.053576968,1188.920049,11.7357536,-1843.563733,881.9952879,-30.67749189,58.98031317,35.70318848,-388.8307692,19133.13339,-13343.58693,124.6950308,34.03781353,11029.08606,-13743.93988,0.14620887,4804.2131,102800.5057,917.8441006,97556.67195,3886.368999,5243.833697,0,0,4804.2131,102800.5057,107604.7188,-1.023423892,1.023423892,3.64E-12,51.89380079,912.3561992,-743.273151,-285.351849,-8.093471401,1958.093471,964.25,-1.14E-13,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,0,0,-5.55E-17,1.73E-18,-2.78E-17,6.94E-18,1.11E-16,0,-5.55E-17,3.47E-18,1.39E-17,0,1.11E-16,1.11E-16,0,1.11E-16,5.20E-18,4.16E-17,6.94E-18,2.75E-06,4.87E-07,3.23E-06,4.19E-06,3.04E-08,1.69E-10,0.000657398,-0.000752784,3.23E-06,8.21E-05,-0.00252294,-0.001053495,-4.16E-06,7.23E-05,-0.00504588,-0.002106989,0.00504588
0.262098053,6.877267211,0.049815201,0.955812227,0.017201156,0.2934742,0.006952316,0.996684914,-0.081060759,-0.293895647,0.07951919,0.95252404,2.079505887,6.385532131,-5.840454603,-0.511199232,0.828961697,-0.226931377,-0.807651344,-0.553623702,-0.202978085,-0.293895647,0.07951919,0.95252404,4.607488473,43.802835,1.132114201,-0.722291129,0.195476634,2.34096758,-0.039242782,0.010607331,0.127053325,-2.349980132,-0.175230185,-0.710442057,10.35668204,47.26288667,33.9905144,-80.40712427,-55.45965173,-21.45725041,51.7505261,-83.06723187,20.64734502,-2.349980132,-0.175230185,-0.710442057,28.37680372,4.184336694,2441.276547,-6.729236465,-2370.377333,1187.675276,195078.2377,195007.4027,73.37993297,484.5757149,-9542.519794,18704.48081,308.6454519,-270.1195297,-7545.058659,7019.983853,0.1472103,4803.189676,102801.5291,920.7917028,97556.93449,3882.397973,5244.594582,0,0,4803.189676,102801.5291,107604.7188,-1.025574176,1.025574176,2.73E-12,55.98194327,908.2680567,-744.2201331,-284.4048669,-8.360996229,1958.360996,964.25,4.55E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,-5.55E-17,0,0,1.73E-18,0,0,0,0,0,-2.78E-17,0,0,5.55E-17,5.55E-17,0,0,2.95E-17,0,0,1.32E-06,3.00E-07,1.63E-06,3.50E-06,-3.06E-08,4.32E-10,-0.000543469,0.000647856,1.63E-06,6.91E-05,-3.96E-05,-0.004210243,7.51E-06,0.000110155,-7.92E-05,-0.008420486,0.008420486
0.266737942,6.921118069,0.050958154,0.955085508,0.017396822,0.295819239,0.00691096,0.996696034,-0.080927465,-0.296249743,0.079337044,0.95180971,2.089842973,6.432882154,-5.806427754,-0.588900792,0.769399537,-0.247427181,-0.751952091,-0.633821731,-0.181212767,-0.296249743,0.079337044,0.95180971,4.659032141,43.77359359,1.150526645,-0.729070749,0.195296915,2.342410798,-0.043352026,0.011599895,0.139153842,-2.351487012,-0.188541723,-0.716178526,10.28795715,47.30187522,33.96596447,-74.77399185,-63.49449204,-19.47579916,59.48884084,-77.09968967,22.82110448,-2.351487012,-0.188541723,-0.716178526,20.00563161,-4.030605084,1198.763885,12.21046482,-1864.289442,944.7314721,-68.15034483,104.718717,36.00421631,-372.1326981,19729.09315,-14425.34363,124.0694068,28.23636354,10517.63739,-14236.68136,0.148211731,4802.164102,102802.5546,923.8485268,97557.06034,3878.315575,5245.494306,0,0,4802.164102,102802.5546,107604.7187,-0.839561868,0.839561868,9.10E-13,60.21058657,904.0394134,-745.1799723,-283.4450277,-8.583902428,1958.583902,964.25,-2.27E-13,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,-5.55E-17,0,-2.78E-17,0,0,1.11E-16,-5.55E-17,-1.04E-17,0,1.39E-17,1.11E-16,0,1.11E-16,1.11E-16,1.04E-17,2.78E-17,1.39E-17,2.82E-06,5.97E-07,3.41E-06,4.50E-06,3.06E-08,-7.68E-10,0.000672386,-0.000774958,3.41E-06,-7.04E-05,-0.003006747,-0.000789186,-3.40E-06,7.88E-05,-0.006013494,-0.001578372,0.006013494
0.271429661,6.964940361,0.052119621,0.954352014,0.017592284,0.298165635,0.006865511,0.996708129,-0.080782237,-0.298605256,0.07914175,0.95108963,2.100110953,6.480270267,-5.772425589,-0.660590688,0.702109521,-0.265823556,-0.688806826,-0.707657264,-0.15737329,-0.298605256,0.07914175,0.95108963,4.711001295,43.74578314,1.169088571,-0.735823153,0.195068156,2.343676304,-0.047415159,0.012556294,0.150888097,-2.352808718,-0.201488831,-0.721922903,10.21866494,47.33895581,33.94121524,-68.40097173,-70.89328167,-17.26438969,66.62127305,-70.36041855,24.789736,-2.352808718,-0.201488831,-0.721922903,28.53147927,4.21818837,2455.373323,-6.188643102,-2430.519093,1097.896832,195136.0161,194941.8852,73.79697672,477.6094988,-9303.840003,17906.20749,312.4439258,-258.7990493,-8365.281505,6925.896941,0.149213162,4801.32454,102803.3942,926.8168516,97557.2883,3874.507688,5246.105913,0,0,4801.32454,102803.3942,107604.7187,-0.900866109,0.900866109,1.55E-11,64.33827782,899.9117222,-746.0909228,-282.5340772,-8.85463787,1958.854638,964.25,-1.14E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,1.73E-18,0,-6.94E-18,0,0,0,-1.39E-17,0,0,1.39E-17,0,0,0,1.56E-17,0,6.94E-18,1.12E-06,3.53E-07,1.48E-06,3.29E-06,-3.09E-08,1.67E-09,-0.000521585,0.00063135,1.48E-06,0.000173828,-0.000515138,-0.003910487,4.95E-06,0.000104253,-0.001030277,-0.007820974,0.007820974
0.276173464,7.008734427,0.053299789,0.953611754,0.0177875,0.300513274,0.006815893,0.996721198,-0.080625037,-0.300962068,0.078933249,0.950363812,2.110309487,6.527696015,-5.73844836,-0.725558483,0.627767084,-0.281910226,-0.61885921,-0.774388811,-0.131663392,-0.300962068,0.078933249,0.950363812,4.763052404,43.71722178,1.187875769,-0.742581322,0.194805932,2.344894598,-0.05167983,0.013544326,0.163062948,-2.354082095,-0.214917319,-0.727639031,10.14926346,47.37703763,33.91616564,-61.34899535,-77.57918476,-14.86298841,73.07410963,-62.91201231,26.55660416,-2.354082095,-0.214917319,-0.727639031,20.10409871,-4.003250831,1208.243608,12.67507569,-1900.187301,1010.648118,-103.1270014,148.3762272,36.29463386,-343.082356,20146.14138,-15579.00595,125.1252663,22.11640218,9951.762872,-14602.58581,0.150214592,4800.423674,102804.2951,929.8372798,97557.44877,3870.586394,5246.846303,0,0,4800.423674,102804.2951,107604.7188,-0.65636881,0.65636881,4.55E-12,68.61312077,895.6368792,-746.989492,-281.635508,-9.086216023,1959.086216,964.25,1.14E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,-1.11E-16,-5.55E-17,-5.55E-17,1.73E-18,0,0,0,0,-5.55E-17,-3.47E-18,0,0,1.11E-16,1.11E-16,5.55E-17,1.11E-16,5.20E-18,0,0,2.79E-06,7.16E-07,3.49E-06,4.82E-06,3.08E-08,-2.32E-09,0.000653796,-0.000759913,3.49E-06,-0.000227049,-0.003433901,-0.000435382,-3.87E-06,8.55E-05,-0.006867803,-0.000870763,0.006867803
0.2809695,7.05250062,0.054498813,0.952864728,0.017982431,0.302862083,0.006762029,0.996735238,-0.080455833,-0.303320102,0.078711487,0.949632254,2.120438378,6.575158925,-5.704496272,-0.783162192,0.547118443,-0.295496853,-0.542820317,-0.833346213,-0.104308161,-0.303320102,0.078711487,0.949632254,4.815315278,43.69011873,1.206746426,-0.749335105,0.194499652,2.346013167,-0.055895146,0.014494294,0.17486124,-2.355248028,-0.227972194,-0.733387693,10.07957963,47.41317502,33.89100477,-53.69384088,-83.48767298,-12.27144611,78.78642137,-54.83434298,28.07569963,-2.355248028,-0.227972194,-0.733387693,28.6821572,4.258565998,2469.660839,-5.624472569,-2475.148788,1004.137249,195192.7492,194877.1384,74.21950473,442.0296867,-9249.907182,17054.01353,314.4647148,-247.2295722,-9225.109458,6964.516014,0.151216023,4799.767305,102804.9514,932.8273586,97557.6405,3866.939946,5247.310943,0,0,4799.767305,102804.9514,107604.7187,-0.771590785,0.771590785,9.10E-12,72.78214267,891.4678573,-747.8639915,-280.7610085,-9.35913574,1959.359136,964.25,1.14E-13,-1028.625,2.27E-13,1950,4.55E-13,4,6,4,6,30,6,0,0,1.11E-16,-1.73E-18,2.78E-17,0,0,0,-5.55E-17,-6.94E-18,0,-1.39E-17,1.11E-16,0,0,1.67E-16,8.67E-18,2.78E-17,1.39E-17,1.02E-06,4.02E-07,1.43E-06,3.08E-06,-3.11E-08,3.54E-09,-0.000485828,0.000597245,1.43E-06,0.000274059,-0.000925743,-0.003526788,3.61E-06,9.82E-05,-0.001851485,-0.007053576,0.007053576
0.285818015,7.096239299,0.055716881,0.95211095,0.018177036,0.305211949,0.006703841,0.996750244,-0.080274594,-0.305679238,0.078476412,0.948894966,2.130497296,6.622658522,-5.670569575,-0.832834619,0.460973174,-0.306415128,-0.461461484,-0.88393732,-0.075552056,-0.305679238,0.078476412,0.948894966,4.867862656,43.66227138,1.225907903,-0.756067498,0.194153846,2.347003951,-0.060313923,0.015474797,0.187099419,-2.356284499,-0.241507014,-0.739081978,10.00951646,47.45030483,33.86545613,-45.50909089,-88.55673574,-9.533909641,83.69879081,-46.20332456,29.35434964,-2.356284499,-0.241507014,-0.739081978,20.19646144,-3.971579639,1217.587966,13.12912789,-1951.866866,1076.714796,-135.3189065,189.3760213,36.58109461,-302.7164678,20373.61613,-16770.3275,127.8876123,16.01824229,9356.368125,-14833.1266,0.152217454,4798.995714,102805.723,935.8099565,97557.83659,3863.185758,5247.886451,0,0,4798.995714,102805.723,107604.7187,-0.474779284,0.474779284,-5.46E-12,77.1002761,887.1497239,-748.7003386,-279.9246614,-9.600005247,1959.600005,964.25,-4.55E-13,-1028.625,-2.27E-13,1950,-4.55E-13,4,6,4,6,30,6,-5.55E-17,0,0,0,-2.78E-17,0,1.11E-16,-5.55E-17,0,2.08E-17,2.78E-17,0,1.11E-16,1.67E-16,5.55E-17,0,2.08E-17,5.55E-17,0,2.65E-06,8.43E-07,3.48E-06,5.13E-06,3.11E-08,-4.51E-09,0.000600931,-0.000706813,3.48E-06,-0.000378878,-0.003788274,-4.20E-06,-5.60E-06,9.22E-05,-0.007576548,-8.40E-06,0.007576548
0.290719153,7.139950813,0.056954146,0.951350421,0.018371275,0.307562796,0.006641252,0.996766212,-0.080081285,-0.308039398,0.078227966,0.948151947,2.140486051,6.670194338,-5.636668475,-0.874088991,0.370196015,-0.31452082,-0.375606397,-0.925653983,-0.045656754,-0.308039398,0.078227966,0.948151947,4.920409127,43.63586699,1.245088469,-0.762818824,0.193768981,2.347973349,-0.064684937,0.016416596,0.198966219,-2.357291704,-0.254675294,-0.744832627,9.939454497,47.48551069,33.83988204,-36.88178417,-92.73821882,-6.654314922,87.76608405,-37.11081059,30.35083964,-2.357291704,-0.254675294,-0.744832627,28.8253755,4.30577607,2483.902908,-5.037113039,-2503.904584,909.4626427,195244.9541,194816.9378,74.64064207,378.5663285,-9387.676184,16183.56679,314.7138851,-235.7521036,-10099.10042,7141.697088,0.153218884,4798.520935,102806.1978,938.8218171,97557.99167,3859.699118,5248.206146,0,0,4798.520935,102806.1978,107604.7187,-0.636959905,0.636959905,1.82E-12,81.3124541,882.9375459,-749.5374933,-279.0875067,-9.874175942,1959.874176,964.25,1.14E-13,-1028.625,2.27E-13,1950,4.55E-13,4,6,4,6,30,6,0,0,0,0,0,-6.94E-18,0,0,0,1.47E-17,0,0,1.47E-17,0,0,0,1.47E-17,0,6.94E-18,1.02E-06,4.48E-07,1.48E-06,2.87E-06,-3.14E-08,6.05E-09,-0.00043697,0.000546236,1.48E-06,0.000368526,-0.001256476,-0.003072781,3.52E-06,9.23E-05,-0.002512951,-0.006145562,0.006145562
0.295673153,7.183635537,0.058210797,0.950583154,0.018565105,0.30991451,0.006574186,0.996783138,-0.07987588,-0.310400462,0.077966101,0.947403209,2.150404322,6.717765875,-5.602793223,-0.906523735,0.275698262,-0.31969546,-0.286122827,-0.958077113,-0.014898747,-0.310400462,0.077966101,0.947403209,4.97343734,43.60876692,1.264622393,-0.769521526,0.193338692,2.348735626,-0.069256312,0.017386524,0.211256698,-2.358089435,-0.268305794,-0.750504029,9.868750214,47.52164411,33.81383681,-27.89503234,-95.98729337,-3.680179415,90.9453877,-27.64281329,31.077295,-2.358089435,-0.268305794,-0.750504029,20.28587787,-3.935616716,1227.031483,13.57286834,-2019.331128,1139.820994,-164.5070404,227.2050862,36.87042318,-251.6498433,20407.42516,-17963.63094,132.3149022,10.27825357,8757.638105,-14924.60877,0.154220315,4797.883975,102806.8348,941.7661729,97558.2231,3856.117802,5248.611674,0,0,4797.883975,102806.8348,107604.7188,-0.295610666,0.295610666,-7.28E-12,85.67091799,878.579082,-750.3111624,-278.3138376,-10.12481946,1960.124819,964.25,-2.27E-13,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,1.11E-16,0,0,0,0,0,0,-5.55E-17,0,6.94E-18,0,1.30E-17,1.11E-16,1.11E-16,5.55E-17,0,6.94E-18,0,1.30E-17,2.40E-06,9.75E-07,3.37E-06,5.43E-06,3.14E-08,-7.34E-09,0.000515556,-0.000617414,3.37E-06,-0.000516833,-0.004056287,0.000489362,-8.56E-06,9.87E-05,-0.008112573,0.000978723,0.008112573
0.300680155,7.227293816,0.059486989,0.949809155,0.018758488,0.312267014,0.006502562,0.996801016,-0.079658343,-0.312762347,0.077690759,0.946648752,2.160251925,6.765372671,-5.568944025,-0.929826417,0.178428542,-0.32184793,-0.193913766,-0.980880931,0.01643319,-0.312762347,0.077690759,0.946648752,5.026260872,43.5830532,1.284115088,-0.776265998,0.192874138,2.349552185,-0.073786483,0.018318336,0.223196226,-2.358933491,-0.28159284,-0.756253875,9.798318837,47.55592907,33.78784655,-18.64375317,-98.27423445,-0.618611584,93.20927952,-17.89966892,31.4970588,-2.358933491,-0.28159284,-0.756253875,28.95770493,4.360070165,2497.861605,-4.427677421,-2517.036749,816.9597379,195289.3342,194764.8727,75.05346024,289.9650842,-9717.315158,15331.24193,313.2631135,-224.6972919,-10961.04683,7458.406926,0.155221745,4797.588364,102807.1304,944.7988125,97558.34236,3852.789552,5248.788024,0,0,4797.588364,102807.1304,107604.7188,-0.496317435,0.496317435,6.37E-12,89.92803067,874.3219693,-751.1096064,-277.5153936,-10.3994297,1960.39943,964.25,1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-1.73E-18,0,0,0,0,-5.55E-17,-1.60E-17,-2.78E-17,8.67E-19,5.55E-17,0,0,5.55E-17,1.78E-17,2.78E-17,8.67E-19,1.12E-06,4.94E-07,1.63E-06,2.68E-06,-3.17E-08,9.20E-09,-0.000375273,0.000478645,1.63E-06,0.000455931,-0.001495243,-0.002564721,4.61E-06,8.67E-05,-0.002990486,-0.005129443,0.005129443
0.30574039,7.27092604,0.060782907,0.949028439,0.01895138,0.314620196,0.006426305,0.996819839,-0.079428652,-0.315124935,0.077401895,0.945888588,2.170028551,6.813014207,-5.535121129,-0.943776769,0.079363369,-0.320915668,-0.099908386,-0.993836205,0.048040734,-0.315124935,0.077401895,0.945888588,5.079750434,43.55673223,1.304018317,-0.782935525,0.192358634,2.350086514,-0.078508856,0.019274621,0.235528253,-2.359492184,-0.295308644,-0.761901794,9.726999422,47.5910237,33.76130891,-9.217092966,-99.57306787,2.480471891,94.53289437,-7.973863187,31.62772178,-2.359492184,-0.295308644,-0.761901794,20.37541442,-3.895327769,1236.806353,14.00723647,-2101.969985,1196.898041,-190.3869888,261.2693713,37.16937937,-190.1188945,20250.20359,-19123.06094,138.3015728,5.216060482,8182.104551,-14878.34464,0.156223176,4797.092047,102807.6267,947.705546,97558.60765,3849.386501,5249.019051,0,0,4797.092047,102807.6267,107604.7187,-0.119540013,0.119540013,-1.00E-11,94.32390447,869.9260955,-751.8206276,-276.8043724,-10.6601662,1960.660166,964.25,2.27E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,0,-1.73E-18,0,0,0,-5.55E-17,0,5.20E-18,0,-3.47E-18,5.55E-17,0,5.55E-17,0,6.94E-18,0,3.47E-18,2.06E-06,1.11E-06,3.16E-06,5.70E-06,3.17E-08,-1.08E-08,0.000401815,-0.000495982,3.16E-06,-0.000632632,-0.00422742,0.001027964,-1.27E-05,0.000104622,-0.00845484,0.002055928,0.00845484
0.310853994,7.314532553,0.062098709,0.948241012,0.019143741,0.316973974,0.006345334,0.996839602,-0.07918677,-0.317488141,0.077099449,0.94512272,2.179734017,6.860690025,-5.501324745,-0.948248782,-0.020502736,-0.316865722,-0.005052571,-0.996812577,0.079618834,-0.317488141,0.077099449,0.94512272,5.132847799,43.53170271,1.323826333,-0.789668183,0.191813253,2.350745197,-0.083201485,0.020194529,0.247544185,-2.360167262,-0.308719237,-0.767647579,9.656202934,47.62439639,33.73489822,0.285844805,-99.87380969,5.607848552,94.90771823,2.029623957,31.43825536,-2.360167262,-0.308719237,-0.767647579,29.07587632,4.421626329,2511.305415,-3.797975271,-2515.401963,729.613699,195323.0752,194724.0409,75.45121426,180.7934143,-10232.18885,14532.83836,310.2459314,-214.372983,-11784.9108,7910.645213,0.157224607,4796.972507,102807.7462,950.7569404,97558.69313,3846.215567,5249.053117,0,0,4796.972507,102807.7462,107604.7187,-0.349160248,0.349160248,2.18E-11,98.62759375,865.6224062,-752.5785433,-276.0464567,-10.93455067,1960.934551,964.25,1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,1.73E-18,0,6.94E-18,-5.55E-17,0,0,0,0,0,5.55E-17,5.55E-17,5.55E-17,0,1.73E-18,0,6.94E-18,1.31E-06,5.41E-07,1.87E-06,2.51E-06,-3.20E-08,1.30E-08,-0.000300634,0.000394551,1.87E-06,0.000534581,-0.001633226,-0.002020903,6.80E-06,8.17E-05,-0.003266453,-0.004041806,0.004041806
0.316021187,7.358113758,0.063434578,0.947446893,0.019335527,0.319328237,0.006259575,0.996860296,-0.078932682,-0.319851845,0.076783383,0.944351158,2.189368031,6.908399586,-5.467555116,-0.94321186,-0.12016715,-0.309695404,0.089700527,-0.989779858,0.110858682,-0.319851845,0.076783383,0.944351158,5.186775522,43.50619042,1.344094514,-0.796301475,0.19121197,2.351053603,-0.088073261,0.021134106,0.259907571,-2.360488066,-0.322510544,-0.773271833,9.584299304,47.65841278,33.70787398,9.773607574,-99.1702636,8.712300708,94.32775433,12.01571881,30.95218349,-2.360488066,-0.322510544,-0.773271833,20.46792083,-3.850602185,1247.134332,14.43382121,-2198.578214,1245.040355,-212.4390643,290.7738783,37.48442205,-118.1606046,19911.23409,-20213.84527,145.6829854,1.122571907,7655.693413,-14700.65019,0.158226037,4796.623347,102808.0954,953.6276768,97558.9896,3842.99567,5249.105805,0,0,4796.623347,102808.0954,107604.7187,0.05291402,-0.05291402,-1.36E-11,103.0580844,861.1919156,-753.2274042,-275.3975958,-11.20551359,1961.205514,964.25,2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,-5.55E-17,-1.73E-18,0,0,0,0,-5.55E-17,0,0,0,5.55E-17,0,5.55E-17,1.11E-16,1.73E-18,0,0,1.63E-06,1.25E-06,2.86E-06,5.94E-06,3.20E-08,-1.49E-08,0.000265893,-0.00034895,2.86E-06,-0.000719443,-0.004294611,0.001592538,-1.79E-05,0.000109847,-0.008589223,0.003185076,0.008589223
0.321242107,7.401669997,0.064790673,0.94664609,0.019526699,0.321682901,0.006168943,0.996881914,-0.078666346,-0.32221596,0.076453632,0.943573907,2.19893041,6.956142436,-5.433812457,-0.92873099,-0.218629293,-0.299432765,0.183400174,-0.972808344,0.141450705,-0.32221596,0.076453632,0.943573907,5.240146393,43.48184084,1.364221889,-0.803016815,0.190584606,2.351548127,-0.092931386,0.022040067,0.27200277,-2.360987054,-0.336048595,-0.779009869,9.513138142,47.69087889,33.68103748,19.14675877,-97.47270192,11.78365559,92.8038266,21.87881985,30.14445684,-2.360987054,-0.336048595,-0.779009869,29.17690302,4.490533519,2524.017233,-3.15045511,-2500.433266,650.1891146,195344.093,194696.7912,75.82757595,57.06006865,-10919.08231,13822.31739,305.8516496,-205.0528372,-12545.76085,8489.544623,0.159227468,4796.676261,102808.0425,956.6948246,97559.04447,3839.981436,5248.998018,0,0,4796.676261,102808.0425,107604.7188,-0.195153475,0.195153475,5.46E-12,107.4097698,856.8402302,-753.9425609,-274.6824391,-11.47917176,1961.479172,964.25,1.00E-20,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,0,0,0,6.94E-18,0,-5.55E-17,0,3.47E-18,0,1.39E-17,5.55E-17,0,5.55E-17,0,3.47E-18,0,2.08E-17,1.58E-06,5.92E-07,2.19E-06,2.38E-06,-3.23E-08,1.73E-08,-0.000212878,0.000294089,2.19E-06,0.000602153,-0.001665219,-0.001461006,9.97E-06,7.74E-05,-0.003330437,-0.002922012,0.003330437
0.326516958,7.445201687,0.066167175,0.945838622,0.019717212,0.324037856,0.006073365,0.996904446,-0.078387752,-0.324580368,0.076110164,0.942790978,2.20842088,7.003918017,-5.400097006,-0.904965983,-0.314900596,-0.286136654,0.275107533,-0.946068104,0.171087661,-0.324580368,0.076110164,0.942790978,5.294485866,43.45716395,1.38484959,-0.809611214,0.189897135,2.351633958,-0.097951071,0.022959897,0.284388145,-2.361072427,-0.349906457,-0.784610643,9.440685512,47.72378141,33.65353388,28.31535485,-94.79484251,14.77057876,90.34887091,31.5252593,29.044777,-2.361072427,-0.349906457,-0.784610643,20.56591248,-3.801239844,1258.218907,14.85478945,-2307.397396,1281.621061,-229.849898,314.6537629,37.82148086,-35.89631401,19406.13225,-21203.51917,154.2425663,-1.750707644,7202.786461,-14402.66137,0.160228898,4796.481107,102808.2376,959.5321328,97559.36835,3836.948974,5248.869296,0,0,4796.481107,102808.2376,107604.7187,0.221403781,-0.221403781,-1.55E-11,111.8722943,852.3777057,-754.5301605,-274.0948395,-11.76029316,1961.760293,964.25,-1.14E-13,-1028.625,-2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,1.73E-18,0,0,0,0,0,1.73E-17,2.78E-17,0,2.78E-17,0,0,0,1.91E-17,2.78E-17,0,1.11E-06,1.38E-06,2.48E-06,6.13E-06,3.23E-08,-1.95E-08,0.000115477,-0.000184369,2.48E-06,-0.000772441,-0.004254528,0.002162971,-2.39E-05,0.000114171,-0.008509057,0.004325941,0.008509057
0.33184588,7.488709169,0.067564246,0.945024502,0.019907025,0.326393016,0.005972757,0.996927884,-0.078096861,-0.326944976,0.075752913,0.942002377,2.217839256,7.051725876,-5.366408981,-0.872169714,-0.408014493,-0.269896579,0.363905171,-0.909827274,0.199467685,-0.326944976,0.075752913,0.942002377,5.348132291,43.43349281,1.40530105,-0.816303224,0.18918663,2.351956965,-0.10297737,0.023849729,0.296564422,-2.361387098,-0.363574747,-0.790336873,9.369156945,47.75534292,33.62626527,37.18347971,-91.16691312,17.66317002,86.99269717,40.85285493,27.63418623,-2.361387098,-0.363574747,-0.790336873,29.25819348,4.566780229,2535.80195,-2.488119262,-2474.086707,581.1190008,195351.2042,194684.543,76.17685528,-74.30732975,-11758.65711,13230.60339,300.3172349,-196.966433,-13220.67688,9181.646621,0.161230329,4796.702511,102808.0162,962.6111351,97559.39685,3834.091376,5248.619392,0,0,4796.702511,102808.0162,107604.7187,-0.034140197,0.034140197,1.55E-11,116.2730942,847.9769058,-755.1999694,-273.4250306,-12.03290171,1962.032902,964.25,1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,0,0,6.94E-18,0,-5.55E-17,0,-6.94E-18,0,0,5.55E-17,0,1.11E-16,0,6.94E-18,0,6.94E-18,1.92E-06,6.51E-07,2.59E-06,2.29E-06,-3.27E-08,2.21E-08,-0.000112147,0.000177821,2.59E-06,0.000655606,-0.001589828,-0.000905388,1.39E-05,7.41E-05,-0.003179655,-0.001810776,0.003179655
0.337229064,7.532192873,0.068982063,0.94420375,0.020096095,0.328748272,0.005867045,0.996952217,-0.077793664,-0.329309667,0.07538185,0.941208117,2.227185283,7.09956544,-5.332748617,-0.830685486,-0.497036068,-0.250832158,0.448906189,-0.864449376,0.226297391,-0.329309667,0.07538185,0.941208117,5.402854458,43.40967464,1.426281939,-0.822856432,0.188412701,2.351824699,-0.10814366,0.02474682,0.308963468,-2.361240612,-0.377491309,-0.795914652,9.296194056,47.78710047,33.59829075,45.66645017,-86.62188794,20.41120324,82.76647978,49.77329024,25.94856894,-2.361240612,-0.377491309,-0.795914652,20.67146485,-3.746942639,1270.238029,15.27278846,-2426.180251,1304.397278,-241.504123,331.5747421,38.18574387,56.12891768,18756.30815,-22063.06973,163.7208313,-3.200691774,6845.331005,-13999.97538,0.16223176,4796.668371,102808.0504,965.4184324,97559.74337,3831.249938,5248.307005,0,0,4796.668371,102808.0504,107604.7188,0.385759441,-0.385759441,-7.28E-12,120.765353,843.484647,-755.7275573,-272.8974427,-12.32390303,1962.323903,964.25,1.00E-20,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-1.73E-18,0,6.94E-18,-5.55E-17,0,0,1.73E-17,-1.39E-17,-1.39E-17,5.55E-17,5.55E-17,0,0,1.91E-17,1.39E-17,2.08E-17,5.37E-07,1.51E-06,2.04E-06,6.27E-06,3.27E-08,-2.45E-08,-4.09E-05,-1.12E-05,2.04E-06,-0.00078914,-0.004107708,0.002718831,-3.07E-05,0.000117438,-0.008215417,0.005437663,0.008215417
0.342666649,7.575653138,0.070420791,0.94337638,0.020284379,0.331103533,0.005756145,0.996977436,-0.07747812,-0.331674347,0.074996909,0.940408205,2.236458774,7.147436255,-5.299116133,-0.780943417,-0.581071486,-0.229092357,0.529263174,-0.810389654,0.251294848,-0.331674347,0.074996909,0.940408205,5.456780245,43.3866837,1.447062707,-0.829518654,0.187617921,2.351967972,-0.113340355,0.025618185,0.321221376,-2.361361844,-0.391291274,-0.801624721,9.224293007,47.81775507,33.57058306,53.67556767,-81.20884743,23.00628374,77.71789876,58.19169724,23.97492357,-2.361361844,-0.391291274,-0.801624721,29.31764948,4.650248253,2546.493357,-1.814414542,-2438.766729,524.4063639,195344.2014,194687.7032,76.49420182,-206.0639432,-12726.12397,12784.4912,293.9174811,-190.2912159,-13789.59027,9969.34452,0.16323319,4797.05413,102807.6646,968.504603,97559.75063,3828.549527,5247.913992,0,0,4797.05413,102807.6646,107604.7187,0.133854714,-0.133854714,-1.00E-11,125.2160169,839.0339831,-756.3491406,-272.2758594,-12.59532133,1962.595321,964.25,-1.14E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,0,0,0,0,0,-5.55E-17,0,3.47E-18,-1.39E-17,0,5.55E-17,0,5.55E-17,0,3.47E-18,1.39E-17,0,2.31E-06,7.20E-07,3.05E-06,2.26E-06,-3.30E-08,2.74E-08,6.70E-07,4.72E-05,3.05E-06,0.000691275,-0.001409545,-0.00037435,1.85E-05,7.19E-05,-0.002819091,-0.0007487,0.002819091
0.348158812,7.619090405,0.071880603,0.942542415,0.020471834,0.333458693,0.005639983,0.997003527,-0.077150228,-0.3340389,0.074598063,0.939602651,2.245659495,7.195337734,-5.265511762,-0.723456034,-0.659276929,-0.204854334,0.604176614,-0.748190524,0.274192559,-0.3340389,0.074598063,0.939602651,5.511854071,43.36374377,1.468389751,-0.836028667,0.186757388,2.351622987,-0.118652223,0.026489605,0.333627009,-2.360987953,-0.40525997,-0.80718022,9.150861239,47.84834164,33.542147,61.13494807,-74.97859395,25.4005112,71.89494154,66.02885165,21.75507673,-2.360987953,-0.40525997,-0.80718022,20.78612445,-3.687311475,1283.337648,15.69082634,-2552.274889,1311.600742,-246.0539093,340.0102617,38.58146887,156.6120117,17988.22316,-22767.95961,173.825919,-3.07972848,6602.030045,-13512.1288,0.164234621,4797.187985,102807.5308,971.2860298,97560.11424,3825.901955,5247.416527,0,0,4797.187985,102807.5308,107604.7188,0.545989938,-0.545989938,2.73E-12,129.7360558,834.5139442,-756.8182419,-271.8067581,-12.89571128,1962.895711,964.25,-4.55E-13,-1028.625,-2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,1.11E-16,-3.47E-18,2.78E-17,-6.94E-18,-1.11E-16,0,1.11E-16,6.94E-18,-1.39E-17,-2.78E-17,1.11E-16,1.11E-16,0,2.22E-16,1.04E-17,4.16E-17,3.47E-17,-8.54E-08,1.63E-06,1.53E-06,6.35E-06,3.30E-08,-3.00E-08,-0.000194738,0.000161355,1.53E-06,-0.000769495,-0.003858559,0.00324011,-3.80E-05,0.000119532,-0.007717118,0.006480221,0.007717118
0.353705695,7.662505017,0.073361666,0.941701873,0.020658418,0.335813658,0.005518473,0.99703048,-0.076809945,-0.336403224,0.074185248,0.938791468,2.254787256,7.24326942,-5.231935726,-0.658812962,-0.730867099,-0.178322081,0.672902929,-0.678476111,0.294740251,-0.336403224,0.074185248,0.938791468,5.566064101,43.3414383,1.489505324,-0.842654272,0.185877237,2.351577707,-0.124021001,0.027340002,0.345965683,-2.36090598,-0.419191523,-0.812869558,9.078581199,47.87808226,33.5139929,67.96650089,-67.99720322,27.58818929,65.36132782,73.20079114,19.28160077,-2.36090598,-0.419191523,-0.812869558,29.35374611,4.740712249,2555.960097,-1.133103167,-2397.233169,481.5423805,195323.8255,194705.6871,76.7757792,-331.2565844,-13792.108,12505.69855,286.9538827,-185.1465767,-14236.02872,10831.47919,0.165236052,4797.733975,102806.9848,974.3740354,97560.1061,3823.359939,5246.878677,0,0,4797.733975,102806.9848,107604.7188,0.308626599,-0.308626599,-2.73E-12,134.2369087,830.0130913,-757.3885147,-271.2364853,-13.16597978,1963.16598,964.25,2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,-5.55E-17,-5.55E-17,0,2.78E-17,0,-1.11E-16,1.11E-16,-5.55E-17,-5.90E-17,1.39E-17,-5.55E-17,1.11E-16,1.67E-16,1.67E-16,1.11E-16,5.90E-17,4.16E-17,5.55E-17,2.73E-06,8.04E-07,3.55E-06,2.27E-06,-3.34E-08,3.30E-08,0.000123557,-9.53E-05,3.55E-06,0.000705152,-0.001130674,0.0001126,2.35E-05,7.09E-05,-0.002261349,0.000225199,0.002261349
0.359307459,7.705897421,0.074864151,0.940854776,0.020844087,0.338168323,0.005391542,0.997058282,-0.076457273,-0.338767209,0.073758439,0.937974664,2.263841843,7.291230716,-5.198388252,-0.587674923,-0.795123075,-0.149724681,0.734761841,-0.601946001,0.31270761,-0.338767209,0.073758439,0.937974664,5.621457286,43.31939207,1.511171019,-0.849119308,0.184930061,2.351026013,-0.12947776,0.028182893,0.358372191,-2.360309758,-0.433207226,-0.818403626,9.004723619,47.90747724,33.48510531,74.10632624,-60.33116115,29.5249041,58.17975687,79.64077134,16.60178109,-2.360309758,-0.433207226,-0.818403626,20.9108397,-3.621849345,1297.626308,16.11213525,-2682.7257,1302.010022,-242.0617556,338.3905642,39.01182477,263.2256201,17132.46818,-23298.99397,184.2452019,-1.300378818,6487.642558,-12961.92996,0.166237482,4798.042601,102806.6761,977.1343036,97560.4806,3820.908298,5246.195551,0,0,4798.042601,102806.6761,107604.7187,0.702278169,-0.702278169,-2.00E-11,138.7831671,825.4668329,-757.8008451,-270.8241549,-13.47505935,1963.475059,964.25,-1.14E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,0,0,1.11E-16,0,0,3.47E-18,0,2.78E-17,1.11E-16,1.11E-16,0,0,3.47E-18,0,2.78E-17,-7.34E-07,1.74E-06,9.95E-07,6.38E-06,3.33E-08,-3.57E-08,-0.000337994,0.00032476,9.95E-07,-0.000715742,-0.003515216,0.003707949,-4.56E-05,0.000120381,-0.007030432,0.007415899,0.007415899
0.364964247,7.749267966,0.076388227,0.940001146,0.021028798,0.340522591,0.005259104,0.997086919,-0.07609217,-0.341130748,0.073317571,0.937152254,2.272823064,7.339221158,-5.164869567,-0.510766946,-0.851399553,-0.119314405,0.789143168,-0.519368207,0.327886758,-0.341130748,0.073317571,0.937152254,5.675956793,43.29778107,1.532626933,-0.855701184,0.183963514,2.350783034,-0.135019705,0.029009652,0.370789248,-2.360014453,-0.447268648,-0.824067547,8.932057609,47.9362919,33.45649742,79.48988949,-52.06100452,31.20876107,50.42752153,85.2788791,13.7131461,-2.360014453,-0.447268648,-0.824067547,29.36559004,4.837845552,2564.110489,-0.448119204,-2352.493566,453.4445867,195291.6427,194737.0354,77.01890636,-443.7681704,-14923.67595,12410.09692,279.7426596,-181.5902521,-14547.73793,11744.06723,0.167238913,4798.74488,102805.9739,980.2183265,97560.46344,3818.526553,5245.510432,0,0,4798.74488,102805.9739,107604.7188,0.489798659,-0.489798659,5.46E-12,143.3340693,820.9159307,-758.3166052,-270.3083948,-13.74439082,1963.744391,964.25,1.14E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,-5.55E-17,0,-2.78E-17,-6.94E-18,1.11E-16,-1.11E-16,-5.55E-17,-1.73E-17,6.94E-18,0,1.11E-16,1.11E-16,1.11E-16,1.11E-16,1.73E-17,3.47E-17,6.94E-18,3.17E-06,9.03E-07,4.09E-06,2.34E-06,-3.37E-08,3.88E-08,0.000253106,-0.000245442,4.09E-06,0.000693329,-0.000763117,0.000537455,2.86E-05,7.10E-05,-0.001526233,0.001074909,0.001526233
0.370676203,7.792617103,0.07793406,0.939141007,0.021212507,0.34287636,0.005121086,0.997116376,-0.07571464,-0.343493731,0.072862623,0.936324247,2.281730727,7.387240142,-5.131379892,-0.428871018,-0.899131306,-0.087364437,0.83551284,-0.431571469,0.340094634,-0.343493731,0.072862623,0.936324247,5.731636514,43.27663982,1.554623543,-0.86211959,0.182929741,2.350030993,-0.140621065,0.029821235,0.383192373,-2.359201305,-0.461327755,-0.829581074,8.857817981,47.96448024,33.42716861,84.06797896,-43.26612405,32.59988777,42.17933876,90.06374837,10.6677269,-2.359201305,-0.461327755,-0.829581074,21.04591487,-3.549970736,1313.170972,16.54002314,-2814.386854,1275.001323,-228.1998982,325.306798,39.47876924,372.4756822,16222.69579,-23642.99982,194.65751,2.162191388,6512.4198,-12374.66869,0.168240343,4799.234678,102805.4841,982.9625465,97560.84221,3816.272132,5244.641857,0,0,4799.234678,102805.4841,107604.7188,0.854970695,-0.854970695,2.73E-12,147.9054121,816.3445879,-758.6739788,-269.9510212,-14.06126545,1964.061265,964.25,-1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,1.11E-16,-5.55E-17,1.73E-18,0,6.94E-18,-5.55E-17,0,-5.55E-17,-1.73E-18,6.94E-18,0,1.11E-16,1.11E-16,1.11E-16,1.11E-16,3.47E-18,6.94E-18,6.94E-18,-1.39E-06,1.84E-06,4.35E-07,6.34E-06,3.36E-08,-4.16E-08,-0.000463965,0.000471581,4.35E-07,-0.000632029,-0.003089265,0.004105329,-5.32E-05,0.000119961,-0.00617853,0.008210658,0.008210658
0.376443476,7.835945189,0.079501824,0.938274384,0.021395171,0.345229528,0.004977402,0.997146641,-0.075324645,-0.345856048,0.072393531,0.935490658,2.290564636,7.435287197,-5.097919457,-0.342818094,-0.93783887,-0.054166488,0.873418198,-0.339436932,0.349175058,-0.345856048,0.072393531,0.935490658,5.78643035,43.25573602,1.576425124,-0.868650446,0.181875862,2.349581141,-0.146336608,0.030621519,0.395683858,-2.358682474,-0.475515633,-0.835214877,8.784759534,47.99235197,33.39809983,87.79200415,-34.03841151,33.70115922,33.5230756,93.94208583,7.467175281,-2.358682474,-0.475515633,-0.835214877,29.35295382,4.941232324,2570.89601,0.236583467,-2307.685047,440.4176669,195249.8442,194779.6112,77.22216002,-538.7362969,-16085.48928,12507.148,272.6024088,-179.6171535,-14717.15717,12681.13653,0.169241774,4800.089649,102804.6291,986.0364666,97560.82272,3814.053182,5243.80638,0,0,4800.089649,102804.6291,107604.7187,0.676834879,-0.676834879,-3.18E-11,152.5057358,811.7442642,-759.1320026,-269.4929974,-14.33002924,1964.330029,964.25,2.27E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,-5.55E-17,0,0,-1.73E-18,0,-6.94E-18,-5.55E-17,0,0,1.73E-18,-3.47E-18,0,5.55E-17,1.11E-16,0,0,3.47E-18,3.47E-18,6.94E-18,3.59E-06,1.02E-06,4.63E-06,2.47E-06,-3.39E-08,4.47E-08,0.000384433,-0.000397724,4.63E-06,0.00065254,-0.000320031,0.00088437,3.36E-05,7.24E-05,-0.000640063,0.00176874,0.00176874
0.382266191,7.879252678,0.081091681,0.937401301,0.021576746,0.347581997,0.004827979,0.997177696,-0.074922188,-0.348217592,0.071910275,0.934651497,2.299324621,7.483361713,-5.064488478,-0.253479688,-0.967133354,-0.020028065,0.902492414,-0.243889294,0.355000641,-0.348217592,0.071910275,0.934651497,5.842363999,43.23550693,1.598744928,-0.875020595,0.180755605,2.348635166,-0.15208271,0.031399092,0.408080819,-2.357657842,-0.489616093,-0.840708688,8.710181334,48.01932409,33.3683401,90.62955509,-24.46685794,34.4781484,24.54228636,96.88019528,4.167348064,-2.357657842,-0.489616093,-0.840708688,21.19098893,-3.471017298,1329.994258,16.97772013,-2944.043916,1230.575732,-203.4797661,299.7434298,39.98296702,479.7225827,15294.44437,-23793.29398,204.7454848,7.270261214,6681.698816,-11777.23068,0.170243205,4800.766484,102803.9523,988.7699594,97561.19897,3811.996524,5242.753298,0,0,4800.766484,102803.9523,107604.7188,1.004562418,-1.004562418,-2.73E-12,157.101468,807.148532,-759.4362358,-269.1887642,-14.6536277,1964.653628,964.25,1.14E-13,-1028.625,-2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,0,0,-6.94E-18,1.11E-16,0,0,-6.94E-18,-1.73E-18,2.78E-17,1.11E-16,1.11E-16,5.55E-17,0,6.94E-18,1.73E-18,3.47E-17,-2.03E-06,1.91E-06,-1.26E-07,6.25E-06,3.38E-08,-4.75E-08,-0.000567563,0.00059602,-1.26E-07,-0.000523885,-0.002595338,0.004417698,-6.06E-05,0.000118293,-0.005190676,0.008835396,0.008835396
0.388144499,7.922539934,0.082703805,0.936521788,0.021757188,0.349933659,0.00467273,0.997209525,-0.074507234,-0.350578246,0.071412793,0.933806782,2.308010483,7.531463207,-5.03108719,-0.16175902,-0.986720344,0.014730309,0.922458082,-0.145887544,0.357474351,-0.350578246,0.071412793,0.933806782,5.897455916,43.21532663,1.620897044,-0.881493076,0.179613575,2.347969537,-0.157971599,0.032169903,0.420641219,-2.356905529,-0.503925328,-0.846307763,8.636725445,48.04623116,33.33880394,92.54972117,-14.65115932,34.93929072,15.33200553,98.84330011,0.773002924,-2.356905529,-0.503925328,-0.846307763,29.31628451,5.050385791,2576.313322,0.917185279,-2265.950527,442.1385168,195200.9982,194830.8456,77.38543482,-612.8028917,-17241.04212,12799.56552,265.8418677,-179.1606263,-14741.73022,13615.63995,0.171244635,4801.771046,102802.9477,991.8275473,97561.1839,3809.943499,5241.763804,0,0,4801.771046,102802.9477,107604.7187,0.869057706,-0.869057705,1.55E-11,161.7500915,802.4999085,-759.8333754,-268.7916246,-14.92232763,1964.922328,964.25,2.27E-13,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,1.11E-16,0,0,0,-2.78E-17,-6.94E-18,-5.55E-17,0,0,-9.11E-18,-8.67E-19,0,1.11E-16,1.67E-16,0,0,9.11E-18,2.86E-17,6.94E-18,3.99E-06,1.16E-06,5.16E-06,2.64E-06,-3.41E-08,5.07E-08,0.000511304,-0.000545183,5.16E-06,0.000580743,0.000182627,0.001140245,3.82E-05,7.50E-05,0.000365253,0.00228049,0.00228049
0.39407851,7.965807414,0.084338355,0.935635869,0.021936454,0.35228442,0.004511583,0.997242112,-0.074079787,-0.352937907,0.070901066,0.932956522,2.316622073,7.579591068,-4.997715803,-0.068581884,-0.996402859,0.049778181,0.933129873,-0.046415309,0.356530868,-0.352937907,0.070901066,0.932956522,5.953611807,43.19601296,1.643532576,-0.887813261,0.178406994,2.346835801,-0.163863029,0.03291084,0.433030679,-2.355674594,-0.518066608,-0.851782516,8.561850924,48.07198272,33.30862323,93.53833091,-4.68620669,35.05631648,5.981084926,99.8169641,-2.657272499,-2.355674594,-0.518066608,-0.851782516,21.34504031,-3.38427929,1348.073175,17.42822627,-3068.538669,1169.361711,-167.4785931,261.3059654,40.52375208,579.3831636,14383.8953,-23749.92313,214.2075852,13.9260044,6995.66885,-11197.1477,0.172246066,4802.640104,102802.0786,994.5556474,97561.55085,3808.084457,5240.527794,0,0,4802.640104,102802.0786,107604.7187,1.151676828,-1.151676828,-4.82E-11,166.3699557,797.8800443,-760.0861917,-268.5388083,-15.25142704,1965.251427,964.25,1.00E-20,-1028.625,1.00E-20,1950,4.55E-13,4,6,4,6,30,6,-5.55E-17,0,0,0,0,-6.94E-18,-5.55E-17,0,0,5.20E-18,1.04E-17,-2.78E-17,5.55E-17,1.11E-16,0,0,5.20E-18,1.04E-17,3.47E-17,-2.63E-06,1.97E-06,-6.69E-07,6.10E-06,3.40E-08,-5.34E-08,-0.000645542,0.000694119,-6.69E-07,-0.000397602,-0.002050597,0.004633508,-6.76E-05,0.000115447,-0.004101194,0.009267017,0.009267017
0.400068374,8.009055491,0.085995508,0.934743578,0.0221145,0.354634168,0.00434445,0.99727544,-0.073639817,-0.355296453,0.070375036,0.932100737,2.325159192,7.6277448,-4.964374554,0.025112717,-0.996083331,0.08477824,0.934416279,0.053528989,0.352137566,-0.355296453,0.070375036,0.932100737,6.009003792,43.17657576,1.666039402,-0.894220059,0.177176129,2.345946055,-0.169924321,0.033649033,0.445652987,-2.354679374,-0.532490481,-0.857342445,8.487994944,48.09789899,33.27861413,93.58317121,5.324350969,34.84380062,-3.411948219,99.78607755,-6.116779431,-2.354679374,-0.532490481,-0.857342445,29.25668628,5.164771915,2580.404758,1.590150598,-2230.314186,457.6662695,195147.7878,194887.9995,77.50995852,-664.175979,-18353.94074,13283.21447,259.7482581,-180.096055,-14624.03939,14520.41501,0.173247496,4803.791781,102800.927,997.5907644,97561.54681,3806.201016,5239.380155,0,0,4803.791781,102800.927,107604.7188,1.065669802,-1.065669802,-1.46E-11,171.0652748,793.1847252,-760.4194704,-268.2055296,-15.52067355,1965.520674,964.25,1.00E-20,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,-5.55E-17,0,0,-6.94E-18,-5.55E-17,0,0,3.47E-18,6.94E-18,-2.78E-17,5.55E-17,5.55E-17,0,5.55E-17,3.47E-18,6.94E-18,3.47E-17,4.33E-06,1.32E-06,5.67E-06,2.85E-06,-3.42E-08,5.65E-08,0.000626485,-0.000679884,5.67E-06,0.000477649,0.000726671,0.001295209,4.23E-05,7.87E-05,0.001453342,0.002590417,0.002590417
0.406114189,8.052284624,0.087675419,0.93384494,0.022291283,0.356982811,0.00417126,0.997309488,-0.073187326,-0.357653784,0.069834682,0.931239436,2.333621711,7.675923792,-4.931063649,0.118382049,-0.985764578,0.119389643,0.926320388,0.15294219,0.344295259,-0.357653784,0.069834682,0.931239436,6.065351804,43.15817717,1.688983677,-0.900488386,0.17588342,2.344630208,-0.175962102,0.034350773,0.458034962,-2.353246771,-0.54667347,-0.862798532,8.412864261,48.12243044,33.24802176,92.68900966,15.28367175,34.2801166,-12.75670181,98.75628602,-9.545428973,-2.353246771,-0.54667347,-0.862798532,21.50641768,-3.28902213,1367.339423,17.89416694,-3184.892146,1092.592675,-120.5286134,210.4093618,41.09913547,665.3048631,13526.60743,-23519.66752,222.7692858,21.9762052,7449.320284,-10661.61705,0.174248927,4804.857451,102799.8613,1000.318621,97561.89798,3804.53883,5237.963322,0,0,4804.857451,102799.8613,107604.7188,1.297042542,-1.297042542,-9.10E-13,175.7094303,788.5405697,-760.622408,-268.002592,-15.85392961,1965.85393,964.25,-2.27E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,0,0,0,0,0,0,-3.47E-18,0,0,5.55E-17,0,5.55E-17,0,3.47E-18,0,0,-3.17E-06,2.01E-06,-1.17E-06,5.91E-06,3.40E-08,-5.91E-08,-0.000696475,0.000763761,-1.17E-06,-0.000259622,-0.00147412,0.004744651,-7.39E-05,0.000111535,-0.002948241,0.009489302,0.009489302
0.412216104,8.095495195,0.089378268,0.932939992,0.022466757,0.359330234,0.003991925,0.99734424,-0.072722289,-0.360009773,0.069279951,0.930372641,2.34200943,7.724127533,-4.897783327,0.210289147,-0.965549789,0.153271264,0.908939733,0.250826422,0.333038538,-0.360009773,0.069279951,0.930372641,6.121043482,43.13950556,1.711848473,-0.906822357,0.174563193,2.343508843,-0.182194181,0.03505307,0.470710804,-2.352000033,-0.561203773,-0.868315194,8.338608691,48.14732592,33.21753537,90.86259405,25.08815055,33.38631958,-21.95494939,96.73250762,-12.93584937,-2.352000033,-0.561203773,-0.868315194,29.17587746,5.283837705,2583.257232,2.252366408,-2203.561258,485.4769601,195092.7691,194948.4076,77.59826112,-692.5108692,-19389.17902,13947.25094,254.5766528,-182.2466339,-14371.75637,15369.15536,0.175250358,4806.154493,102798.5643,1003.325416,97561.91119,3802.829077,5236.653066,0,0,4806.154493,102798.5643,107604.7188,1.265779123,-1.265779123,2.64E-11,180.449388,783.800612,-760.8891098,-267.7358902,-16.12440724,1966.124407,964.25,1.00E-20,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,-2.78E-17,0,-5.55E-17,1.11E-16,0,1.73E-17,0,0,1.11E-16,5.55E-17,1.11E-16,0,1.73E-17,2.78E-17,0,4.61E-06,1.50E-06,6.13E-06,3.11E-06,-3.42E-08,6.21E-08,0.000722288,-0.000793466,6.13E-06,0.000345114,0.001292333,0.001342991,4.57E-05,8.33E-05,0.002584665,0.002685981,0.002685981
0.418374201,8.13868766,0.091104206,0.93202876,0.022640879,0.361676348,0.003806373,0.997379674,-0.072244708,-0.362364321,0.068710821,0.929500361,2.350322239,7.772355413,-4.86453379,0.299912259,-0.93564147,0.18608513,0.882465147,0.346199165,0.318435869,-0.362364321,0.068710821,0.929500361,6.177555625,43.12201861,1.735095193,-0.913036634,0.173184568,2.342015753,-0.188379737,0.035713104,0.483086514,-2.350369589,-0.575430627,-0.873752643,8.263259166,48.17064186,33.18653974,88.12756544,34.64303411,32.1476604,-30.91858138,93.74048666,-16.22776778,-2.350369589,-0.575430627,-0.873752643,21.67289564,-3.184516917,1387.681272,18.37766239,-3290.420896,1002.060458,-63.83757099,148.3958838,41.705859,731.2775283,12756.27316,-23115.80858,230.1930496,31.21902062,8032.579261,-10196.52514,0.176251788,4807.420272,102797.2985,1006.057797,97562.24056,3801.362475,5235.057913,0,0,4807.420272,102797.2985,107604.7188,1.441466959,-1.441466959,-2.73E-12,185.1183738,779.1316262,-761.0434375,-267.5815625,-16.46038875,1966.460389,964.25,3.41E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,-5.55E-17,0,0,0,0,0,0,0,0,6.94E-18,1.39E-17,0,5.55E-17,5.55E-17,0,0,6.94E-18,1.39E-17,0,-3.65E-06,2.04E-06,-1.63E-06,5.69E-06,3.40E-08,-6.46E-08,-0.000720525,0.000804464,-1.63E-06,-0.000116,-0.000886222,0.004746762,-7.94E-05,0.00010671,-0.001772444,0.009493525,0.009493525
0.424588628,8.181862416,0.092853412,0.931111286,0.022813606,0.364021033,0.003614519,0.99741577,-0.071754562,-0.3647173,0.068127243,0.92862262,2.358559941,7.820606907,-4.831315279,0.386354098,-0.896339435,0.217499718,0.847178731,0.438103065,0.300589259,-0.3647173,0.068127243,0.92862262,6.233543753,43.10413743,1.758320117,-0.91929091,0.171774624,2.340656353,-0.194780349,0.036376114,0.495806321,-2.348863781,-0.59005784,-0.879222302,8.188608329,48.19448343,33.15557318,84.509136,43.84874436,30.59175898,-39.55343203,89.80472972,-19.41446234,-2.348863781,-0.59005784,-0.879222302,29.0761234,5.407042837,2584.9996,2.90126399,-2188.126966,523.5214934,195038.1812,195009.672,77.65409884,-698.642822,-20314.36536,14774.49786,250.5407586,-185.3910451,-13997.41037,16137.35937,0.177253219,4808.861739,102795.857,1009.030898,97562.27665,3799.830842,5233.580358,0,0,4808.861739,102795.857,107604.7187,1.468426435,-1.468426435,2.85E-10,189.9005056,774.3494944,-761.2411881,-267.3838119,-16.73281996,1966.73282,964.25,-1.14E-12,-1028.625,2.27E-13,1950,2.73E-12,4,6,4,6,30,6,0,0,0,1.73E-18,2.78E-17,6.94E-18,0,0,0,1.39E-17,1.39E-17,2.78E-17,2.78E-17,0,0,0,1.56E-17,4.16E-17,3.47E-17,4.80E-06,1.71E-06,6.52E-06,3.39E-06,-3.41E-08,6.74E-08,0.000791249,-0.000877856,6.52E-06,0.000187329,0.001858965,0.001281165,4.81E-05,8.87E-05,0.003717931,0.002562331,0.003717931
0.430859456,8.225019917,0.094626036,0.930187597,0.022984893,0.366364204,0.003416288,0.997452506,-0.071251851,-0.36706861,0.067529194,0.927739427,2.366722443,7.868881408,-4.798127991,0.468750871,-0.848037769,0.247193372,0.803450843,0.525615592,0.279633676,-0.36706861,0.067529194,0.927739427,6.290194629,43.0875561,1.781863842,-0.925448552,0.170310305,2.338989879,-0.201115458,0.036991971,0.508178004,-2.347038291,-0.604331779,-0.884640697,8.113073828,48.21659187,33.12418154,80.0489898,52.61658344,28.71071024,-47.7774073,84.97028817,-22.43682948,-2.347038291,-0.604331779,-0.884640697,21.84175334,-3.070073639,1408.946941,18.88021712,-3382.841796,900.046515,0.48279368,77.5591541,42.33949317,771.626704,12103.54003,-22557.66856,236.2867097,41.41249311,8730.624571,-9825.510167,0.178254649,4810.330166,102794.3886,1011.77201,97562.57893,3798.558156,5231.809652,0,0,4810.330166,102794.3886,107604.7188,1.585807906,-1.585807906,-4.55E-12,194.5951871,769.6548129,-761.3478308,-267.2771692,-17.07004621,1967.070046,964.25,-2.27E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,1.73E-18,0,-6.94E-18,0,-5.55E-17,0,2.78E-17,1.39E-17,-2.78E-17,5.55E-17,0,5.55E-17,0,2.95E-17,1.39E-17,3.47E-17,-4.04E-06,2.04E-06,-2.01E-06,5.43E-06,3.38E-08,-6.97E-08,-0.000719062,0.000817025,-2.01E-06,2.80E-05,-0.000307719,0.004639399,-8.38E-05,0.000101159,-0.000615438,0.009278797,0.009278797
0.437186828,8.26816057,0.096422259,0.929257736,0.023154696,0.368705737,0.003211597,0.997489862,-0.070736561,-0.369418119,0.06691663,0.926850807,2.374809551,7.917178372,-4.764972168,0.546280909,-0.791220904,0.274857507,0.751736272,0.607858244,0.25573606,-0.369418119,0.06691663,0.926850807,6.346472708,43.07049192,1.805449788,-0.931616642,0.168810475,2.33738732,-0.207681771,0.037612213,0.520931232,-2.34526713,-0.619045305,-0.89006008,8.03803639,48.23934411,33.09273362,74.78957141,60.8548121,26.53851944,-55.50397892,79.28003797,-25.29012347,-2.34526713,-0.619045305,-0.89006008,28.960148,5.533893231,2585.798555,3.534918222,-2185.999106,569.3046339,194985.8271,195069.7862,77.68233505,-684.2228791,-21100.85749,15742.04295,247.8054475,-189.2727146,-13517.9804,16803.22149,0.17925608,4811.915974,102792.8028,1014.706695,97562.64273,3797.209278,5230.16005,0,0,4811.915974,102792.8028,107604.7188,1.672614396,-1.672614396,-1.48E-10,199.4166812,764.8333188,-761.474666,-267.150334,-17.34515296,1967.345153,964.25,1.14E-13,-1028.625,4.55E-13,1950,-1.14E-12,4,6,4,6,30,6,-5.55E-17,0,-5.55E-17,1.73E-18,0,0,0,0,-5.55E-17,6.94E-18,0,-1.39E-17,5.55E-17,5.55E-17,0,1.11E-16,8.67E-18,0,1.39E-17,4.90E-06,1.93E-06,6.84E-06,3.68E-06,-3.38E-08,7.22E-08,0.000826881,-0.000926029,6.84E-06,1.08E-05,0.00240579,0.001111257,4.94E-05,9.47E-05,0.00481158,0.002222513,0.00481158
0.443570805,8.311284826,0.098242227,0.928321733,0.023322972,0.371045549,0.00300037,0.997527813,-0.07020869,-0.37176573,0.066289527,0.92595677,2.382821188,7.965497198,-4.731848005,0.61817292,-0.726458721,0.30019988,0.692569479,0.684005428,0.229094066,-0.37176573,0.066289527,0.92595677,6.40323985,43.05480829,1.829286071,-0.937714579,0.167260688,2.335550133,-0.214168487,0.038181438,0.533301906,-2.34324817,-0.633370358,-0.895458492,7.962346867,48.26025562,33.06095191,68.78904532,68.4845204,24.0738199,-62.66055913,72.79676647,-27.91774437,-2.34324817,-0.633370358,-0.895458492,22.00987293,-2.945075475,1430.949403,19.40263398,-3460.361164,789.2335649,69.4920819,1.062744574,42.99457649,781.8176378,11594.939,-21869.93874,240.909963,52.2844549,9524.37685,-9569.09764,0.180257511,4813.588588,102791.1302,1017.460018,97562.91349,3796.12857,5228.216671,0,0,4813.588588,102791.1302,107604.7188,1.730944202,-1.730944202,6.37E-12,204.1381839,760.1118161,-761.5341452,-267.0908548,-17.68213289,1967.682133,964.25,-2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,6.94E-18,0,0,0,-1.39E-17,2.78E-17,0,2.78E-17,0,0,0,1.39E-17,2.78E-17,6.94E-18,-4.33E-06,2.03E-06,-2.31E-06,5.16E-06,3.34E-08,-7.43E-08,-0.000694208,0.000803075,-2.31E-06,0.000168047,0.000240818,0.004426068,-8.72E-05,9.51E-05,0.000481636,0.008852136,0.008852136
0.450011524,8.354393108,0.100086121,0.927379634,0.023489676,0.373383514,0.002782526,0.997566336,-0.069668228,-0.374111308,0.065647845,0.925057344,2.390757166,8.013837324,-4.698755743,0.68371366,-0.654400871,0.322947568,0.626559144,0.753292679,0.199934438,-0.374111308,0.065647845,0.925057344,6.459797857,43.03858873,1.853232557,-0.943790458,0.165670993,2.333700744,-0.220897171,0.03875537,0.546077291,-2.341206812,-0.648158794,-0.900824851,7.886936191,48.28188169,33.02902326,62.10517438,75.42529855,21.35656099,-69.17150971,65.57977106,-30.3182,-2.341206812,-0.648158794,-0.900824851,28.83102693,5.663974883,2585.853175,4.152120015,-2198.638219,619.9818737,194937.0392,195127.1764,77.68878193,-651.3203234,-21724.7655,16822.03785,246.4812958,-193.6102612,-12954.32514,17348.43408,0.181258941,4815.319532,102789.3992,1020.352374,97563.00886,3794.967158,5226.39036,0,0,4815.319532,102789.3992,107604.7187,1.877337232,-1.877337232,1.82E-11,208.9959538,755.2540462,-761.5885642,-267.0364358,-17.96059728,1967.960597,964.25,2.27E-13,-1028.625,-4.55E-13,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,0,0,0,0,0,0,1.11E-16,-5.55E-17,0,0,-1.39E-17,1.11E-16,5.55E-17,1.11E-16,5.55E-17,0,0,1.39E-17,4.89E-06,2.16E-06,7.07E-06,3.98E-06,-3.34E-08,7.66E-08,0.000824381,-0.000932748,7.07E-06,-0.000176108,0.002912644,0.000838699,4.96E-05,0.000101036,0.005825287,0.001677399,0.005825287
0.456509036,8.397485861,0.101954084,0.926431472,0.023654765,0.375719549,0.002557988,0.997605408,-0.069115174,-0.376454757,0.064991559,0.924152538,2.398617422,8.062198156,-4.665695575,0.742255063,-0.575770208,0.342849951,0.554381851,0.815024396,0.16851112,-0.376454757,0.064991559,0.924152538,6.516661946,43.02379364,1.877358038,-0.949825064,0.164035966,2.331694191,-0.227537736,0.039275505,0.558450491,-2.338994602,-0.662539521,-0.906201786,7.811117406,48.30160848,32.99685595,54.81037204,81.6113701,18.39134274,-74.97685458,57.70728619,-32.4386543,-2.338994602,-0.662539521,-0.906201786,22.17385437,-2.809012519,1453.472437,19.94495713,-3521.744584,672.6012072,139.5986269,-77.24471596,43.66479169,758.9941115,11251.95707,-21081.81993,243.9787581,63.5434171,10391.14392,-9443.940128,0.182260372,4817.196869,102787.5219,1023.120519,97563.24472,3794.076351,5224.277159,0,0,4817.196869,102787.5219,107604.7188,1.87774609,-1.87774609,1.73E-11,213.745586,750.504414,-761.6009533,-267.0240467,-18.29586883,1968.295869,964.25,1.00E-20,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,0,0,0,0,-2.78E-17,6.94E-18,-5.55E-17,1.11E-16,0,-1.73E-17,-5.55E-17,0,1.11E-16,5.55E-17,1.11E-16,0,1.73E-17,8.33E-17,6.94E-18,-4.51E-06,2.01E-06,-2.51E-06,4.89E-06,3.29E-08,-7.84E-08,-0.000648365,0.000764637,-2.51E-06,0.00030087,0.000739814,0.00411412,-8.93E-05,8.87E-05,0.001479628,0.00822824,0.00822824
0.463063474,8.44056352,0.103846298,0.925477295,0.023818195,0.378053528,0.002326676,0.997645002,-0.068549523,-0.378795939,0.064320635,0.92324238,2.406401777,8.110579112,-4.632667739,0.793220659,-0.491355586,0.359681352,0.476775234,0.868580764,0.135103044,-0.378795939,0.064320635,0.92324238,6.573486201,43.00844664,1.901663135,-0.955803245,0.162356623,2.329595867,-0.234425058,0.039799546,0.571236331,-2.336679749,-0.677390956,-0.911512945,7.735351731,48.32207115,32.96444915,46.97520249,86.97668781,15.22336808,-80.01464684,49.25243262,-34.28204596,-2.336679749,-0.677390956,-0.911512945,28.69206688,5.796986248,2585.388315,4.752418515,-2226.918572,672.4703074,194892.7243,195180.6652,77.68000788,-602.0574129,-22167.78784,17982.67015,246.6213053,-198.1087144,-12330.46966,17758.87041,0.183261803,4819.074615,102785.6441,1025.967564,97563.37443,3793.107052,5222.269701,0,0,4819.074615,102785.6441,107604.7187,2.081610116,-2.081610116,-4.54E-12,218.6363525,745.6136475,-761.5819555,-267.0430445,-18.57829417,1968.578294,964.25,1.00E-20,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,-1.11E-16,0,0,1.73E-18,-2.78E-17,6.94E-18,0,0,0,-2.43E-17,0,6.94E-18,1.11E-16,1.11E-16,0,0,2.60E-17,2.78E-17,1.39E-17,4.78E-06,2.41E-06,7.20E-06,4.27E-06,-3.28E-08,8.04E-08,0.000781232,-0.000895171,7.20E-06,-0.000363453,0.003360711,0.000472661,4.85E-05,0.000107502,0.006721422,0.000945323,0.006721422
0.469674878,8.483626527,0.105762905,0.924517137,0.023979922,0.380385367,0.002088512,0.997685093,-0.067971271,-0.381134756,0.063635044,0.922326883,2.414110178,8.158979604,-4.599672429,0.836111292,-0.402003882,0.373243602,0.394530361,0.913424031,0.100011673,-0.381134756,0.063635044,0.922326883,6.63043114,42.99453044,1.926075583,-0.961770286,0.160636588,2.327419891,-0.241221788,0.04026811,0.583615824,-2.334273075,-0.691832134,-0.91686631,7.659425147,48.34062608,32.93189922,38.68351925,91.47142983,11.86238368,-84.24011462,40.30597701,-35.80043558,-2.334273075,-0.691832134,-0.91686631,22.3301418,-2.661513139,1476.277741,20.50644628,-3566.364604,553.3096988,206.8234291,-153.1021547,44.34317304,702.3814213,11090.28643,-20226.00563,245.4674442,74.89000501,11305.40047,-9462.189286,0.184263233,4821.156226,102783.5625,1028.752161,97563.57316,3792.404064,5219.989364,0,0,4821.156226,102783.5625,107604.7187,2.027046415,-2.027046415,-3.09E-11,223.4155198,740.8344802,-761.5468532,-267.0781468,-18.91046244,1968.910462,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,-1.73E-18,0,0,-5.55E-17,0,0,-6.94E-18,-2.78E-17,0,5.55E-17,5.55E-17,5.55E-17,0,8.67E-18,2.78E-17,0,-4.59E-06,1.99E-06,-2.61E-06,4.62E-06,3.22E-08,-8.19E-08,-0.000583831,0.000703742,-2.61E-06,0.000423973,0.001171396,0.003714494,-9.02E-05,8.24E-05,0.002342793,0.007428987,0.007428987
0.476343372,8.526675333,0.107704084,0.923551048,0.024139903,0.382714941,0.00184342,0.997725654,-0.067380418,-0.383471072,0.06293476,0.921406074,2.421742457,8.207399032,-4.566709881,0.870510028,-0.308611565,0.383368222,0.308483758,0.94910385,0.063558268,-0.383471072,0.06293476,0.921406074,6.687504312,42.98008353,1.950735891,-0.967645869,0.158868009,2.325072143,-0.248263723,0.040738668,0.596400275,-2.331683035,-0.706734469,-0.922120687,7.583327584,48.35988863,32.89901881,30.01567043,95.04636897,8.357928496,-87.60724353,30.95171889,-37.00222188,-2.331683035,-0.706734469,-0.922120687,28.54667542,5.932767377,2584.64705,5.336130968,-2271.092338,723.5690679,194853.4733,195229.3705,77.66311729,-538.3343954,-22417.85092,19189.27384,248.2198979,-202.4710525,-11672.77337,18025.1233,0.185264664,4823.183272,102781.5355,1031.551943,97563.73879,3791.631329,5217.796687,0,0,4823.183272,102781.5355,107604.7188,2.284497342,-2.284497342,8.19E-12,228.3358994,735.9141006,-761.4539565,-267.1710435,-19.19733631,1969.197336,964.25,-2.27E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,-5.55E-17,-1.73E-18,0,-6.94E-18,0,0,0,-1.39E-17,-2.78E-17,3.47E-18,5.55E-17,0,0,5.55E-17,1.56E-17,2.78E-17,1.04E-17,4.55E-06,2.66E-06,7.23E-06,4.54E-06,-3.20E-08,8.36E-08,0.000697596,-0.000813257,7.23E-06,-0.000540722,0.00373321,2.57E-05,4.62E-05,0.000113847,0.00746642,5.15E-05,0.00746642
0.48306899,8.569710371,0.109669978,0.922579067,0.024298095,0.385042164,0.001591318,0.997766659,-0.066776961,-0.385804787,0.062219751,0.920479967,2.429298571,8.255836815,-4.533780285,0.89608624,-0.21211562,0.389918472,0.219508809,0.975261845,0.026080959,-0.385804787,0.062219751,0.920479967,6.744517169,42.96703677,1.975434203,-0.97354047,0.157063211,2.322725261,-0.255218896,0.041153137,0.608789764,-2.329079224,-0.721240776,-0.927447782,7.507310441,48.3772843,32.86608773,21.06367888,97.66981833,4.723856068,-90.08843929,21.28953421,-37.84531819,-2.329079224,-0.721240776,-0.927447782,22.47515689,-2.502371256,1499.112868,21.08558408,-3594.224391,434.5765401,267.1231562,-222.1686141,45.0223378,613.4978575,11119.27641,-19337.54355,245.4086386,86.0284883,12239.67522,-9631.023506,0.186266094,4825.467769,102779.251,1034.353567,97563.89938,3791.114202,5215.351604,0,0,4825.467769,102779.251,107604.7188,2.179613448,-2.179613448,5.46E-12,233.1460148,731.1039852,-761.3704794,-267.2545206,-19.52510923,1969.525109,964.25,1.00E-20,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,1.11E-16,-3.47E-18,2.78E-17,0,1.11E-16,0,1.11E-16,4.34E-18,0,-1.04E-17,1.11E-16,1.11E-16,0,2.22E-16,7.81E-18,2.78E-17,1.04E-17,-4.56E-06,1.96E-06,-2.61E-06,4.37E-06,3.13E-08,-8.48E-08,-0.000502542,0.000622191,-2.61E-06,0.000535396,0.001520053,0.003241338,-8.99E-05,7.62E-05,0.003040105,0.006482676,0.006482676
0.489851848,8.612732108,0.111660761,0.921601245,0.024454453,0.387366913,0.001332133,0.997808078,-0.066160906,-0.388135763,0.061489997,0.91954859,2.436778366,8.304292335,-4.500883876,0.912598809,-0.11348423,0.392790967,0.12850698,0.99163517,-0.01206841,-0.388135763,0.061489997,0.91954859,6.801818409,42.95351634,2.000444881,-0.979309171,0.155205995,2.320129212,-0.262411245,0.041566637,0.621561143,-2.326213904,-0.736182047,-0.932644389,7.430908788,48.39531155,32.83274016,11.91427994,99.31115717,1.012928136,-91.65521482,11.41033422,-38.34442078,-2.326213904,-0.736182047,-0.932644389,28.39822665,6.071324194,2583.88244,5.904319512,-2330.778424,770.0844949,194819.7122,195272.5645,77.64550984,-461.6864634,-22469.53026,20405.539,251.2141784,-206.4096103,-11009.00839,18142.87936,0.187267525,4827.647383,102777.0714,1037.105224,97564.10125,3790.542158,5212.970118,0,0,4827.647383,102777.0714,107604.7188,2.485138459,-2.485138459,1.09E-11,238.0926113,726.1573887,-761.203719,-267.421281,-19.81676973,1969.81677,964.25,2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,0,0,1.11E-16,0,-2.17E-18,0,2.60E-18,1.11E-16,0,1.11E-16,0,2.17E-18,0,2.60E-18,4.22E-06,2.91E-06,7.14E-06,4.78E-06,-3.11E-08,8.62E-08,0.000576455,-0.00068992,7.14E-06,-0.000697548,0.004016007,-0.000486534,4.27E-05,0.000119832,0.008032015,-0.000973069,0.008032015
0.496691974,8.655740972,0.113676578,0.920617622,0.024608935,0.389689099,0.001065783,0.997849883,-0.065532245,-0.390463901,0.060745464,0.918611959,2.444181804,8.352765018,-4.468020845,0.919898411,-0.013706971,0.391917125,0.036398575,0.99805917,-0.050527578,-0.390463901,0.060745464,0.918611959,6.858889233,42.94133047,2.025429026,-0.985125808,0.153316701,2.317608553,-0.269526971,0.041924425,0.633963974,-2.323408863,-0.75075774,-0.937941918,7.354814356,48.41155937,32.79942797,2.664068334,99.95828351,-2.758116047,-92.29842723,1.419312947,-38.4640325,-2.323408863,-0.75075774,-0.937941918,22.60543371,-2.331567934,1521.719706,21.68011625,-3605.95641,319.5508336,316.7362219,-280.3794447,45.69473412,496.1419564,11341.60689,-18452.61564,243.8908574,96.67795776,13165.51484,-9952.349319,0.188268956,4830.132521,102774.5862,1039.923347,97564.22395,3790.209174,5210.362275,0,0,4830.132521,102774.5862,107604.7187,2.33612612,-2.33612612,-2.64E-11,242.9350035,721.3149965,-761.0705131,-267.5544869,-20.13898979,1970.13899,964.25,1.00E-20,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,-5.55E-17,0,-1.73E-18,2.78E-17,-3.47E-18,0,-5.55E-17,0,3.47E-18,2.78E-17,0,5.55E-17,5.55E-17,1.11E-16,0,5.20E-18,5.55E-17,3.47E-18,-4.43E-06,1.94E-06,-2.50E-06,4.16E-06,3.03E-08,-8.71E-08,-0.000405992,0.000521474,-2.50E-06,0.000633348,0.001773196,0.002711511,-8.84E-05,7.04E-05,0.003546393,0.005423022,0.005423022
0.503589469,8.698737441,0.1157176,0.919628254,0.024761497,0.3920086,0.000792196,0.997892044,-0.064890992,-0.392789062,0.059986137,0.917670102,2.451508748,8.401254227,-4.435191421,0.917928894,0.086215031,0.387264139,-0.055886476,0.99446902,-0.088927329,-0.392789062,0.059986137,0.917670102,6.916394435,42.92876112,2.050783866,-0.990783965,0.151371625,2.314766876,-0.276865487,0.042277328,0.646711051,-2.320269708,-0.765726436,-0.943080343,7.278140754,48.42831851,32.76562151,-6.597474103,99.6002288,-6.534561168,-92.0080042,-8.589356018,-38.22575632,-2.320269708,-0.765726436,-0.943080343,28.24992784,6.212846271,2583.348868,6.458735586,-2404.976373,808.955008,194791.8622,195309.5241,77.63462764,-373.2916942,-22324.23842,21594.77819,255.4873784,-209.6569166,-10367.38042,18113.11422,0.189270386,4832.468647,102772.2501,1042.627132,97564.46112,3789.841516,5207.788979,0,0,4832.468647,102772.2501,107604.7187,2.682771635,-2.682771635,-1.82E-12,247.9044991,716.3455009,-760.8304217,-267.7945783,-20.43559632,1970.435596,964.25,-2.27E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,1.11E-16,0,0,-1.73E-18,-2.78E-17,0,0,0,0,3.47E-18,-2.78E-17,0,1.11E-16,1.11E-16,0,0,5.20E-18,5.55E-17,0,3.78E-06,3.16E-06,6.96E-06,4.97E-06,-2.99E-08,8.82E-08,0.000423473,-0.000530886,6.96E-06,-0.000824594,0.004198142,-0.001046134,3.81E-05,0.000125231,0.008396283,-0.002092269,0.008396283
0.51054436,8.741721943,0.117783971,0.918633182,0.024912097,0.394325328,0.00051129,0.997934531,-0.064237137,-0.395111143,0.05921198,0.916723037,2.458759166,8.449759393,-4.402395796,0.906727677,0.185279233,0.378835749,-0.147418127,0.980900376,-0.126895031,-0.395111143,0.05921198,0.916723037,6.973515949,42.91742911,2.076054789,-0.996516482,0.149398142,2.312068275,-0.284143583,0.042575771,0.659129933,-2.317258016,-0.780375044,-0.948344446,7.201978735,48.44342786,32.73192695,-15.7729562,98.24513601,-10.29813817,-90.79377733,-18.50916513,-37.60116775,-2.317258016,-0.780375044,-0.948344446,22.71774997,-2.149285762,1543.843228,22.2871234,-3602.796167,211.190453,352.512149,-324.2859924,46.35289683,356.1505313,11753.19457,-17607.27922,241.0540443,106.5827231,14054.49075,-10422.68856,0.190271817,4835.151419,102769.5673,1045.460121,97564.54747,3789.691298,5205.019863,0,0,4835.151419,102769.5673,107604.7187,2.497152372,-2.497152372,1.36E-11,252.7803238,711.4696762,-760.6456926,-267.9793074,-20.75126728,1970.751267,964.25,-2.27E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,1.11E-16,0,0,0,0,0,1.11E-16,-1.04E-17,2.78E-17,0,1.11E-16,0,0,2.22E-16,1.04E-17,2.78E-17,0,-4.21E-06,1.93E-06,-2.29E-06,3.98E-06,2.90E-08,-8.88E-08,-0.000295336,0.000402876,-2.29E-06,0.000715865,0.001921634,0.002143982,-8.59E-05,6.53E-05,0.003843268,0.004287964,0.004287964
0.517556734,8.784694964,0.11987586,0.917632464,0.025060692,0.39663916,0.000222995,0.997977313,-0.063570699,-0.397430008,0.058422985,0.915770792,2.465932938,8.498279867,-4.369634194,0.886425251,0.282491653,0.366672526,-0.237275501,0.957489019,-0.164058269,-0.397430008,0.058422985,0.915770792,7.031198127,42.90583304,2.101746336,-1.002061032,0.14736615,2.308985071,-0.291624093,0.042864599,0.671842209,-2.313847892,-0.795360407,-0.953424808,7.125069164,48.45888928,32.69767155,-24.77389006,95.90195281,-13.99355693,-88.66423586,-28.2466593,-36.61912838,-2.313847892,-0.795360407,-0.953424808,28.10469235,6.357716847,2583.293282,7.001734032,-2492.104773,837.3706807,194770.4768,195339.4036,77.63769873,-274.1234809,-21990.17364,22721.20483,260.8743056,-211.9755529,-9775.526886,17942.10051,0.191273247,4837.648571,102767.0702,1048.117385,97564.81775,3789.531187,5202.252429,0,0,4837.648571,102767.0702,107604.7188,2.876753593,-2.876753593,1.73E-11,257.7695662,706.4804338,-760.3332614,-268.2917386,-21.05277694,1971.052777,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,3.47E-18,0,0,0,0,0,1.04E-17,0,1.39E-17,1.39E-17,0,0,0,1.39E-17,0,1.39E-17,3.26E-06,3.39E-06,6.67E-06,5.12E-06,-2.86E-08,8.97E-08,0.000246584,-0.000344283,6.67E-06,-0.000914335,0.00427223,-0.001633288,3.25E-05,0.000129842,0.00854446,-0.003266576,0.00854446
0.524626616,8.82765693,0.121993412,0.916626144,0.025207238,0.398950005,-7.28E-05,0.998020357,-0.062891668,-0.399745552,0.057619115,0.914813386,2.473030034,8.546815081,-4.336906809,0.857243675,0.376876921,0.350851918,-0.324556275,0.924469483,-0.200048494,-0.399745552,0.057619115,0.914813386,7.088365317,42.89534989,2.127305813,-1.007702685,0.145308837,2.306103213,-0.299065956,0.043100946,0.684278955,-2.310622949,-0.810084449,-0.95865112,7.048846244,48.47286681,32.66359225,-33.50588562,92.59891089,-17.60245619,-85.64793889,-37.69807132,-35.25849185,-2.310622949,-0.810084449,-0.95865112,22.80924942,-1.955914961,1565.240201,22.90312156,-3586.532124,112.1469401,372.1858918,-351.3401021,46.9897025,200.9512816,12343.33481,-16836.21325,237.0832076,115.5215438,14879.21325,-11033.2568,0.192274678,4840.525325,102764.1934,1050.962534,97564.87046,3789.562791,5199.322963,0,0,4840.525325,102764.1934,107604.7187,2.663131215,-2.663131215,-7.28E-12,262.6797222,701.5702778,-760.0948228,-268.5301772,-21.36108453,1971.361085,964.25,2.27E-13,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,-5.55E-17,-5.55E-17,0,-2.78E-17,0,0,0,0,0,0,0,5.55E-17,0,5.55E-17,5.55E-17,0,2.78E-17,0,-3.90E-06,1.94E-06,-1.98E-06,3.85E-06,2.76E-08,-9.00E-08,-0.000171648,0.000267729,-1.98E-06,0.000780557,0.001959909,0.001559155,-8.25E-05,6.11E-05,0.003919818,0.00311831,0.003919818
0.531754078,8.870608337,0.124136789,0.915614282,0.025351695,0.401257745,-0.000376082,0.99806363,-0.062200067,-0.402057639,0.056800364,0.913850849,2.480050356,8.595364373,-4.304213859,0.819494234,0.467487993,0.331487823,-0.40838567,0.882172713,-0.23450469,-0.402057639,0.056800364,0.913850849,7.146195074,42.88474641,2.153325532,-1.013131117,0.143191023,2.302783844,-0.306684479,0.043322295,0.696946906,-2.306945971,-0.825076742,-0.963674005,6.971739901,48.48700479,32.62889929,-41.88514105,88.36434535,-21.07040758,-81.7713386,-46.77462083,-33.55545351,-2.306945971,-0.825076742,-0.963674005,27.9650239,6.50651408,2583.946614,7.536160308,-2590.062606,852.882732,194756.3284,195361.1588,77.66148572,-165.2163097,-21482.0313,23751.17873,267.1685522,-213.1666706,-9259.527784,17641.22718,0.193276109,4843.188456,102761.5303,1053.575678,97565.1705,3789.612778,5196.35979,0,0,4843.188456,102761.5303,107604.7188,3.066575601,-3.066575601,5.46E-12,267.6858044,696.5641956,-759.7114467,-268.9135533,-21.66723493,1971.667235,964.25,-2.27E-13,-1028.625,-4.55E-13,1950,-4.55E-13,4,6,4,6,30,6,0,0,0,0,0,0,0,0,0,2.08E-17,2.78E-17,0,2.78E-17,0,0,0,2.08E-17,2.78E-17,0,2.67E-06,3.60E-06,6.28E-06,5.21E-06,-2.70E-08,9.06E-08,5.54E-05,-0.000140005,6.28E-06,-0.000961659,0.004234753,-0.002227128,2.61E-05,0.000133489,0.008469507,-0.004454257,0.008469507
0.538939142,8.91354961,0.126306139,0.914596926,0.025494019,0.403562286,-0.000687013,0.9981071,-0.061495887,-0.40436616,0.055966696,0.9128832,2.486993876,8.643927177,-4.271555539,0.773574098,0.553415726,0.308729898,-0.487925326,0.831022721,-0.267076979,-0.40436616,0.055966696,0.9128832,7.203404693,42.87510965,2.179175987,-1.018674641,0.141050314,2.29971246,-0.314290972,0.043493697,0.709402214,-2.303500197,-0.839877482,-0.96885773,6.895460409,48.4998538,32.59443202,-49.82393084,83.24561163,-24.38041974,-77.08071745,-55.37921859,-31.4960599,-2.303500197,-0.839877482,-0.96885773,22.8775505,-1.752050302,1585.687563,23.52418747,-3559.433811,24.66273563,374.5653946,-360.0913644,47.5986148,38.95965556,13095.07386,-16171.5135,232.2004477,123.315358,15614.31682,-11770.23176,0.194277539,4846.255032,102758.4637,1056.429282,97565.19343,3789.82575,5193.270287,0,0,4846.255032,102758.4637,107604.7187,2.834358946,-2.834358946,-3.64E-12,272.6308595,691.6191405,-759.4167843,-269.2082157,-21.96756071,1971.967561,964.25,-2.27E-13,-1028.625,2.27E-13,1950,4.55E-13,4,6,4,6,30,6,0,0,0,-1.73E-18,0,0,0,0,0,2.08E-17,0,1.39E-17,2.08E-17,0,0,0,2.26E-17,0,1.39E-17,-3.54E-06,1.97E-06,-1.58E-06,3.78E-06,2.60E-08,-9.07E-08,-3.63E-05,0.000117776,-1.58E-06,0.00082451,0.001886512,0.000978138,-7.83E-05,5.78E-05,0.003773024,0.001956277,0.003773024
0.546181867,8.956481253,0.128501621,0.913574135,0.025634168,0.405863511,-0.001005636,0.998150732,-0.060779153,-0.406670984,0.055118111,0.91191047,2.493860515,8.692502822,-4.238932061,0.719962225,0.633797928,0.282762409,-0.562381636,0.771532358,-0.297430185,-0.406670984,0.055118111,0.91191047,7.261350768,42.86551474,2.205514454,-1.02398493,0.138847907,2.296163333,-0.322043832,0.043644251,0.722017502,-2.299561514,-0.854868215,-0.973824109,6.818198976,48.51264701,32.55931406,-57.24663686,77.2891301,-27.48036506,-71.61917079,-63.43153505,-29.12362932,-2.299561514,-0.854868215,-0.973824109,27.83291668,6.660002896,2585.515686,8.065215407,-2696.311022,853.498563,194750.4234,195373.5404,77.71204862,-47.99367199,-20820.48875,24654.37517,274.1311489,-213.0768614,-8842.96471,17226.63521,0.19527897,4849.089391,102755.6294,1059.001665,97565.51882,3790.087726,5190.110535,0,0,4849.089391,102755.6294,107604.7188,3.251875123,-3.251875123,2.73E-12,277.6511896,686.5988104,-758.9641909,-269.6608091,-22.27786003,1972.27786,964.25,1.00E-20,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,-1.73E-18,2.78E-17,0,0,0,1.11E-16,6.94E-18,0,0,1.11E-16,0,5.55E-17,1.11E-16,8.67E-18,2.78E-17,0,2.02E-06,3.79E-06,5.82E-06,5.23E-06,-2.54E-08,9.11E-08,-0.00013978,7.11E-05,5.82E-06,-0.000964237,0.004086197,-0.002806456,1.91E-05,0.000136037,0.008172394,-0.005612912,0.008172394
0.553482272,8.99940369,0.130723381,0.912545962,0.025772101,0.408161323,-0.001332032,0.99819449,-0.060049857,-0.408971995,0.054254571,0.910932681,2.500650247,8.74109074,-4.206343621,0.659214335,0.707828074,0.253802831,-0.631013762,0.704298132,-0.32524725,-0.408971995,0.054254571,0.910932681,7.318600776,42.85672472,2.231658752,-1.029422625,0.136624329,2.292895436,-0.329815178,0.043747759,0.734490771,-2.295886584,-0.869745459,-0.978960117,6.741865633,48.52436704,32.524455,-64.07557764,70.55964747,-30.35604982,-65.44898771,-70.84481992,-26.43102428,-2.295886584,-0.869745459,-0.978960117,22.92083709,-1.538478515,1604.990158,24.14610357,-3524.161073,-49.51517065,359.6115082,-350.2758964,48.17391172,-121.1109601,13985.79821,-15641.57843,226.6557155,129.833238,16237.38123,-12615.20365,0.196280401,4852.341266,102752.3775,1061.859122,97565.5168,3790.482143,5186.860683,0,0,4852.341266,102752.3775,107604.7188,3.010979854,-3.010979854,-1.27E-11,282.6313172,681.6186828,-758.6105401,-270.0144599,-22.56978784,1972.569788,964.25,-1.14E-13,-1028.625,-2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,-5.55E-17,-5.55E-17,0,-1.73E-18,2.78E-17,0,-5.55E-17,0,0,-6.94E-18,1.39E-17,-2.78E-17,5.55E-17,1.11E-16,5.55E-17,0,8.67E-18,4.16E-17,2.78E-17,-3.13E-06,2.03E-06,-1.11E-06,3.76E-06,2.43E-08,-9.10E-08,0.000108669,-4.44E-05,-1.11E-06,0.000844366,0.001703951,0.000421987,-7.37E-05,5.56E-05,0.003407901,0.000843973,0.003407901
0.560840399,9.042317434,0.132971575,0.911512468,0.025907776,0.41045561,-0.001666266,0.998238339,-0.059308029,-0.411269066,0.053376079,0.909949861,2.507363016,8.789690251,-4.173790427,0.591957224,0.774763341,0.222100001,-0.693140968,0.629994253,-0.350232551,-0.411269066,0.053376079,0.909949861,7.37663064,42.8481508,2.258305882,-1.034613138,0.134338671,2.289123755,-0.337699092,0.043824302,0.747046403,-2.291692126,-0.884727572,-0.983871241,6.66449248,48.53579893,32.48892549,-70.24648313,63.11964322,-32.95903185,-58.62791819,-77.55064121,-23.46819097,-2.291692126,-0.884727572,-0.983871241,27.7097754,6.81911726,2588.175893,8.592304099,-2807.972244,837.7585708,194753.9371,195375.1683,77.79452969,75.40550982,-20031.48201,25404.83664,281.5003014,-211.603147,-8546.061773,16718.68152,0.197281831,4855.352246,102749.3665,1064.394941,97565.86223,3790.957304,5183.504276,0,0,4855.352246,102749.3665,107604.7187,3.432442868,-3.432442868,-1.46E-11,287.6636749,676.5863251,-758.0907076,-270.5342924,-22.8835124,1972.883512,964.25,1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,0,0,1.11E-16,0,-2.78E-17,1.39E-17,-2.78E-17,1.11E-16,0,1.11E-16,0,2.78E-17,1.39E-17,2.78E-17,1.33E-06,3.95E-06,5.29E-06,5.19E-06,-2.36E-08,9.12E-08,-0.000328415,0.000278063,5.29E-06,-0.000922615,0.003831051,-0.003350501,1.17E-05,0.000137387,0.007662102,-0.006701003,0.007662102
0.568256268,9.085222908,0.135246351,0.910473709,0.026041153,0.41274627,-0.002008422,0.998282242,-0.05855366,-0.413562077,0.052482599,0.908962037,2.513998795,8.838300787,-4.141272675,0.518882252,0.833932104,0.187932048,-0.748149462,0.549365837,-0.372114982,-0.413562077,0.052482599,0.908962037,7.433919601,42.84021087,2.284747091,-1.039936982,0.132032866,2.285651902,-0.345634786,0.043856868,0.759535603,-2.287779242,-0.899679519,-0.988954176,6.588107199,48.5463855,32.45367055,-75.69467439,55.04882802,-35.27925021,-51.23190258,-83.47582397,-20.23415002,-2.287779242,-0.899679519,-0.988954176,22.9379276,-1.316156098,1622.987582,24.76451652,-3483.658117,-109.2017498,328.4030137,-322.7891002,48.71088659,-270.9464251,14988.02012,-15270.12461,220.7166827,134.9963775,16729.75503,-13545.79281,0.198283262,4858.784689,102745.9341,1067.250893,97565.84091,3791.533795,5180.09315,0,0,4858.784689,102745.9341,107604.7188,3.192981607,-3.192981607,8.18E-12,292.6786056,671.5713944,-757.6751421,-270.9498579,-23.16682725,1973.166827,964.25,-2.27E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,1.73E-18,0,0,0,0,0,0,1.39E-17,0,1.39E-17,0,0,0,1.73E-18,1.39E-17,0,-2.69E-06,2.12E-06,-5.87E-07,3.80E-06,2.25E-08,-9.10E-08,0.000260107,-0.000215192,-5.87E-07,0.000836601,0.001418673,-8.91E-05,-6.87E-05,5.47E-05,0.002837345,-0.000178118,0.002837345
0.575729905,9.128120629,0.137547859,0.909429746,0.026172189,0.415033196,-0.002358563,0.998326162,-0.057786784,-0.415850904,0.051574138,0.907969236,2.520557552,8.88692166,-4.108790565,0.440738313,0.884740636,0.151603915,-0.795498438,0.463221455,-0.390650892,-0.415850904,0.051574138,0.907969236,7.492000091,42.83266666,2.31169238,-1.045006372,0.129665401,2.28166539,-0.353646944,0.04385628,0.772026047,-2.283335445,-0.914647501,-0.99381147,6.510666545,48.55644446,32.41774349,-80.36993433,46.42306812,-37.27322245,-43.33076694,-88.56681391,-16.78470927,-2.283335445,-0.914647501,-0.99381147,27.59635842,6.984933041,2592.0649,9.120872862,-2921.941573,804.7917105,194768.0726,195364.6789,77.91296828,201.8683425,-19145.30025,25981.87072,289.0018128,-208.6959316,-8384.93955,16141.24898,0.199284692,4861.97767,102742.7411,1069.75503,97566.20032,3792.22264,5176.540756,0,0,4861.97767,102742.7411,107604.7188,3.608225129,-3.608225129,-2.09E-11,297.7211834,666.5288166,-757.0902076,-271.5347924,-23.48302678,1973.483027,964.25,1.00E-20,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,-5.55E-17,0,0,0,0,0,-5.55E-17,0,0,3.47E-18,-1.39E-17,-2.78E-17,5.55E-17,1.11E-16,0,0,3.47E-18,1.39E-17,2.78E-17,6.27E-07,4.07E-06,4.71E-06,5.09E-06,-2.18E-08,9.10E-08,-0.000500947,0.000470682,4.71E-06,-0.000840027,0.003477665,-0.003839676,4.15E-06,0.000137488,0.006955329,-0.007679353,0.007679353
0.583261327,9.171011026,0.139876248,0.90838064,0.026300845,0.417316281,-0.002716771,0.99837006,-0.057007393,-0.418135423,0.05065066,0.906971487,2.52703926,8.935552299,-4.076344297,0.358324109,0.92667909,0.113444686,-0.834725464,0.372424992,-0.405626706,-0.418135423,0.05065066,0.906971487,7.549326557,42.82558327,2.338433522,-1.050208144,0.127278141,2.277981973,-0.361745691,0.043814764,0.784527644,-2.279175623,-0.929670656,-0.998835868,6.434231257,48.56588898,32.38208864,-84.22300549,37.33401696,-38.93620791,-35.01120876,-92.7666934,-13.12413124,-2.279175623,-0.929670656,-0.998835868,22.92831969,-1.08617808,1639.559882,25.37510272,-3441.036671,-153.8180044,282.9940296,-279.5494087,49.20601588,-403.2574638,16070.33175,-15075.36559,214.6581345,138.7799933,17077.25123,-14536.41383,0.200286123,4865.585895,102739.1329,1072.603525,97566.166,3792.98237,5172.966853,0,0,4865.585895,102739.1329,107604.7188,3.380195347,-3.380195347,-1.36E-11,302.7701725,661.4798275,-756.6097348,-272.0152652,-23.757706,1973.757706,964.25,1.14E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-1.73E-18,0,3.47E-18,1.11E-16,0,-5.55E-17,3.82E-17,1.39E-17,0,1.11E-16,1.11E-16,0,5.55E-17,3.99E-17,1.39E-17,3.47E-18,-2.26E-06,2.25E-06,-2.00E-08,3.89E-06,2.06E-08,-9.08E-08,0.000413585,-0.000389414,-2.00E-08,0.000797958,0.001040848,-0.000536302,-6.38E-05,5.49E-05,0.002081696,-0.001072604,0.002081696
0.590850545,9.213894617,0.142231663,0.907326452,0.026427079,0.419595423,-0.003083109,0.998413897,-0.056215524,-0.420415513,0.049712173,0.905968816,2.533443909,8.984192013,-4.043934063,0.272480041,0.959326594,0.073804556,-0.865450994,0.277887001,-0.416861357,-0.420415513,0.049712173,0.905968816,7.607424504,42.81907373,2.365666301,-1.055155229,0.124830393,2.273788579,-0.369883804,0.043734027,0.796948873,-2.274489131,-0.944620607,-1.003640803,6.356767328,48.57456837,32.34577826,-87.21986062,27.86771267,-40.23079449,-26.35206393,-96.03917961,-9.313072052,-2.274489131,-0.944620607,-1.003640803,27.49274618,7.158632293,2597.277597,9.654244384,-3035.007987,754.3476555,194793.8619,195340.9301,78.07015208,327.1762676,-18195.52996,26370.76297,296.3597732,-204.3598429,-8371.009342,15520.92598,0.201287554,4868.966091,102735.7527,1075.081372,97566.53283,3793.884719,5169.219831,0,0,4868.966091,102735.7527,107604.7188,3.779321429,-3.779321429,5.09E-11,307.8216008,656.4283992,-755.9618973,-272.6631027,-24.07521659,1974.075217,964.25,-3.41E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,0,0,0,0,0,1.11E-16,1.11E-16,0,2.78E-17,6.94E-18,-2.78E-17,1.11E-16,1.67E-16,1.11E-16,0,2.78E-17,6.94E-18,2.78E-17,-6.85E-08,4.15E-06,4.10E-06,4.92E-06,-1.99E-08,9.07E-08,-0.000649282,0.000640183,4.10E-06,-0.000721964,0.003037958,-0.004256287,-3.35E-06,0.000136336,0.006075915,-0.008512573,0.008512573
0.598497574,9.256771835,0.144614255,0.906267248,0.026550853,0.42187051,-0.003457658,0.998457634,-0.055411172,-0.422691045,0.048758646,0.904961256,2.539771474,9.032840224,-4.011560065,0.184079601,0.982355479,0.033051665,-0.887382094,0.180555549,-0.424208336,-0.422691045,0.048758646,0.904961256,7.664786405,42.81285633,2.3927101,-1.060226644,0.122362601,2.269886117,-0.378143476,0.043615207,0.809457812,-2.27007351,-0.959709756,-1.008601222,6.280284793,48.58285822,32.30971987,-89.32844783,18.12426086,-41.15855214,-17.44747552,-98.3456337,-5.359894623,-2.27007351,-0.959709756,-1.008601222,22.89220889,-0.849738643,1654.631905,25.97373366,-3399.452939,-183.4109133,226.184506,-223.2735046,49.65708763,-512.2656472,17198.49445,-15069.38253,208.751305,141.2131096,17270.68939,-15559.16019,0.202288984,4872.745412,102731.9733,1077.916053,97566.49221,3794.829359,5165.481132,0,0,4872.745412,102731.9733,107604.7187,3.572300431,-3.572300431,-4.00E-11,312.9034127,651.3465873,-755.4135575,-273.2114425,-24.34141365,1974.341414,964.25,1.00E-20,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,-5.55E-17,0,0,0,0,-5.55E-17,-5.55E-17,-6.94E-18,1.73E-18,0,5.55E-17,0,5.55E-17,1.11E-16,6.94E-18,1.73E-18,0,-1.84E-06,2.42E-06,5.68E-07,4.04E-06,1.87E-08,-9.05E-08,0.000563289,-0.000560585,5.68E-07,0.000726,0.000584017,-0.000903269,-5.90E-05,5.64E-05,0.001168035,-0.001806537,0.001806537
0.606202409,9.299643199,0.147024163,0.905203089,0.026672125,0.424141444,-0.00384048,0.998501229,-0.054594372,-0.424961901,0.047790088,0.903948831,2.546021967,9.08149624,-3.979222489,0.094020515,0.995534557,-0.008431392,-0.900315237,0.081406714,-0.427557507,-0.424961901,0.047790088,0.903948831,7.722869244,42.80738284,2.420219785,-1.065050277,0.119836164,2.265493723,-0.386405806,0.043451394,0.821807309,-2.265150878,-0.974639384,-1.013355193,6.202841008,48.59015621,32.27304029,-90.53241197,8.196239903,-41.68903789,-8.38185749,-99.66875395,-1.328877465,-2.265150878,-0.974639384,-1.013355193,27.39833639,7.341459976,2603.862485,10.19545574,-3143.97847,686.8043535,194831.9358,195303.2354,78.26751013,446.0424111,-17217.88628,26563.28054,303.3070974,-198.652471,-8510.530159,14886.0839,0.203290415,4876.317713,102728.401,1080.373315,97566.85957,3795.944398,5161.54147,0,0,4876.317713,102728.401,107604.7187,3.945977638,-3.945977638,-1.09E-11,317.9627666,646.2872334,-754.7049789,-273.9200211,-24.65887773,1974.658878,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,-2.78E-17,0,0,0,0,1.52E-18,4.34E-19,2.78E-17,2.78E-17,0,0,0,1.52E-18,2.82E-17,2.78E-17,-7.36E-07,4.20E-06,3.48E-06,4.70E-06,-1.80E-08,9.04E-08,-0.000767328,0.000779755,3.48E-06,-0.000575563,0.002527006,-0.004585178,-1.05E-05,0.000133972,0.005054013,-0.009170355,0.009170355
0.613965065,9.34250915,0.149461539,0.904134046,0.026790857,0.426408112,-0.004231653,0.998544643,-0.053765125,-0.427227949,0.046806469,0.902931577,2.552195364,9.130159474,-3.946921537,0.003215594,0.998731439,-0.050251095,-0.90413823,-0.018565211,-0.426836495,-0.427227949,0.046806469,0.902931577,7.780263316,42.80204372,2.447568418,-1.06998313,0.117288927,2.261365161,-0.394823426,0.043251981,0.834317047,-2.26047101,-0.989787628,-1.01824634,6.126315578,48.59727504,32.23657544,-90.81798779,-1.811609885,-41.83088349,0.746793206,-99.98946286,2.768840411,-2.26047101,-0.989787628,-1.01824634,22.83048027,-0.608084946,1668.176144,26.55663421,-3361.983319,-198.6485511,161.2349833,-157.1940251,50.06328586,-594.0015146,18336.62506,-15257.70829,203.25357,142.3762772,17306.26358,-16584.77863,0.204291845,4880.26369,102724.4551,1083.18762,97566.81954,3797.07607,5157.63552,0,0,4880.26369,102724.4551,107604.7188,3.768833565,-3.768833565,2.00E-11,323.0756777,641.1743223,-754.0859445,-274.5390555,-24.91689921,1974.916899,964.25,2.27E-13,-1028.625,-2.27E-13,1950,-4.55E-13,4,6,4,6,30,6,-5.55E-17,0,-5.55E-17,1.73E-18,0,0,1.11E-16,1.11E-16,-5.55E-17,0,6.94E-18,0,1.11E-16,1.67E-16,1.11E-16,1.11E-16,1.73E-18,6.94E-18,0,-1.46E-06,2.63E-06,1.16E-06,4.23E-06,1.68E-08,-9.02E-08,0.000702186,-0.000720947,1.16E-06,0.000619681,6.46E-05,-0.001176309,-5.46E-05,5.89E-05,0.000129234,-0.002352617,0.002352617
0.621785519,9.385370204,0.151926517,0.903060179,0.02690701,0.428670417,-0.00463124,0.998587832,-0.052923468,-0.429489074,0.0458078,0.901909519,2.558291698,9.178829237,-3.914657387,-0.087416504,0.991913857,-0.092006818,-0.89883118,-0.1183577,-0.422011807,-0.429489074,0.0458078,0.901909519,7.838299655,42.79760429,2.475344754,-1.074682061,0.11468545,2.256781289,-0.403208784,0.043002254,0.846593738,-2.25531841,-1.004696187,-1.022950537,6.048933794,48.60319428,32.19954033,-90.18725895,-11.80407495,-41.56126113,9.852144324,-99.31039419,6.866752283,-2.25531841,-1.004696187,-1.022950537,27.31186595,7.53467478,2611.81963,10.74710724,-3245.801089,603.1507817,194882.2972,195251.5919,78.50505186,552.3363631,-16248.97244,26557.94924,309.595506,-191.6810962,-8804.34526,14265.88438,0.205293276,4884.032524,102720.6862,1085.630111,97567.18049,3798.402413,5153.505737,0,0,4884.032524,102720.6862,107604.7187,4.108574831,-4.108574831,-2.00E-11,328.142466,636.107534,-753.3186532,-275.3063468,-25.23279219,1975.232792,964.25,1.00E-20,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,1.11E-16,-5.55E-17,1.11E-16,-1.73E-18,0,0,-5.55E-17,0,1.11E-16,0,-6.94E-18,-2.78E-17,1.11E-16,1.67E-16,5.55E-17,2.22E-16,1.73E-18,6.94E-18,2.78E-17,-1.36E-06,4.21E-06,2.87E-06,4.43E-06,-1.61E-08,9.02E-08,-0.000851239,0.000884823,2.87E-06,-0.000408891,0.001962511,-0.00481429,-1.72E-05,0.000130485,0.003925021,-0.00962858,0.00962858
0.629663783,9.428226809,0.15441925,0.901981563,0.027020545,0.430928243,-0.005039318,0.998630754,-0.052069402,-0.43174514,0.044794057,0.900882693,2.56431095,9.227504932,-3.882430244,-0.176960596,0.975149986,-0.133294603,-0.884466552,-0.216970036,-0.413089484,-0.43174514,0.044794057,0.900882693,7.895720916,42.79315822,2.50299962,-1.079468372,0.112060029,2.252420275,-0.411780541,0.042718907,0.859096348,-2.250366553,-1.019895046,-1.027767398,5.972372112,48.60912237,32.16266717,-88.64508581,-21.67576987,-40.89634333,18.83606958,-97.63252728,10.95240015,-2.250366553,-1.019895046,-1.027767398,22.74467355,-0.362465952,1680.21397,27.12052685,-3331.50386,-200.790682,91.56287913,-84.7569129,50.42522778,-646.3926164,19448.43798,-15639.13888,198.3988892,142.3973557,17185.72165,-17583.69918,0.206294707,4888.141099,102716.5777,1088.417485,97567.1479,3799.723613,5149.429749,0,0,4888.141099,102716.5777,107604.7188,3.969202016,-3.969202016,1.27E-11,333.2842849,630.9657151,-752.6263239,-275.9986761,-25.48306863,1975.483069,964.25,2.27E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,0,-1.73E-18,0,0,0,0,0,-1.39E-17,6.94E-18,0,1.39E-17,0,0,0,1.56E-17,6.94E-18,0,-1.13E-06,2.87E-06,1.72E-06,4.45E-06,1.50E-08,-9.00E-08,0.00082241,-0.000861905,1.72E-06,0.00047987,-0.000498603,-0.001345097,-5.09E-05,6.25E-05,-0.000997206,-0.002690195,0.002690195
0.637599822,9.47107948,0.156939867,0.90089826,0.027131424,0.433181498,-0.005455947,0.998673364,-0.051202966,-0.433996033,0.043765248,0.899851124,2.570253171,9.276185872,-3.850240281,-0.264514221,0.94860775,-0.173711152,-0.861208262,-0.31341337,-0.40011547,-0.433996033,0.043765248,0.899851124,7.953681038,42.78974788,2.531032904,-1.08404112,0.109381211,2.247651819,-0.420288264,0.0423805,0.871300484,-2.244989505,-1.034783201,-1.032422684,5.895091949,48.6136695,32.12528946,-86.21200973,-31.33286891,-39.8212791,27.61405874,-94.97858894,14.95855945,-2.244989505,-1.034783201,-1.032422684,27.23145903,7.739495936,2621.10026,11.31122848,-3337.681896,504.9457032,194944.1352,195186.867,78.7813542,639.4872548,-15325.01096,26360.0953,315.0045734,-183.5975754,-9247.808823,13689.25112,0.207296137,4892.110301,102712.6084,1090.850914,97567.49566,3801.259386,5145.112791,0,0,4892.110301,102712.6084,107604.7187,4.267614306,-4.267614306,5.46E-12,338.3584221,625.8915779,-751.8021236,-276.8228764,-25.79573107,1975.795731,964.25,1.00E-20,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,-5.55E-17,1.73E-18,0,3.47E-18,0,0,-5.55E-17,-1.39E-17,0,-2.78E-17,5.55E-17,0,0,1.11E-16,1.56E-17,0,3.12E-17,-1.91E-06,4.18E-06,2.28E-06,4.13E-06,-1.44E-08,9.02E-08,-0.000899413,0.000953068,2.28E-06,-0.00023023,0.001364165,-0.004935107,-2.31E-05,0.000126002,0.002728329,-0.009870214,0.009870214
0.645593643,9.513928673,0.159488522,0.899810349,0.027239609,0.435430063,-0.005881204,0.99871562,-0.050324167,-0.436241616,0.042721354,0.898814852,2.576118347,9.32487145,-3.8180877,-0.349196753,0.912553137,-0.212857699,-0.829309882,-0.406720614,-0.383175497,-0.436241616,0.042721354,0.898814852,8.011122341,42.78621172,2.558994413,-1.088673273,0.10667905,2.243052968,-0.429009552,0.042009854,0.8837868,-2.239758884,-1.050022772,-1.037160641,5.818503545,48.61838437,32.08800745,-82.91110508,-40.67334322,-38.35996605,36.0915624,-91.3693078,18.87298734,-2.239758884,-1.050022772,-1.037160641,22.63692297,-0.114078257,1690.815192,27.6627556,-3310.578246,-191.6361307,20.45844233,-9.336514252,50.74495204,-669.1477603,20498.49963,-16205.77857,194.3893531,141.4455646,16916.34808,-18527.08456,0.208297568,4896.377915,102708.3408,1093.605021,97567.47708,3802.772894,5140.863757,0,0,4896.377915,102708.3408,107604.7187,4.17270043,-4.17270043,-1.46E-11,343.5265273,620.7234727,-751.0342135,-277.5907865,-26.03878281,1976.038783,964.25,4.55E-13,-1028.625,-2.27E-13,1950,-4.55E-13,4,6,4,6,30,6,0,-5.55E-17,0,1.73E-18,-2.78E-17,0,-5.55E-17,0,0,-6.94E-18,-1.39E-17,0,5.55E-17,5.55E-17,5.55E-17,0,8.67E-18,4.16E-17,0,-8.88E-07,3.16E-06,2.25E-06,4.70E-06,1.33E-08,-9.02E-08,0.000915843,-0.000974639,2.25E-06,0.000309728,-0.001085243,-0.001403018,-4.79E-05,6.70E-05,-0.002170486,-0.002806037,0.002806037
0.653645196,9.556774899,0.162065338,0.898717893,0.027345063,0.437673847,-0.006315148,0.998757475,-0.049433041,-0.438481776,0.041662383,0.897773901,2.581906549,9.373560983,-3.785972668,-0.430158285,0.867347519,-0.250344027,-0.789111894,-0.495956175,-0.362394661,-0.438481776,0.041662383,0.897773901,8.068978626,42.78382293,2.587275688,-1.093117995,0.103926633,2.238105949,-0.437639442,0.04158006,0.895919793,-2.234162008,-1.064892423,-1.041767441,5.741361832,48.62156943,32.05029908,-78.78063969,-49.60873425,-36.50558624,44.1895615,-86.84685461,22.62930971,-2.234162008,-1.064892423,-1.041767441,27.15469919,7.957048154,2631.608041,11.88916768,-3417.191032,394.2542032,195015.7118,195110.9095,79.0935978,701.0286869,-14480.59074,25981.65096,319.3495111,-174.5916221,-9830.906642,13183.84247,0.209298999,4900.550615,102704.1681,1096.034784,97567.80525,3804.515832,5136.362881,0,0,4900.550615,102704.1681,107604.7187,4.423699236,-4.423699236,-1.82E-11,348.6082885,615.6417115,-750.1546015,-278.4703985,-26.34645715,1976.346457,964.25,3.41E-13,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,-5.55E-17,0,0,-1.73E-18,0,0,0,0,0,2.78E-17,0,0,5.55E-17,5.55E-17,0,0,2.95E-17,0,0,-2.38E-06,4.11E-06,1.75E-06,3.80E-06,-1.27E-08,9.05E-08,-0.000912253,0.000984208,1.75E-06,-4.74E-05,0.000752953,-0.004942971,-2.81E-05,0.00012069,0.001505907,-0.009885943,0.009885943
0.661754485,9.599618624,0.164670469,0.897620972,0.027447747,0.439912731,-0.006757853,0.998798883,-0.0485296,-0.440716373,0.040588322,0.896728313,2.587617768,9.422253852,-3.753895389,-0.506588171,0.813444035,-0.285792281,-0.741038126,-0.580225293,-0.337936541,-0.440716373,0.040588322,0.896728313,8.126430307,42.78121513,2.615543084,-1.097588866,0.101149361,2.233265062,-0.446504927,0.04111874,0.908379608,-2.228647042,-1.080161595,-1.046422378,5.664759591,48.62504649,32.01260922,-73.86076146,-58.0442242,-34.28964096,51.82062253,-81.45061268,26.21705087,-2.228647042,-1.080161595,-1.046422378,22.5098743,0.13598873,1700.095965,28.1813842,-3301.358749,-173.4491573,-49.14589664,65.99782066,51.02585833,-663.4707066,21453.45194,-16943.31664,191.3881398,139.7240694,16510.74948,-19387.86164,0.210300429,4904.974315,102699.7444,1098.749708,97567.80674,3806.224606,5131.937695,0,0,4904.974315,102699.7444,107604.7187,4.378530736,-4.378530736,-7.28E-12,353.7996811,610.4503189,-749.3092161,-279.3157839,-26.58285629,1976.582856,964.25,-2.27E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,1.73E-18,0,0,0,0,0,0,0,2.78E-17,2.78E-17,0,0,0,1.73E-18,0,2.78E-17,-7.30E-07,3.47E-06,2.72E-06,4.97E-06,1.17E-08,-9.07E-08,0.000974841,-0.001050848,2.72E-06,0.00011487,-0.001673982,-0.001347415,-4.60E-05,7.22E-05,-0.003347964,-0.002694831,0.003347964
0.669921446,9.642460353,0.167304035,0.896519653,0.027547627,0.442146627,-0.007209379,0.998839799,-0.047613881,-0.442945298,0.039499177,0.895678111,2.593252092,9.470949382,-3.721856023,-0.577723179,0.751383016,-0.318840857,-0.685591271,-0.658683064,-0.310001983,-0.442945298,0.039499177,0.895678111,8.184157549,42.77983834,2.644064303,-1.101903253,0.098325132,2.228144426,-0.455257179,0.040594901,0.920443814,-2.222833854,-1.09501564,-1.050980584,5.587789934,48.62688222,31.97458093,-68.2060119,-65.90049638,-31.71308726,58.91466598,-75.24076394,29.5722513,-2.222833854,-1.09501564,-1.050980584,27.07872283,8.188307219,2643.201984,12.48150903,-3482.353828,273.5646606,195094.347,195026.5611,79.43765137,731.2259266,-13747.4736,25440.73128,322.4874127,-164.8827753,-10538.56796,12775.0611,0.21130186,4909.352845,102695.3659,1101.180687,97568.10956,3808.172158,5127.256344,0,0,4909.352845,102695.3659,107604.7187,4.577513551,-4.577513551,-3.27E-11,358.8896431,605.3603569,-748.3753143,-280.2496857,-26.88372682,1976.883727,964.25,3.41E-13,-1028.625,4.55E-13,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,-5.55E-17,0,1.73E-18,0,0,1.11E-16,1.11E-16,0,-2.08E-17,0,2.78E-17,1.11E-16,1.67E-16,1.67E-16,0,2.26E-17,0,2.78E-17,-2.75E-06,4.02E-06,1.28E-06,3.45E-06,-1.12E-08,9.12E-08,-0.000891756,0.000979619,1.28E-06,0.000132528,0.000150403,-0.00483727,-3.21E-05,0.000114746,0.000300805,-0.00967454,0.00967454
0.678146078,9.685300561,0.169966188,0.895414019,0.027644666,0.444375413,-0.007669795,0.998880173,-0.0466859,-0.445168406,0.038394941,0.894623339,2.598809521,9.519646939,-3.689854774,-0.642855128,0.681786594,-0.349147998,-0.623347716,-0.730542859,-0.278827467,-0.445168406,0.038394941,0.894623339,8.24160717,42.77817836,2.672635523,-1.106206325,0.095474563,2.223058675,-0.464260893,0.040039549,0.932866116,-2.217030344,-1.11030235,-1.055548981,5.51119044,48.62909552,31.93648597,-61.87179368,-73.09349923,-28.81460343,65.39460543,-68.27351155,32.68771189,-2.217030344,-1.11030235,-1.055548981,22.36658235,0.386805758,1708.215086,28.6752641,-3305.50404,-148.8679009,-114.8280744,138.6388387,51.27259985,-631.6582038,22283.16226,-17831.52567,189.514124,137.4614211,15986.44899,-20141.69797,0.21230329,4913.930359,102690.7884,1103.851132,97568.13646,3810.079227,5122.65193,0,0,4913.930359,102690.7884,107604.7188,4.585824501,-4.585824501,2.36E-11,364.101014,600.148986,-747.4510127,-281.1739873,-27.11405657,1977.114057,964.25,-4.55E-13,-1028.625,-2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,-5.55E-17,0,-5.55E-17,0,0,3.47E-18,0,0,1.11E-16,2.78E-17,0,0,1.11E-16,5.55E-17,0,1.67E-16,2.78E-17,0,3.47E-18,-6.72E-07,3.80E-06,3.12E-06,5.23E-06,1.03E-08,-9.17E-08,0.000993018,-0.001083559,3.12E-06,-9.67E-05,-0.002243341,-0.001179701,-4.51E-05,7.79E-05,-0.004486681,-0.002359402,0.004486681
0.686428305,9.728139751,0.172657044,0.894304136,0.027738828,0.446599003,-0.008139164,0.99891996,-0.045745691,-0.44738559,0.037275618,0.893564023,2.604290158,9.568345855,-3.657891796,-0.701337974,0.605352416,-0.376395401,-0.554951511,-0.79508426,-0.244683141,-0.44738559,0.037275618,0.893564023,8.299182802,42.77780258,2.701389667,-1.110387498,0.092580356,2.217768131,-0.473135986,0.039419034,0.944864594,-2.211003096,-1.125144413,-1.060057869,5.434422931,48.62959656,31.89814711,-54.92680596,-79.55647404,-25.60235303,71.20238718,-60.62488743,35.5033842,-2.211003096,-1.125144413,-1.060057869,27.00033021,8.434048614,2655.700904,13.08802207,-3531.723383,145.6895994,195176.5127,194937.5569,79.80820154,725.7102563,-13153.50167,24760.9979,324.3217487,-154.7113974,-11351.15875,12485.13602,0.213304721,4918.516183,102686.2026,1106.287514,97568.40896,3812.228669,5117.793605,0,0,4918.516183,102686.2026,107604.7188,4.729798689,-4.729798689,1.73E-11,369.1999828,595.0500172,-746.4635137,-282.1614863,-27.40629129,1977.406291,964.25,1.14E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,2.78E-17,3.47E-18,-5.55E-17,-5.55E-17,0,6.94E-18,0,-2.78E-17,5.55E-17,5.55E-17,5.55E-17,0,6.94E-18,2.78E-17,3.12E-17,-3.03E-06,3.91E-06,8.97E-07,3.10E-06,-9.97E-09,9.25E-08,-0.000841,0.000941831,8.97E-07,0.00030391,-0.000422197,-0.004621467,-3.49E-05,0.000108388,-0.000844393,-0.009242933,0.009242933
0.694768117,9.770978405,0.175376755,0.893190093,0.027830077,0.448817274,-0.008617552,0.998959108,-0.04479328,-0.449596704,0.036141208,0.892500205,2.609694012,9.617045484,-3.62596729,-0.752594244,0.522846688,-0.400291451,-0.481107793,-0.851660234,-0.207870483,-0.449596704,0.036141208,0.892500205,8.35661501,42.7771103,2.730261248,-1.114516959,0.089658481,2.212436194,-0.482271438,0.038766331,0.957237833,-2.204908357,-1.14043594,-1.064536872,5.357846654,48.6305196,31.85965167,-47.43928611,-85.2192521,-22.12147177,76.27406818,-52.36541491,38.01675319,-2.204908357,-1.14043594,-1.064536872,22.21039294,0.637652469,1715.368817,29.14406922,-3324.117017,-120.7986702,-174.7384508,206.5096412,51.49093211,-576.6505367,22961.76014,-18844.96372,188.8383138,134.9022081,15365.30267,-20767.88827,0.214306152,4923.245982,102681.4728,1108.908969,97568.46573,3814.337013,5113.007043,0,0,4923.245982,102681.4728,107604.7188,4.793667081,-4.793667081,-4.55E-12,374.4277901,589.8222099,-745.4593549,-283.1656451,-27.63110428,1977.631104,964.25,1.00E-20,-1028.625,-4.55E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,0,0,0,0,1.39E-17,0,0,1.39E-17,0,0,0,1.39E-17,0,0,-7.21E-07,4.16E-06,3.42E-06,5.48E-06,9.15E-09,-9.33E-08,0.000965992,-0.001067893,3.42E-06,-0.000315122,-0.002772452,-0.000905323,-4.55E-05,8.38E-05,-0.005544903,-0.001810647,0.005544903
0.703165431,9.81381702,0.178125434,0.892071956,0.027918381,0.451030142,-0.009105019,0.99899757,-0.043828696,-0.451801642,0.034991712,0.891431913,2.6150212,9.665745165,-3.594081408,-0.796120766,0.435096429,-0.420574396,-0.402575461,-0.899703661,-0.168719652,-0.451801642,0.034991712,0.891431913,8.4140192,42.7777237,2.759242401,-1.1185614,0.086696183,2.20697811,-0.491270016,0.038046531,0.969174068,-2.198667934,-1.155270067,-1.068995046,5.281307734,48.62970174,31.82101013,-39.48939789,-90.03055014,-18.38646769,80.56621776,-43.58417187,40.17304838,-2.198667934,-1.155270067,-1.068995046,26.91610971,8.694801656,2668.889285,13.70764538,-3564.43182,13.65448488,195258.036,194848.3152,80.19892417,682.0398103,-12721.64308,23970.83229,324.8049766,-144.3290707,-12245.14034,12332.31003,0.215307582,4928.039649,102676.6791,1111.354084,97568.70392,3816.685565,5107.975182,0,0,4928.039649,102676.6791,107604.7187,4.881328911,-4.881328911,-1.91E-11,379.5367205,584.7132795,-744.418485,-284.206515,-27.91289716,1977.912897,964.25,2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,-1.11E-16,1.11E-16,0,0,0,-3.47E-18,0,-5.55E-17,0,-2.08E-17,0,-2.78E-17,1.11E-16,1.11E-16,1.67E-16,0,2.08E-17,0,3.12E-17,-3.19E-06,3.78E-06,6.06E-07,2.77E-06,-8.95E-09,9.44E-08,-0.000763605,0.000874022,6.06E-07,0.000462199,-0.000944554,-0.004302991,-3.65E-05,0.000101851,-0.001889108,-0.008605982,0.008605982
0.711620226,9.85665609,0.180903228,0.890949816,0.028003703,0.453237485,-0.009601628,0.999035293,-0.04285197,-0.454000258,0.033827137,0.890359192,2.620271744,9.71444424,-3.562234347,-0.831493644,0.342981241,-0.437015089,-0.32015947,-0.938732972,-0.127586522,-0.454000258,0.033827137,0.890359192,8.471415696,42.77801878,2.788409427,-1.122512208,0.083705165,2.201400247,-0.500530327,0.037293217,0.981486447,-2.192280878,-1.170553353,-1.073382516,5.204779072,48.6293083,31.78212076,-31.15529181,-93.93663925,-14.44794506,84.03028878,-34.3629382,41.97568811,-2.192280878,-1.170553353,-1.073382516,22.04481404,0.88805942,1721.784387,29.58829554,-3357.705014,-92.30039737,-227.5727827,268.044299,51.68752307,-501.6058702,23468.52527,-19953.85569,189.3822108,132.2972976,14672.7573,-21250.11853,0.216309013,4932.920978,102671.7978,1113.922975,97568.79395,3818.998003,5103.003826,0,0,4932.920978,102671.7978,107604.7188,5.001122852,-5.001122852,-1.82E-11,384.7772753,579.4727247,-743.3340563,-285.2909437,-28.13267403,1978.132674,964.25,-2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,0,0,-5.55E-17,0,-2.78E-17,2.78E-17,-6.94E-18,5.55E-17,0,5.55E-17,0,2.78E-17,2.78E-17,6.94E-18,-8.80E-07,4.52E-06,3.62E-06,5.71E-06,8.26E-09,-9.55E-08,0.000891993,-0.001001692,3.62E-06,-0.000528984,-0.003241813,-0.000533581,-4.70E-05,8.97E-05,-0.006483625,-0.001067163,0.006483625
0.72013241,9.899496104,0.183710249,0.889823743,0.028086012,0.455439218,-0.010107443,0.999072229,-0.041863132,-0.456192443,0.032647483,0.889282068,2.625445771,9.763142057,-3.530426255,-0.858372406,0.247424407,-0.449419598,-0.234702507,-0.968357013,-0.084849446,-0.456192443,0.032647483,0.889282068,8.528631342,42.77960932,2.817612803,-1.126415713,0.080676729,2.195775594,-0.509653062,0.036471525,0.993364061,-2.185826747,-1.185383692,-1.077787873,5.128491544,48.62718758,31.74318293,-22.52543679,-96.90401001,-10.32563014,86.63947472,-24.80050353,43.37635914,-2.185826747,-1.185383692,-1.077787873,26.82257037,8.970811515,2682.524352,14.33850567,-3580.218349,-119.421006,195334.3926,194763.6359,80.60269129,600.1116982,-12469.20863,23102.34787,323.9392055,-133.9887803,-13193.87124,12330.16203,0.217310443,4937.922101,102666.7966,1116.379165,97568.99496,3821.542936,5097.801689,0,0,4937.922101,102666.7966,107604.7187,5.032885896,-5.032885896,1.64E-11,389.8971829,574.3528171,-742.2395577,-286.3854423,-28.40228622,1978.402286,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,0,1.11E-16,0,0,0,0,-6.94E-18,1.11E-16,1.11E-16,0,0,0,0,6.94E-18,-3.24E-06,3.65E-06,4.21E-07,2.46E-06,-8.19E-09,9.70E-08,-0.000663271,0.000779559,4.21E-07,0.000604007,-0.001398115,-0.003892985,-3.69E-05,9.54E-05,-0.00279623,-0.007785969,0.007785969
0.728701954,9.942337566,0.186546642,0.88869383,0.028165273,0.45763522,-0.01062252,0.999108323,-0.040862218,-0.458378053,0.031452762,0.888200588,2.630543318,9.811837942,-3.498657325,-0.876503322,0.149383708,-0.45763133,-0.147076466,-0.988278924,-0.040905763,-0.458378053,0.031452762,0.888200588,8.585970967,42.78091059,2.847068909,-1.130183646,0.077618888,2.189953671,-0.519031103,0.035614421,1.005603829,-2.179147905,-1.200645666,-1.082082408,5.052038711,48.62545254,31.70390812,-13.68459221,-98.89727179,-6.074371864,88.36224653,-14.9863986,44.38545352,-2.179147905,-1.200645666,-1.082082408,21.8733812,1.137841171,1727.712401,30.00922557,-3406.163809,-66.46394802,-272.4708115,322.0952611,51.86973076,-409.5622338,23788.59603,-21125.12282,191.1181184,129.8940584,13936.97506,-21577.07977,0.218311874,4942.954987,102661.7638,1118.892967,97569.12048,3824.06202,5092.643281,0,0,4942.954987,102661.7638,107604.7188,5.207260789,-5.207260789,9.09E-13,395.1467395,569.1032605,-741.0749832,-287.5500168,-28.61739612,1978.617396,964.25,-1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,1.11E-16,1.73E-18,0,0,-5.55E-17,0,1.11E-16,3.47E-18,-2.78E-17,-3.47E-18,1.11E-16,5.55E-17,0,2.22E-16,5.20E-18,2.78E-17,3.47E-18,-1.15E-06,4.88E-06,3.72E-06,5.90E-06,7.64E-09,-9.84E-08,0.000772259,-0.000885923,3.72E-06,-0.00072646,-0.003633992,-7.73E-05,-4.97E-05,9.54E-05,-0.007267984,-0.000154617,0.007267984
0.737328755,9.98518096,0.189412516,0.887560148,0.028241455,0.459825407,-0.011146924,0.999143525,-0.039849256,-0.460556978,0.030242973,0.88711478,2.635564521,9.860531253,-3.466927704,-0.885721806,0.049841732,-0.461532972,-0.058173467,-0.998299136,0.003831903,-0.460556978,0.030242973,0.88711478,8.642983576,42.78346661,2.87649083,-1.133941304,0.074526344,2.184162032,-0.528278549,0.034688227,1.017426295,-2.172478122,-1.215476137,-1.086432133,4.976021898,48.62204453,31.66467889,-4.726036562,-99.90227336,-1.717765218,89.18974454,-5.025395597,44.96205563,-2.172478122,-1.215476137,-1.086432133,26.71627753,9.262011175,2696.34412,14.97797168,-3579.433161,-250.4444368,195401.0622,194688.3356,81.01180705,482.3661403,-12407.2659,22190.27587,321.7749322,-123.9352678,-14168.52492,12487.08925,0.219313305,4948.162248,102656.5565,1121.361489,97569.28266,3826.800759,5087.273846,0,0,4948.162248,102656.5565,107604.7187,5.185233343,-5.185233343,-2.45E-11,400.2786102,563.9713898,-739.9261159,-288.6988841,-28.87319462,1978.873195,964.25,1.00E-20,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,-5.55E-17,-1.73E-18,0,0,0,-5.55E-17,0,-3.90E-18,0,-2.17E-19,5.55E-17,0,5.55E-17,5.55E-17,5.64E-18,0,2.17E-19,-3.18E-06,3.52E-06,3.46E-07,2.18E-06,-7.72E-09,1.00E-07,-0.000543448,0.000661687,3.46E-07,0.000726791,-0.00176673,-0.003405911,-3.61E-05,8.92E-05,-0.00353346,-0.006811822,0.006811822
0.746012774,10.0280268,0.192308012,0.886422791,0.028314524,0.462009658,-0.01168071,0.99917778,-0.038824288,-0.462729075,0.029018133,0.88602469,2.640509435,9.909221304,-3.435237578,-0.885953948,-0.050203891,-0.461047906,0.031103138,-0.998317343,0.04893953,-0.462729075,0.029018133,0.88602469,8.700242497,42.7857915,2.906228247,-1.137522972,0.071404144,2.178099487,-0.537767096,0.033724246,1.029582045,-2.165509605,-1.230704052,-1.090633064,4.89967667,48.61894467,31.625029,4.2624159,-99.90312936,2.686511498,89.10838814,4.989033063,45.12431906,-2.165509605,-1.230704052,-1.090633064,21.69952258,1.387118545,1733.418401,30.40885871,-3468.785885,-46.29114797,-308.8659936,367.792788,52.04535589,-303.2341843,23913.47469,-22323.52448,193.971339,127.9269425,13187.85524,-21742.90847,0.220314735,4953.347481,102651.3713,1123.818808,97569.44466,3829.528673,5081.926607,0,0,4953.347481,102651.3713,107604.7188,5.411179692,-5.411179692,2.18E-11,405.5334583,558.7165417,-738.6820456,-289.9429544,-29.08385883,1979.083859,964.25,2.27E-13,-1028.625,-2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,-5.55E-17,-1.73E-18,0,0,0,0,-5.55E-17,1.73E-18,0,-3.47E-18,5.55E-17,0,0,1.11E-16,3.47E-18,0,3.47E-18,-1.51E-06,5.23E-06,3.70E-06,6.04E-06,7.32E-09,-1.02E-07,0.000611152,-0.000724807,3.70E-06,-0.000896083,-0.003934262,0.000447578,-5.36E-05,0.000100705,-0.007868524,0.000895157,0.007868524
0.754753902,10.07087556,0.195233238,0.885281835,0.028384451,0.464187889,-0.012223939,0.999211035,-0.037787339,-0.464894234,0.027778241,0.884930348,2.645378202,9.95790746,-3.403587093,-0.877217077,-0.149750591,-0.456141383,0.119848038,-0.988333511,0.093985733,-0.464894234,0.027778241,0.884930348,8.757039967,42.78930224,2.935866074,-1.141129175,0.068249612,2.172139117,-0.547139536,0.03269093,1.041352396,-2.158620887,-1.24553803,-1.094923646,4.82394671,48.61426368,31.5855119,13.1863642,-98.90585133,7.112516347,88.12785487,14.95010481,44.83938498,-2.158620887,-1.24553803,-1.094923646,26.5939861,9.568005025,2710.07615,15.62274089,-3563.017229,-376.4699173,195453.9078,194626.8588,81.41826448,333.7477203,-12540.27046,21270.76381,318.4079436,-114.3959279,-15139.09202,12805.96868,0.221316166,4958.758661,102645.9601,1126.299771,97569.5676,3832.45889,5076.392485,0,0,4958.758661,102645.9601,107604.7188,5.339092294,-5.339092294,-2.27E-11,410.6781582,553.5718418,-737.4776081,-291.1473919,-29.32435135,1979.324351,964.25,-1.14E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,0,0,0,0,0,6.94E-18,0,6.94E-18,6.94E-18,0,0,0,6.94E-18,0,6.94E-18,-3.03E-06,3.40E-06,3.85E-07,1.95E-06,-7.55E-09,1.04E-07,-0.000407179,0.000523376,3.85E-07,0.000828488,-0.002037246,-0.002859045,-3.42E-05,8.35E-05,-0.004074492,-0.00571809,0.00571809
0.763552087,10.11372776,0.19818833,0.884137374,0.028451204,0.466359982,-0.012776664,0.999243235,-0.036738458,-0.46705231,0.026523319,0.883831801,2.650170894,10.00658903,-3.371976429,-0.859619454,-0.247800814,-0.446821162,0.207163059,-0.968447867,0.138535903,-0.46705231,0.026523319,0.883831801,8.814191965,42.79266625,2.965875726,-1.144522002,0.065065645,2.165840867,-0.556731422,0.031617095,1.053413347,-2.151366294,-1.260719774,-1.099031009,4.747744047,48.60977833,31.54549903,21.95860117,-96.91445003,11.50129692,86.25271682,24.7643687,44.13366901,-2.151366294,-1.260719774,-1.099031009,21.52642884,1.636328561,1739.173877,30.78981048,-3544.292406,-34.57836175,-336.3187129,404.3884176,52.22237782,-184.9675149,23841.31213,-23512.87237,197.8241345,126.6087854,12455.98703,-21747.43693,0.222317597,4964.097753,102640.621,1128.700386,97569.7658,3835.397367,5070.855199,0,0,4964.097753,102640.621,107604.7188,5.61203233,-5.61203233,-4.54E-12,415.934712,548.315288,-736.1551883,-292.4698117,-29.53061152,1979.530612,964.25,-2.27E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,0,0,0,0,0,0,-1.39E-17,2.78E-17,-6.94E-18,5.55E-17,0,5.55E-17,0,1.39E-17,2.78E-17,6.94E-18,-1.97E-06,5.56E-06,3.57E-06,6.12E-06,7.28E-09,-1.06E-07,0.000415967,-0.000525635,3.57E-06,-0.001027707,-0.004131138,0.001022639,-5.85E-05,0.000105312,-0.008262276,0.002045277,0.008262276
0.772407215,10.15658388,0.201173396,0.882989488,0.028514753,0.468525851,-0.013338948,0.999274325,-0.035677669,-0.469203193,0.025253365,0.882729081,2.654887661,10.05526537,-3.34040573,-0.833358974,-0.343372115,-0.433137866,0.292166363,-0.938859872,0.182156411,-0.469203193,0.025253365,0.882729081,8.870764271,42.79712238,2.995727745,-1.147970489,0.061851353,2.159708813,-0.566228725,0.030474027,1.065133917,-2.144254139,-1.275559783,-1.103258289,4.672314305,48.60383682,31.50569634,30.48732917,-93.95509139,15.82619933,83.51102367,34.32708432,42.98271606,-2.144254139,-1.275559783,-1.103258289,26.4527664,9.888065444,2723.446704,16.26895556,-3532.459009,-494.810508,195489.5336,194582.9086,81.81401461,161.4184578,-12865.92604,20380.12844,313.9745449,-105.5725899,-16075.43203,13284.01134,0.223319027,4969.709785,102635.009,1131.19273,97569.8504,3838.517056,5065.158565,0,0,4969.709785,102635.009,107604.7188,5.495117876,-5.495117876,-3.63E-12,421.0929014,543.1570986,-734.8935574,-293.7314426,-29.75447617,1979.754476,964.25,-1.14E-13,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,0,-5.55E-17,0,0,0,0,-5.55E-17,0,0,6.94E-18,0,0,5.55E-17,5.55E-17,5.55E-17,0,6.94E-18,0,0,-2.79E-06,3.31E-06,5.36E-07,1.77E-06,-7.66E-09,1.09E-07,-0.000257139,0.000367363,5.36E-07,0.000907157,-0.002199986,-0.002271862,-3.14E-05,7.86E-05,-0.004399972,-0.004543724,0.004543724
0.781319219,10.19944444,0.204188567,0.881838272,0.028575069,0.470685381,-0.013910837,0.999304248,-0.034605025,-0.471346742,0.023968407,0.881622235,2.659528594,10.10393579,-3.308875171,-0.798721041,-0.435506923,-0.415184802,0.374001268,-0.899866232,0.22441884,-0.471346742,0.023968407,0.881622235,8.927781106,42.8015386,3.025999384,-1.151172673,0.05860832,2.153181109,-0.575916985,0.029287474,1.077090171,-2.13671841,-1.290684174,-1.107272766,4.596291858,48.59794853,31.46533415,38.68957257,-90.05128211,20.02863449,79.92497249,43.54878404,41.42139253,-2.13671841,-1.290684174,-1.107272766,21.35693318,1.886220957,1745.247012,31.15518467,-3630.887434,-33.80923924,-354.3670926,431.1162351,52.40868277,-56.84837794,23576.96291,-24657.275,202.5212528,126.123146,11771.57023,-21596.24326,0.224320458,4975.204903,102629.5138,1133.537594,97570.08322,3841.667309,5059.43063,0,0,4975.204903,102629.5138,107604.7187,5.80904786,-5.80904786,1.37E-11,426.3477833,537.9022167,-733.4943826,-295.1306174,-29.95616818,1979.956168,964.25,1.00E-20,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,-5.55E-17,0,0,0,0,0,0,2.78E-17,-2.78E-17,1.39E-17,5.55E-17,0,0,5.55E-17,2.78E-17,2.78E-17,1.39E-17,-2.51E-06,5.85E-06,3.33E-06,6.14E-06,7.53E-09,-1.11E-07,0.000196455,-0.000298288,3.33E-06,-0.001113361,-0.004216803,0.001627561,-6.43E-05,0.000109068,-0.008433605,0.003255123,0.008433605
0.790287982,10.24230991,0.20723395,0.880683808,0.028632123,0.472838484,-0.014492396,0.999332949,-0.033520549,-0.473482841,0.022668442,0.880511295,2.664093849,10.15259967,-3.277384895,-0.756075458,-0.523282218,-0.393097471,0.451844996,-0.851857888,0.264904204,-0.473482841,0.022668442,0.880511295,8.984119918,42.80693262,3.056064652,-1.154456594,0.055336619,2.146873372,-0.585538462,0.028032012,1.088762351,-2.129377271,-1.305531622,-1.111432009,4.521173443,48.59075651,31.42524713,46.47974755,-85.24852199,24.08292038,75.54007335,52.33073674,39.43366295,-2.129377271,-1.305531622,-1.111432009,26.29011745,10.22114307,2736.190007,16.91234331,-3489.729995,-603.1393003,195505.584,194559.1385,82.19123861,-25.75177482,-13375.27769,19553.60636,308.6453415,-97.63448262,-16948.33779,13912.81567,0.225321888,4981.013951,102623.7048,1136.039107,97570.13162,3844.974844,5053.573178,0,0,4981.013951,102623.7048,107604.7188,5.65387807,-5.65387807,-3.27E-11,431.5198382,532.7301618,-732.1735705,-296.4514295,-30.16227708,1980.162277,964.25,3.41E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-1.73E-18,0,-1.73E-18,0,0,0,-3.47E-17,0,0,3.47E-17,0,0,0,3.64E-17,0,1.73E-18,-2.47E-06,3.26E-06,7.94E-07,1.64E-06,-8.05E-09,1.14E-07,-9.58E-05,0.000196363,7.94E-07,0.0009607,-0.002249106,-0.001665344,-2.77E-05,7.46E-05,-0.004498212,-0.003330688,0.004498212
0.799313422,10.28518082,0.21030967,0.879526192,0.028685887,0.474985049,-0.015083668,0.999360369,-0.032424299,-0.475611354,0.021353504,0.879396309,2.668583535,10.20125628,-3.245935067,-0.70587259,-0.605818707,-0.367052559,0.524916877,-0.795316114,0.303207108,-0.475611354,0.021353504,0.879396309,9.040971771,42.81241139,3.086587036,-1.157467031,0.052037316,2.140123612,-0.595316472,0.026729999,1.100605122,-2.121566489,-1.320588662,-1.115354846,4.445370973,48.58345149,31.38455062,53.78255321,-79.58863791,27.93248886,70.39491115,60.59126332,37.06270858,-2.121566489,-1.320588662,-1.115354846,21.19340593,2.137840851,1751.893504,31.50842365,-3726.331997,-46.06082419,-362.4260255,447.102206,52.61179365,79.06312666,23131.80942,-25722.36949,207.8767712,126.6179611,11163.3419,-21300.49803,0.226323319,4986.667829,102618.0509,1138.330312,97570.39627,3848.337518,5047.654648,0,0,4986.667829,102618.0509,107604.7187,6.001551896,-6.001551896,1.91E-11,436.769954,527.480046,-730.6996187,-297.9253813,-30.35901157,1980.359012,964.25,-1.14E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,-1.73E-18,0,-1.73E-18,1.11E-16,1.11E-16,-5.55E-17,6.94E-18,0,0,1.11E-16,1.11E-16,1.67E-16,5.55E-17,8.67E-18,0,1.73E-18,-3.12E-06,6.11E-06,2.98E-06,6.10E-06,8.05E-09,-1.17E-07,-3.59E-05,-5.45E-05,2.98E-06,-0.001147895,-0.004187399,0.002240889,-7.08E-05,0.000111814,-0.008374798,0.004481778,0.008374798
0.808395417,10.32805765,0.213415833,0.878365511,0.028736333,0.477124985,-0.015684715,0.999386451,-0.031316299,-0.477732162,0.020023588,0.878277313,2.672997813,10.24990501,-3.214525832,-0.648638567,-0.682289703,-0.337266616,0.592486279,-0.730807647,0.338939806,-0.477732162,0.020023588,0.878277313,9.097070005,42.81873789,3.116865192,-1.16057905,0.048710691,2.13363536,-0.605060749,0.025359497,1.112229166,-2.113989996,-1.335443605,-1.119440835,4.370573327,48.57501615,31.34417974,60.52196597,-73.13486541,31.55429509,64.55083815,68.24136165,34.30059321,-2.113989996,-1.335443605,-1.119440835,26.10406345,10.56589098,2748.057281,17.54837646,-3437.201898,-699.5752394,195500.9451,194556.9398,82.54261371,-217.8641199,-14053.03385,18824.1454,302.6178478,-90.71262811,-17730.57518,14678.62,0.22732475,4992.669381,102612.0494,1140.83769,97570.41181,3851.831691,5041.637564,0,0,4992.669381,102612.0494,107604.7188,5.815835119,-5.815835119,-2.00E-11,441.9558976,522.2941024,-729.3173447,-299.3076553,-30.54644741,1980.546447,964.25,2.27E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,0,0,0,0,4.16E-17,0,-2.78E-17,4.16E-17,0,0,0,4.16E-17,0,2.78E-17,-2.10E-06,3.24E-06,1.15E-06,1.58E-06,-8.69E-09,1.20E-07,7.40E-05,1.34E-05,1.15E-06,0.000986724,-0.002182817,-0.001061231,-2.34E-05,7.15E-05,-0.004365633,-0.002122462,0.004365633
0.81753387,10.37094092,0.21655256,0.877201861,0.028783435,0.479258186,-0.01629558,0.999411136,-0.03019661,-0.479845131,0.018678732,0.877154351,2.677336814,10.29854515,-3.183157347,-0.584969886,-0.751929344,-0.303994234,0.653879869,-0.658979034,0.37173613,-0.479845131,0.018678732,0.877154351,9.153725955,42.82528653,3.147626289,-1.163397233,0.045357993,2.126671855,-0.614922347,0.023939404,1.123950959,-2.105911153,-1.35042469,-1.123273743,4.29503206,48.56628463,31.30316495,66.63348514,-65.94544554,34.89540581,58.06093056,75.21064035,31.19835149,-2.105911153,-1.35042469,-1.123273743,21.03766816,2.392497678,1759.347754,31.85314331,-3828.034856,-72.92665052,-359.7567437,451.3435469,52.83861066,220.4265398,22523.36165,-26676.49795,213.6819565,128.200729,10657.54713,-20876.61151,0.22832618,4998.485216,102606.2335,1143.078383,97570.70438,3855.406833,5035.529158,0,0,4998.485216,102606.2335,107604.7187,6.188983704,-6.188983704,-1.09E-11,447.1984993,517.0515007,-727.7708999,-300.8541001,-30.7375976,1980.737598,964.25,-2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,-5.55E-17,-5.55E-17,-8.67E-19,0,-1.73E-18,1.11E-16,0,0,-2.08E-17,2.78E-17,0,1.11E-16,1.67E-16,5.55E-17,5.55E-17,2.17E-17,2.78E-17,1.73E-18,-3.76E-06,6.31E-06,2.54E-06,5.98E-06,8.80E-09,-1.23E-07,-0.000268773,0.000192999,2.54E-06,-0.00112937,-0.004043184,0.002840785,-7.78E-05,0.000113432,-0.008086368,0.005681569,0.008086368
0.826728657,10.41383111,0.219719957,0.876035331,0.028827166,0.481384559,-0.016916321,0.999434365,-0.029065255,-0.48195014,0.017318935,0.876027464,2.681600704,10.34717607,-3.151829756,-0.515527143,-0.814040317,-0.267525937,0.70848841,-0.580550099,0.401255225,-0.48195014,0.017318935,0.876027464,9.209577299,42.83254246,3.178117344,-1.166329646,0.041979078,2.119997668,-0.62478726,0.022451223,1.135525828,-2.098092362,-1.365285661,-1.127280893,4.220563601,48.55661005,31.26251021,72.05359265,-58.09904068,37.9369928,51.00012787,81.42314721,27.75549838,-2.098092362,-1.365285661,-1.127280893,25.89322963,10.92070238,2758.825245,18.17244338,-3377.548965,-782.7504174,195475.8299,194576.3477,82.86156384,-404.7644655,-14878.10539,18221.27825,296.1082417,-84.89585042,-18397.86107,15562.74634,0.229327611,5004.6742,102600.0446,1145.587325,97570.69143,3859.086875,5029.353122,0,0,5004.6742,102600.0446,107604.7188,5.981330049,-5.981330049,2.09E-11,452.397947,511.852053,-726.3246752,-302.3003248,-30.90566268,1980.905663,964.25,2.27E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,0,-5.55E-17,0,0,0,0,0,0,6.94E-18,1.39E-17,-5.55E-17,5.55E-17,5.55E-17,0,5.55E-17,6.94E-18,1.39E-17,5.55E-17,-1.70E-06,3.28E-06,1.59E-06,1.58E-06,-9.54E-09,1.27E-07,0.000249167,-0.000177872,1.59E-06,0.000982594,-0.002003458,-0.000481244,-1.87E-05,6.97E-05,-0.004006917,-0.000962488,0.004006917
0.835979664,10.45672875,0.222918136,0.874866018,0.028867501,0.483504,-0.017546979,0.999456076,-0.027922299,-0.484047058,0.015944236,0.874896695,2.685789632,10.39579705,-3.120543209,-0.441028284,-0.868000795,-0.228185608,0.755772782,-0.496306761,0.42718509,-0.484047058,0.015944236,0.874896695,9.26600584,42.84016511,3.209104556,-1.168955543,0.038575927,2.112829382,-0.634726844,0.020910545,1.147120574,-2.089753094,-1.380183736,-1.13102592,4.145325547,48.54644652,31.22119393,76.7312715,-49.66774341,40.63126417,43.43351768,86.82283352,24.03014647,-2.089753094,-1.380183736,-1.13102592,20.89092725,2.651721069,1767.814744,32.19295957,-3933.156175,-115.4597197,-345.5173892,442.768259,53.09517171,364.3072414,21774.64738,-27491.78827,219.7138123,130.9353743,10276.99064,-20345.69286,0.230329041,5010.65553,102594.0632,1147.781604,97571.007,3862.873926,5023.056216,0,0,5010.65553,102594.0632,107604.7187,6.370910054,-6.370910054,-8.19E-12,457.6306819,506.6193181,-724.708238,-303.916762,-31.09036007,1981.09036,964.25,1.00E-20,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,0,-8.67E-19,2.78E-17,0,-5.55E-17,0,-5.55E-17,1.39E-17,-1.39E-17,-2.78E-17,5.55E-17,5.55E-17,0,5.55E-17,1.47E-17,4.16E-17,2.78E-17,-4.43E-06,6.47E-06,2.02E-06,5.80E-06,9.74E-09,-1.30E-07,-0.000489955,0.000431531,2.02E-06,-0.001059151,-0.003788531,0.003405814,-8.51E-05,0.000113844,-0.007577062,0.006811628,0.007577062
0.845286765,10.4996343,0.226147206,0.873694016,0.028904415,0.485616414,-0.018187612,0.999476212,-0.026767767,-0.486135761,0.014554635,0.873762087,2.68990377,10.44440749,-3.089297848,-0.362241129,-0.913270698,-0.18632766,0.79526938,-0.407093103,0.449245833,-0.486135761,0.014554635,0.873762087,9.321604248,42.84834985,3.239808657,-1.171700421,0.035147513,2.105963521,-0.644709355,0.019302062,1.158643835,-2.081684767,-1.395047616,-1.134948413,4.071194336,48.53553354,31.18025512,80.61793396,-40.74271942,42.96503767,35.44683101,91.34958511,20.02830823,-2.081684767,-1.395047616,-1.134948413,25.65689452,11.2837607,2768.303796,18.78002456,-3313.639477,-851.8563433,195431.7353,194616.0754,83.14248609,-576.8262591,-15824.34227,17770.1167,289.3426047,-80.22851349,-18929.74437,16542.2216,0.231330472,5017.02644,102587.6923,1150.286939,97570.97089,3866.739501,5016.721423,0,0,5017.02644,102587.6923,107604.7187,6.150570726,-6.150570726,9.10E-13,462.8428012,501.4071988,-723.1954586,-305.4295414,-31.23857729,1981.238577,964.25,2.27E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,0,0,0,-2.78E-17,0,0,0,-5.55E-17,-2.08E-17,0,0,5.55E-17,5.55E-17,0,5.55E-17,2.08E-17,2.78E-17,0,-1.27E-06,3.37E-06,2.10E-06,1.63E-06,-1.06E-08,1.34E-07,0.000425497,-0.000372736,2.10E-06,0.000945673,-0.001717429,5.37E-05,-1.38E-05,6.90E-05,-0.003434859,0.000107388,0.003434859
0.85464983,10.5425483,0.229407272,0.87251942,0.028937885,0.487721704,-0.018838258,0.999494708,-0.025601726,-0.488216122,0.013150176,0.872623683,2.693943288,10.49300665,-3.058093816,-0.279975549,-0.949397063,-0.142333792,0.826594647,-0.313802946,0.46719268,-0.488216122,0.013150176,0.872623683,9.377773804,42.85704742,3.271009064,-1.174134339,0.031696903,2.098599792,-0.654721958,0.017638408,1.170106977,-2.073093066,-1.409857273,-1.138607813,3.996301595,48.52393678,31.13865458,83.67818114,-31.40679275,44.89700089,27.11420238,94.96418513,15.81410883,-2.073093066,-1.409857273,-1.138607813,20.75373717,2.917205046,1777.462872,32.53131386,-4038.719807,-174.1374231,-318.8913378,420.371273,53.38644099,506.9244183,20913.41409,-28145.10227,225.7439635,134.8408741,10040.20332,-19732.839,0.232331903,5023.177011,102581.5417,1152.4397,97571.30373,3870.73731,5010.238014,0,0,5023.177011,102581.5417,107604.7187,6.547035363,-6.547035363,1.00E-11,468.0637448,496.1862552,-721.5116504,-307.1133496,-31.41571538,1981.415715,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,1.11E-16,0,1.73E-18,0,-1.73E-18,0,-5.55E-17,0,2.08E-17,-1.39E-17,0,1.11E-16,5.55E-17,1.67E-16,0,2.26E-17,1.39E-17,1.73E-18,-5.11E-06,6.56E-06,1.44E-06,5.56E-06,1.08E-08,-1.37E-07,-0.000688274,0.000649333,1.44E-06,-0.000941684,-0.003431788,0.003915718,-9.25E-05,0.00011302,-0.006863576,0.007831436,0.007831436
0.864068729,10.58547123,0.232698441,0.87134233,0.028967888,0.489819769,-0.019498971,0.999511505,-0.024424203,-0.490288012,0.01173086,0.871481527,2.697908361,10.54159392,-3.026931255,-0.19507509,-0.976018598,-0.096609552,0.849448865,-0.217370843,0.480818617,-0.490288012,0.01173086,0.871481527,9.433113006,42.86616275,3.301926258,-1.176683684,0.028221945,2.091536483,-0.6648181,0.015907038,1.181574754,-2.064767964,-1.424719236,-1.142439739,3.922515991,48.511783,31.09743166,85.88016311,-21.76021512,46.42083788,18.52893584,97.62450138,11.39883348,-2.064767964,-1.424719236,-1.142439739,25.39501691,11.65310058,2776.342591,19.36686601,-3248.420918,-906.667576,195371.2808,194673.6683,83.38094532,-725.6565076,-16861.44176,17490.50083,282.5480028,-76.71003531,-19310.35844,17590.55532,0.233333333,5029.724046,102574.9947,1154.935552,97571.25049,3874.788494,5003.744216,0,0,5029.724046,102574.9947,107604.7187,6.323623769,-6.323623769,8.19E-12,473.2872322,490.9627678,-719.9296964,-308.6953036,-31.54382137,1981.543821,964.25,-2.27E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,0,0,2.78E-17,0,0,0,0,-6.94E-18,-6.94E-18,0,2.78E-17,0,0,0,6.94E-18,3.47E-17,0,-8.55E-07,3.51E-06,2.67E-06,1.74E-06,-1.17E-08,1.41E-07,0.000597707,-0.000565295,2.67E-06,0.000873729,-0.001334968,0.00052421,-8.88E-06,6.95E-05,-0.002669936,0.00104842,0.002669936
0.873543317,10.62840361,0.236020814,0.87016284,0.0289944,0.491910517,-0.020169789,0.999526539,-0.023235266,-0.492351309,0.010296734,0.870335662,2.701799183,10.59016858,-2.995810299,-0.1084084,-0.992869271,-0.049580534,0.863619017,-0.118762738,0.489956738,-0.492351309,0.010296734,0.870335662,9.488992439,42.875933,3.333326863,-1.178926111,0.024726921,2.083986729,-0.674899433,0.014118118,1.192903262,-2.055931884,-1.439436742,-1.146015824,3.848010081,48.49875601,31.05556418,87.20559851,-11.89298636,47.50282962,9.770882195,99.30997202,6.851300537,-2.055931884,-1.439436742,-1.146015824,20.62598476,3.190742424,1788.418011,32.87130508,-4141.729592,-248.8495614,-279.2765213,383.4101833,53.71613295,643.52293,19971.17103,-28618.81896,231.5475227,139.8916567,9960.754084,-19066.27735,0.234334764,5036.04767,102568.6711,1157.052318,97571.59421,3878.995351,4997.076874,0,0,5036.04767,102568.6711,107604.7188,6.717207872,-6.717207872,3.37E-11,478.4949038,485.7550962,-718.1811592,-310.4438408,-31.71206723,1981.712067,964.25,-2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,-8.67E-19,0,0,0,0,0,8.67E-18,-3.47E-18,0,5.55E-17,0,5.55E-17,0,9.54E-18,3.47E-18,0,-5.76E-06,6.59E-06,8.17E-07,5.26E-06,1.20E-08,-1.45E-07,-0.000854376,0.000836398,8.17E-07,-0.000784009,-0.002984989,0.004352143,-9.96E-05,0.000110972,-0.005969977,0.008704287,0.008704287
0.88307346,10.67134591,0.239374497,0.868981052,0.0290174,0.493993847,-0.020850763,0.999539748,-0.022034944,-0.494405882,0.0088478,0.869186137,2.70561593,10.63873001,-2.964731089,-0.020860284,-0.999780975,-0.001688459,0.868980824,-0.018966254,0.494482162,-0.494405882,0.0088478,0.869186137,9.544065465,42.88598299,3.364456856,-1.181272022,0.021208539,2.076720453,-0.685104282,0.012261326,1.204310248,-2.047343066,-1.45429026,-1.14975133,3.77457938,48.48535601,31.01405753,87.64049507,-1.910673439,48.14448708,0.937411767,99.99786243,2.186618033,-2.047343066,-1.45429026,-1.14975133,25.10823633,12.0266775,2782.836309,19.92914236,-3184.803452,-947.5420429,195297.9496,194745.7576,83.57382999,-844.6502039,-17955.99628,17396.3315,275.9437608,-74.29615228,-19529.01708,18678.64775,0.235336195,5042.764878,102561.9539,1159.532292,97571.53043,3883.232586,4990.423442,0,0,5042.764878,102561.9539,107604.7188,6.500410524,-6.500410524,1.82E-12,483.7279791,480.5220209,-716.5274952,-312.0975048,-31.81999765,1981.819998,964.25,2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-8.67E-19,0,-1.73E-18,0,1.11E-16,0,-2.17E-19,-2.17E-19,0,1.11E-16,0,1.11E-16,0,1.08E-18,2.17E-19,1.73E-18,-4.62E-07,3.72E-06,3.27E-06,1.89E-06,-1.29E-08,1.49E-07,0.000759322,-0.000748389,3.27E-06,0.000765464,-0.000869796,0.000913179,-4.29E-06,7.12E-05,-0.001739592,0.001826358,0.001826358
0.892658999,10.71429867,0.242759584,0.867797063,0.029036869,0.49606967,-0.021541928,0.999551067,-0.020823307,-0.496451611,0.007384107,0.868032991,2.709358817,10.6872775,-2.933693751,0.066677263,-0.996685189,0.04661305,0.865499821,0.081019188,0.494313616,-0.496451611,0.007384107,0.868032991,9.599624548,42.89682068,3.396044821,-1.183323475,0.017672191,2.068993887,-0.695250753,0.010344942,1.215502597,-2.038270429,-1.468913526,-1.153246322,3.700500603,48.47090575,30.97194024,87.18449238,8.093399796,48.32052588,-7.889471726,99.68734815,-2.523229203,-2.038270429,-1.468913526,-1.153246322,20.50690236,3.474151825,1800.758976,33.21553548,-4239.284995,-338.9096617,-226.5076836,331.6322892,54.08657807,768.4142707,18982.10471,-28901.42671,236.9115929,146.0197116,10046.7321,-18376.39165,0.236337625,5049.265288,102555.4535,1161.619015,97571.87822,3887.646273,4983.575237,0,0,5049.265288,102555.4535,107604.7188,6.881421687,-6.881421687,-1.18E-11,488.9213397,475.3286603,-714.7167919,-313.9082081,-31.9778112,1981.977811,964.25,2.27E-13,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,0,-5.55E-17,0,0,0,1.73E-18,0,0,0,3.47E-18,3.47E-18,0,5.55E-17,0,5.55E-17,0,3.47E-18,3.47E-18,1.73E-18,-6.38E-06,6.56E-06,1.69E-07,4.91E-06,1.32E-08,-1.53E-07,-0.000981297,0.000985052,1.69E-07,-0.000595061,-0.002463434,0.004699308,-0.000106435,0.000107761,-0.004926868,0.009398616,0.009398616
0.902299795,10.75726237,0.24617618,0.866610978,0.029052784,0.498137881,-0.022243335,0.999560433,-0.019600388,-0.498488362,0.005905663,0.866876275,2.713028027,10.73581041,-2.902698426,0.1533142,-0.983613655,0.094862713,0.853231568,0.180192401,0.489414537,-0.498488362,0.005905663,0.866876275,9.654423296,42.90781149,3.427386748,-1.185458316,0.014113667,2.06151966,-0.705558439,0.008360267,1.226842118,-2.029411539,-1.483750436,-1.156879769,3.627435605,48.45625135,30.930151,85.84184669,18.01232159,48.04094416,-16.61198151,98.37572567,-7.260930478,-2.029411539,-1.483750436,-1.156879769,24.79784732,12.40244345,2787.728398,20.46360274,-3125.54642,-975.3983141,195215.7654,194828.3792,83.71946364,-929.3392322,-19072.64451,17495.10865,269.7332645,-72.90184054,-19580.63197,19775.79701,0.237339056,5056.14671,102548.572,1164.076399,97571.8108,3892.070311,4976.761238,0,0,5056.14671,102548.572,107604.7187,6.680707204,-6.680707204,3.64E-12,494.161758,470.088242,-712.989066,-315.635934,-32.06567874,1982.065679,964.25,-1.14E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,-8.67E-19,0,-1.73E-18,0,0,0,0,0,2.78E-17,5.55E-17,0,5.55E-17,0,8.67E-19,0,2.95E-17,-1.14E-07,3.98E-06,3.88E-06,2.08E-06,-1.40E-08,1.57E-07,0.000902843,-0.000913798,3.88E-06,0.000621065,-0.000338638,0.001206343,-1.84E-07,7.39E-05,-0.000677275,0.002412686,0.002412686
0.911995675,10.80023752,0.249624375,0.865422892,0.029065128,0.500198397,-0.022955014,0.999567781,-0.018366254,-0.500516019,0.004412516,0.86571603,2.716623793,10.78432804,-2.871745232,0.238171444,-0.960698038,0.142596087,0.832320898,0.277560462,0.479793822,-0.500516019,0.004412516,0.86571603,9.709633136,42.91970867,3.459149625,-1.187319177,0.010539129,2.053625011,-0.715767129,0.006314301,1.237898192,-2.020109656,-1.498278921,-1.160295651,3.553822485,48.44038843,30.8878005,83.63019259,27.75343964,47.28942206,-25.14961365,96.08220341,-11.95301238,-2.020109656,-1.498278921,-1.160295651,20.39510623,3.76920005,1814.514582,33.56597699,-4328.691431,-443.0888515,-161.0761409,265.4973499,54.49863513,875.2073196,17981.90553,-28987.9044,241.6430835,153.1182856,10300.41906,-17694.66462,0.238340486,5062.827417,102541.8913,1166.139248,97572.15567,3896.688169,4969.735659,0,0,5062.827417,102541.8913,107604.7187,7.039814648,-7.039814648,-3.46E-11,499.3401908,464.9098092,-711.1185844,-317.5064156,-32.2113389,1982.211339,964.25,1.14E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,0,0,0,0,0,-5.55E-17,0,0,6.94E-18,2.78E-17,5.55E-17,0,5.55E-17,0,0,6.94E-18,2.78E-17,-6.94E-06,6.46E-06,-4.80E-07,4.53E-06,1.43E-08,-1.61E-07,-0.001064756,0.001090285,-4.80E-07,-0.00038486,-0.00188515,0.004944574,-0.000112613,0.000103491,-0.0037703,0.009889148,0.009889148
0.921746495,10.84322461,0.253104272,0.864232915,0.029073882,0.502251111,-0.023677015,0.999573045,-0.017120945,-0.502534445,0.002904677,0.864552309,2.720146304,10.83282976,-2.840834308,0.320389838,-0.928168594,0.189349977,0.803000301,0.372148659,0.46550606,-0.502534445,0.002904677,0.864552309,9.764148001,42.93164817,3.490701839,-1.189235745,0.006943902,2.045938648,-0.726170872,0.004199374,1.249162329,-2.01097519,-1.51308956,-1.163821754,3.481135998,48.42446911,30.84573088,80.57168572,37.2125071,46.08477568,-33.40780807,92.82393873,-16.58168981,-2.01097519,-1.51308956,-1.163821754,24.46574869,12.77842578,2791.013189,20.96769305,-3073.152346,-991.67104,195128.9452,194917.3191,83.81766809,-977.5093876,-20175.28575,17787.69024,264.0965991,-72.40573725,-19465.9353,20850.77053,0.239341917,5069.867232,102534.8515,1168.567232,97572.09157,3901.299999,4962.759945,0,0,5069.867232,102534.8515,107604.7187,6.864149198,-6.864149198,-5.46E-12,504.5852725,459.6647275,-709.3147206,-319.3102794,-32.27940477,1982.279405,964.25,1.14E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,-1.73E-18,2.78E-17,-8.67E-19,1.11E-16,0,0,0,1.39E-17,0,1.11E-16,1.11E-16,5.55E-17,0,1.73E-18,4.16E-17,8.67E-19,1.71E-07,4.30E-06,4.48E-06,2.29E-06,-1.51E-08,1.64E-07,0.001020145,-0.001052657,4.48E-06,0.000442708,0.000239369,0.001392831,3.23E-06,7.77E-05,0.000478739,0.002785662,0.002785662
0.931552068,10.88622416,0.256615953,0.863041141,0.029079029,0.504295944,-0.024409366,0.99957616,-0.015864527,-0.504543528,0.001382196,0.86338515,2.723595812,10.88131486,-2.809965763,0.399138827,-0.88635184,0.234667024,0.765587373,0.463010264,0.446651397,-0.504543528,0.001382196,0.86338515,9.8189814,42.94459453,3.522627768,-1.190906112,0.00333436,2.037883909,-0.736439489,0.002021779,1.260083283,-2.001450608,-1.527524114,-1.167160131,3.4080248,48.40720729,30.80316298,76.70129593,46.30152326,44.41984091,-41.31115482,88.63966656,-21.07376639,-2.001450608,-1.527524114,-1.167160131,20.28865905,4.077523032,1829.662399,33.92386403,-4407.560963,-559.6706341,-84.30934695,186.3582523,54.95165319,957.2209371,17006.54626,-28879.87948,245.5755522,161.0469799,10718.16424,-17052.57408,0.240343348,5076.731381,102527.9874,1170.612377,97572.42657,3906.119004,4955.5608,0,0,5076.731381,102527.9874,107604.7188,7.192662075,-7.192662075,2.18E-11,509.7485458,454.5014542,-707.3865857,-321.2384143,-32.41104176,1982.411042,964.25,-1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,8.67E-19,2.78E-17,-1.73E-18,-5.55E-17,0,0,6.94E-18,2.78E-17,2.78E-17,5.55E-17,5.55E-17,0,0,7.81E-18,5.55E-17,2.95E-17,-7.42E-06,6.32E-06,-1.11E-06,4.12E-06,1.53E-08,-1.68E-07,-0.001103177,0.001149784,-1.11E-06,-0.000163682,-0.001270251,0.005078913,-0.000117992,9.83E-05,-0.002540502,0.010157827,0.010157827
0.941412245,10.92923665,0.260159523,0.861847684,0.029080551,0.506332787,-0.025152113,0.999577059,-0.014597044,-0.506543128,-0.000154911,0.862214611,2.726972515,10.92978271,-2.779139736,0.473624888,-0.835667275,0.27810011,0.720481454,0.549235998,0.423374885,-0.506543128,-0.000154911,0.862214611,9.87320097,42.95749196,3.554387656,-1.192597791,-0.000293986,2.029982258,-0.746931673,-0.00022566,1.271263042,-1.992036156,-1.542297505,-1.170574102,3.33573204,48.39001072,30.76081646,72.05800866,54.92279446,42.32223698,-48.77180917,83.565442,-25.41275232,-1.992036156,-1.542297505,-1.170574102,24.11436986,13.1528058,2792.736271,21.43964925,-3029.772604,-998.2466286,195041.5702,195008.4424,83.86977586,-989.089646,-21228.31566,18268.27944,259.1842889,-72.65585009,-19191.49849,21872.90319,0.241344778,5083.924043,102520.7947,1173.004274,97572.37259,3910.919769,4948.422112,0,0,5083.924043,102520.7947,107604.7187,7.050239416,-7.050239416,-1.66E-10,514.9952221,449.2547779,-705.5048668,-323.1201332,-32.45968161,1982.459682,964.25,2.50E-12,-1028.625,1.59E-12,1950,-2.27E-13,4,6,4,6,30,6,0,-1.11E-16,-1.11E-16,1.73E-18,0,-8.67E-19,0,0,0,0,-1.39E-17,-2.78E-17,1.11E-16,0,1.11E-16,1.11E-16,1.73E-18,1.39E-17,2.86E-17,3.80E-07,4.66E-06,5.05E-06,2.51E-06,-1.60E-08,1.72E-07,0.001103073,-0.001156089,5.05E-06,0.000234909,0.000843354,0.001465555,5.77E-06,8.22E-05,0.001686709,0.00293111,0.00293111
0.951326825,10.9722626,0.263735058,0.860652639,0.029078433,0.508361563,-0.025905284,0.999575676,-0.01331856,-0.508533136,-0.001706597,0.861040729,2.730276679,10.97823261,-2.748356328,0.543099522,-0.776623141,0.319216864,0.668159381,0.629963161,0.395865453,-0.508533136,-0.001706597,0.861040729,9.927632704,42.97147524,3.586465543,-1.194077338,-0.003935286,2.021774463,-0.75725847,-0.002536874,1.282051119,-1.982294436,-1.556640161,-1.173836069,3.263156395,48.37136634,30.71804594,66.69276098,62.99677611,39.79379377,-55.72284455,77.65823525,-29.5275131,-1.982294436,-1.556640161,-1.173836069,20.18515376,4.400548604,1846.129237,34.28961758,-4473.89944,-686.5240906,1.524136965,96.56515365,55.44348486,1008.041816,16091.05432,-28585.55826,248.5748302,169.6380106,11290.46804,-16480.48128,0.242346209,5090.974282,102513.7445,1175.037661,97572.69104,3915.936622,4941.053427,0,0,5090.974282,102513.7445,107604.7188,7.340366573,-7.340366573,2.73E-12,520.1434377,444.1065623,-703.5208636,-325.1041364,-32.57531426,1982.575314,964.25,1.14E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,1.30E-18,2.78E-17,-8.67E-19,0,-5.55E-17,0,2.78E-17,-2.78E-17,2.78E-17,5.55E-17,0,5.55E-17,0,2.91E-17,5.55E-17,2.86E-17,-7.82E-06,6.12E-06,-1.70E-06,3.71E-06,1.61E-08,-1.76E-07,-0.001097444,0.001163722,-1.70E-06,5.87E-05,-0.000640222,0.005097239,-0.000122416,9.24E-05,-0.001280443,0.010194477,0.010194477
0.961295655,11.01530249,0.267342659,0.859456122,0.029072661,0.510382165,-0.026668919,0.999571943,-0.012029124,-0.510513411,-0.003272836,0.859863562,2.733508512,11.02666392,-2.717615677,0.606866812,-0.709811337,0.357603884,0.609170526,0.704384238,0.364354382,-0.510513411,-0.003272836,0.859863562,9.981543539,42.98534077,3.618429374,-1.195538237,-0.007593039,2.013655606,-0.76783074,-0.004918956,1.293136636,-1.972596879,-1.571364253,-1.177133736,3.191275281,48.35287898,30.6754275,60.65962626,70.43594033,36.8705703,-62.08632558,70.97128554,-33.40459673,-1.972596879,-1.571364253,-1.177133736,23.74657747,13.52399393,2792.993139,21.87855743,-2997.128359,-997.3820146,194957.3106,195097.97,83.8785913,-965.8469915,-22197.84105,18924.63939,255.1123548,-73.47629734,-18769.54464,22813.1836,0.243347639,5098.314649,102506.4041,1177.387122,97572.65361,3920.927527,4933.750494,0,0,5098.314649,102506.4041,107604.7187,7.238360457,-7.238360455,1.49E-09,525.3883109,438.8616891,-701.5600023,-327.0649977,-32.60497972,1982.60498,964.25,-5.91E-12,-1028.625,-2.27E-12,1950,1.41E-11,4,6,4,6,30,6,-5.55E-17,-5.55E-17,0,2.17E-18,0,0,-5.55E-17,0,0,-2.78E-17,0,0,5.55E-17,1.11E-16,5.55E-17,0,2.99E-17,0,0,5.00E-07,5.06E-06,5.57E-06,2.72E-06,-1.67E-08,1.80E-07,0.001144189,-0.001215962,5.57E-06,4.66E-06,0.001451453,0.001421477,7.32E-06,8.73E-05,0.002902906,0.002842954,0.002902906
0.97131852,11.05835684,0.270982398,0.858258229,0.02906322,0.512394518,-0.027443048,0.999565792,-0.010728801,-0.512483845,-0.004853586,0.858683149,2.736668296,11.07507595,-2.686917875,0.664290403,-0.635901445,0.392870989,0.544131022,0.77175501,0.329113408,-0.512483845,-0.004853586,0.858683149,10.03555056,43.00034721,3.650649027,-1.196826096,-0.011262779,2.005300651,-0.778214408,-0.007365726,1.30379494,-1.962642419,-1.585617967,-1.180319772,3.119265924,48.33287038,30.63246796,54.02348723,77.17267349,33.56287536,-67.80685491,63.57777117,-36.97666376,-1.962642419,-1.585617967,-1.180319772,20.08181543,4.739424458,1863.793368,34.66280387,-4526.1768,-821.1923113,93.21016354,-0.532769103,55.97055064,1022.16649,15268.31982,-28119.43162,250.5432431,178.7033582,12002.27274,-16006.55061,0.24434907,5105.553009,102499.1657,1179.414262,97572.94933,3926.138747,4926.21641,0,0,5105.553009,102499.1657,107604.7187,7.483444163,-7.483444163,1.55E-11,530.5218389,433.7281611,-699.5215126,-329.1034874,-32.70255652,1982.702557,964.25,-1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,-2.17E-18,-2.78E-17,8.67E-19,0,0,0,0,5.55E-17,0,5.55E-17,0,5.55E-17,0,2.17E-18,8.33E-17,8.67E-19,-8.12E-06,5.89E-06,-2.23E-06,3.29E-06,1.66E-08,-1.83E-07,-0.001050454,0.001134331,-2.23E-06,0.000273549,-1.72E-05,0.004998598,-0.000125767,8.59E-05,-3.43E-05,0.009997195,0.009997195
0.981395259,11.10142614,0.274654374,0.857059077,0.029050097,0.514398513,-0.028227705,0.999557154,-0.009417642,-0.514444297,-0.006448814,0.85749955,2.739756249,11.12346806,-2.656263056,0.714799886,-0.555634036,0.424655085,0.473717414,0.831401967,0.290452372,-0.514444297,-0.006448814,0.85749955,10.08913706,43.01519142,3.682811839,-1.19805117,-0.014946113,1.996964053,-0.788857801,-0.009884441,1.314775737,-1.952660088,-1.600279917,-1.183497683,3.047817256,48.31307811,30.58958421,46.85116595,83.13280828,29.91450646,-72.81917913,55.54572311,-40.23494742,-1.952660088,-1.600279917,-1.183497683,23.36556597,13.89069805,2791.926122,22.2843781,-2976.449746,-991.6100206,194879.2342,195182.6737,83.84830133,-910.943901,-23052.83203,19738.52749,251.9588477,-74.67478719,-18217.56004,23645.28991,0.245350501,5113.036454,102491.6823,1181.715489,97572.93424,3931.320964,4918.748054,0,0,5113.036454,102491.6823,107604.7188,7.427790273,-7.427790273,9.09E-12,535.7612544,428.4887456,-697.4807063,-331.1442937,-32.71373361,1982.713734,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,-1.11E-16,0,-5.55E-17,8.67E-19,0,-8.67E-19,-5.55E-17,-5.55E-17,-5.55E-17,6.94E-18,0,0,1.11E-16,1.67E-16,5.55E-17,1.11E-16,7.81E-18,0,8.67E-19,5.24E-07,5.49E-06,6.02E-06,2.92E-06,-1.70E-08,1.87E-07,0.001137566,-0.001225717,6.02E-06,-0.000238686,0.002041588,0.001261727,7.76E-06,9.28E-05,0.004083176,0.002523454,0.004083176
0.991525649,11.14451088,0.278358653,0.855858764,0.029033279,0.516394079,-0.029022918,0.999545962,-0.008095712,-0.516394661,-0.008058477,0.856312802,2.742772668,11.17183956,-2.625651309,0.757896484,-0.469813198,0.452623993,0.398659596,0.882729075,0.248716519,-0.516394661,-0.008058477,0.856312802,10.14269859,43.03120628,3.715164063,-1.199145833,-0.018640892,1.988466568,-0.799297336,-0.012468658,1.325307978,-1.942495997,-1.61444828,-1.186607559,2.976401886,48.29172496,30.54644792,39.21889745,88.26366545,25.94339696,-77.08200697,46.96184404,-43.11751433,-1.942495998,-1.61444828,-1.186607559,19.9756168,5.094954531,1882.488412,35.0421299,-4563.37795,-960.9922905,186.6982828,-100.7011426,56.52795232,995.649686,14567.98023,-27501.76721,251.4223,188.0425017,12833.45138,-15655.73884,0.246351931,5120.464244,102484.2545,1183.741258,97573.20178,3936.722986,4911.052722,0,0,5120.464244,102484.2545,107604.7187,7.622507124,-7.622507124,-2.73E-12,540.880657,423.369343,-695.3886625,-333.2363375,-32.79117625,1982.791176,964.25,1.00E-20,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,-8.67E-19,2.78E-17,-4.34E-19,-5.55E-17,0,0,0,0,1.39E-17,5.55E-17,5.55E-17,0,0,8.67E-19,2.78E-17,1.43E-17,-8.31E-06,5.63E-06,-2.69E-06,2.89E-06,1.68E-08,-1.90E-07,-0.000966536,0.001065347,-2.69E-06,0.000473638,0.000577055,0.004786219,-0.000127965,7.91E-05,0.001154111,0.009572437,0.009572437
1.001709518,11.18761158,0.282095333,0.854657409,0.029012756,0.518381108,-0.029828719,0.999532145,-0.006763068,-0.518334795,-0.009682539,0.855122967,2.745717781,11.22018981,-2.595082762,0.793158013,-0.379298513,0.476479804,0.319733336,0.925223695,0.2042834,-0.518334795,-0.009682539,0.855122967,10.19594295,43.04703968,3.747519596,-1.20013097,-0.02234589,1.979913181,-0.810002425,-0.015125843,1.336173225,-1.932228765,-1.629034757,-1.18966306,2.905409397,48.27061376,30.50330721,31.20341388,92.50709079,21.7000672,-80.54500963,37.90598325,-45.62177065,-1.932228765,-1.629034757,-1.18966306,22.97473677,14.25198191,2789.719716,22.65793329,-2968.435439,-983.63531,194809.713,195259.9756,83.78433876,-828.4307467,-23766.17253,20686.33331,249.7619536,-76.0505227,-17557.71698,24346.53823,0.247353362,5128.086751,102476.632,1185.989189,97573.21404,3942.097562,4903.41796,0,0,5128.086751,102476.632,107604.7188,7.617720904,-7.617720904,-8.19E-12,546.1107853,418.1392147,-693.2676314,-335.3573686,-32.7843422,1982.784342,964.25,1.00E-20,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,6.51E-19,2.78E-17,0,-5.55E-17,-5.55E-17,0,0,0,0,5.55E-17,5.55E-17,5.55E-17,0,6.51E-19,2.78E-17,0,4.46E-07,5.94E-06,6.39E-06,3.09E-06,-1.70E-08,1.93E-07,0.001079547,-0.001181146,6.39E-06,-0.000483878,0.002592256,0.000991577,7.05E-06,9.85E-05,0.005184513,0.001983153,0.005184513
1.011946634,11.23072872,0.285864476,0.853455111,0.028988518,0.520359529,-0.030645135,0.999515634,-0.00541977,-0.520264595,-0.011320958,0.853930083,2.748591898,11.26851812,-2.564557498,0.820243035,-0.284996377,0.495962125,0.237752213,0.958461737,0.157559461,-0.520264595,-0.011320958,0.853930083,10.24904051,43.06404775,3.779996247,-1.201030222,-0.026062203,1.971276445,-0.820496981,-0.017849354,1.346583446,-1.921856793,-1.64312168,-1.192695777,2.834612654,48.24793634,30.460005,22.88924357,95.82774777,17.20890971,-83.18300322,28.47513428,-47.69261118,-1.921856793,-1.64312168,-1.192695777,19.86340297,5.467546789,1902.008752,35.42547593,-4585.032484,-1103.122096,277.3230277,-199.0478763,57.10963182,926.6748746,14015.4191,-26757.90621,251.1937864,197.4504174,13759.47916,-15448.89024,0.248354793,5135.704472,102469.0143,1188.017649,97573.44884,3947.686822,4895.565442,0,0,5135.704472,102469.0143,107604.7188,7.758244002,-7.758244002,-8.18E-12,551.2167334,413.0332666,-691.1224879,-337.5025121,-32.83958991,1982.83959,964.25,1.00E-20,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,1.11E-16,0,0,2.17E-19,0,8.67E-19,0,0,0,-1.39E-17,0,0,1.11E-16,1.11E-16,0,0,1.41E-17,0,8.67E-19,-8.40E-06,5.36E-06,-3.05E-06,2.52E-06,1.65E-08,-1.97E-07,-0.000850849,0.000961422,-3.05E-06,0.000653282,0.001121468,0.004467404,-0.000128974,7.22E-05,0.002242936,0.008934809,0.008934809
1.022236816,11.2738628,0.289666173,0.852251991,0.028960554,0.522329235,-0.031472192,0.999496358,-0.004065883,-0.522183918,-0.012973689,0.852734213,2.751395261,11.31682384,-2.534075642,0.838894205,-0.187850972,0.510850786,0.153559331,0.982111855,0.108976309,-0.522183918,-0.012973689,0.852734213,10.30192279,43.08088028,3.812536915,-1.201772311,-0.029784876,1.962508758,-0.831254041,-0.020646687,1.357322252,-1.911306125,-1.657619201,-1.195627062,2.764102945,48.22549297,30.41661745,14.35980761,98.18550341,12.52587326,-84.96220955,18.75753002,-49.3348837,-1.911306125,-1.657619201,-1.195627062,22.57757071,14.60731073,2786.594461,23.00085698,-2973.233923,-976.225252,194750.4274,195327.9498,83.6932026,-722.7498602,-24315.5735,21739.89755,248.5197016,-77.40221101,-16816.1269,24898.70946,0.249356223,5143.462716,102461.256,1190.208123,97573.49245,3953.254592,4887.763581,0,0,5143.462716,102461.256,107604.7187,7.807279772,-7.807279772,1.82E-12,556.4336574,407.8163426,-688.9214933,-339.7035067,-32.81516981,1982.81517,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,-4.34E-19,2.78E-17,-4.34E-19,0,0,0,0,2.78E-17,0,5.55E-17,0,5.55E-17,0,4.34E-19,5.55E-17,4.34E-19,2.67E-07,6.38E-06,6.66E-06,3.22E-06,-1.66E-08,2.00E-07,0.00096936,-0.001081024,6.66E-06,-0.000718396,0.003083303,0.00062026,5.16E-06,0.000104122,0.006166605,0.001240521,0.006166605
1.032579824,11.31701432,0.293500485,0.851048149,0.028928857,0.524290158,-0.032309918,0.999474247,-0.002701466,-0.524092662,-0.014640694,0.851535397,2.754128189,11.36510632,-2.50363727,0.848940725,-0.088834729,0.520968364,0.068018578,0.995938774,0.058986712,-0.524092662,-0.014640694,0.851535397,10.35454012,43.09886631,3.845130905,-1.20247319,-0.033519102,1.953734676,-0.841802765,-0.023511288,1.367614545,-1.900726641,-1.671628581,-1.198580817,2.693946512,48.20151158,30.37315879,5.704528815,99.56407758,7.68037473,-85.874895,8.856801774,-50.50148399,-1.900726641,-1.671628581,-1.198580817,19.74202011,5.857175091,1922.116314,35.80996396,-4591.22239,-1244.770904,360.1200699,-290.3469589,57.70857029,815.968025,13630.91291,-25917.38939,249.8792645,206.7255217,14752.26484,-15401.97003,0.250357654,5151.269996,102453.4488,1192.242375,97573.69099,3959.027621,4879.757762,0,0,5151.269996,102453.4488,107604.7188,7.891397337,-7.891397337,-2.27E-11,561.5268424,402.7231576,-686.7232178,-341.9017822,-32.84622321,1982.846223,964.25,2.27E-13,-1028.625,1.00E-20,1950,4.55E-13,4,6,4,6,30,6,0,-5.55E-17,-5.55E-17,-6.51E-19,0,2.17E-19,0,-5.55E-17,-5.55E-17,1.73E-18,0,0,5.55E-17,0,1.11E-16,1.11E-16,2.39E-18,0,2.17E-19,-8.39E-06,5.09E-06,-3.30E-06,2.19E-06,1.59E-08,-2.02E-07,-0.000708815,0.000827582,-3.30E-06,0.000808304,0.001596878,0.00405328,-0.000128805,6.55E-05,0.003193757,0.00810656,0.00810656
1.042975464,11.36018378,0.297367498,0.849843706,0.028893419,0.526242193,-0.033158332,0.999449231,-0.001326586,-0.525990684,-0.016321922,0.850333696,2.756790941,11.41336488,-2.473242502,0.850299954,0.011061341,0.526182131,-0.017994135,0.999805602,0.008060368,-0.525990684,-0.016321922,0.850333696,10.40703835,43.11670686,3.87784782,-1.202970143,-0.037255415,1.944756707,-0.852601947,-0.026450285,1.378216242,-1.889895579,-1.68602384,-1.20138695,2.623948872,48.17772419,30.32953624,-2.989955528,99.94264557,2.732264746,-85.90477979,-1.134193397,-51.20569998,-1.889895579,-1.68602384,-1.20138695,22.1774991,14.95658176,2782.79957,23.31551074,-2990.446873,-972.1001704,194702.4568,195385.2409,83.58224131,-598.3213269,-24684.31824,22867.48324,248.1912415,-78.53585876,-16021.94934,25288.72455,0.251359084,5159.161393,102445.5574,1194.372271,97573.76888,3964.789122,4871.788477,0,0,5159.161393,102445.5574,107604.7188,7.995552969,-7.995552969,3.27E-11,566.7266476,397.5233524,-684.4430618,-344.1819382,-32.80454802,1982.804548,964.25,1.00E-20,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,-1.41E-18,-2.78E-17,1.41E-18,0,-5.55E-17,0,-8.67E-19,-2.78E-17,0,5.55E-17,0,5.55E-17,0,2.28E-18,5.55E-17,1.41E-18,-8.10E-09,6.82E-06,6.81E-06,3.30E-06,-1.57E-08,2.05E-07,0.000809499,-0.000927504,6.81E-06,-0.000929355,0.003496641,0.000160658,2.14E-06,0.000109444,0.006993282,0.000321316,0.006993282
1.053423489,11.40337166,0.30126727,0.848638765,0.028854233,0.52818527,-0.034017462,0.999421237,5.87E-05,-0.527877882,-0.018017336,0.849129152,2.759383846,11.46159888,-2.44289141,0.842978053,0.110837667,0.52640575,-0.103599923,0.993675192,-0.043320534,-0.527877882,-0.018017336,0.849129152,10.45916124,43.13565612,3.910553085,-1.203468945,-0.041003801,1.935845842,-0.863203811,-0.029457721,1.388394467,-1.87910762,-1.69995924,-1.204259132,2.554451681,48.15245851,30.28592922,-11.63292617,99.32493119,-2.285666268,-85.06220941,-11.1091109,-51.4093007,-1.87910762,-1.69995924,-1.204259132,19.60844312,6.263357173,1942.548472,36.19205942,-4582.567777,-1383.227415,430.2065635,-369.4276276,58.31702066,666.9918322,13428.95418,-25012.94313,247.5380419,215.6772473,15781.11413,-15525.46424,0.252360515,5167.156946,102437.5618,1196.41433,97573.92882,3970.742616,4863.632989,0,0,5167.156946,102437.5618,107604.7187,8.022739716,-8.022739716,-2.55E-11,571.8076927,392.4423073,-682.1911459,-346.4338541,-32.80951082,1982.809511,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,-3.42E-18,-2.78E-17,2.00E-18,0,-5.55E-17,0,-8.67E-18,0,3.47E-18,5.55E-17,0,1.11E-16,0,1.21E-17,2.78E-17,5.47E-18,-8.28E-06,4.83E-06,-3.45E-06,1.92E-06,1.48E-08,-2.08E-07,-0.000545699,0.000668813,-3.45E-06,0.000935758,0.001986494,0.003558405,-0.000127511,5.92E-05,0.003972988,0.007116811,0.007116811
1.063923696,11.44657847,0.305199883,0.847433449,0.028811295,0.530119287,-0.034887324,0.999390194,0.001454314,-0.529754116,-0.019726877,0.847921828,2.761907175,11.50980763,-2.412584107,0.827069807,0.209496041,0.521600368,-0.187925812,0.977610484,-0.094665885,-0.529754116,-0.019726877,0.847921828,10.51125165,43.15451206,3.94343612,-1.203719693,-0.044749689,1.926663074,-0.87403532,-0.032539735,1.398848895,-1.868000713,-1.714239439,-1.206940038,2.484997803,48.12731725,30.24208517,-20.13811408,97.70993576,-7.311368982,-83.34863777,-20.97440517,-51.13470074,-1.868000713,-1.714239439,-1.206940038,21.77777825,15.30013774,2778.60455,23.60486811,-3019.154135,-973.827392,194666.4281,195430.9246,83.45940631,-459.2638289,-24861.81512,24034.86536,248.699596,-79.2720541,-15206.38689,25509.14315,0.253361946,5175.179686,102429.5391,1198.481664,97574.04267,3976.698022,4855.496394,0,0,5175.179686,102429.5391,107604.7188,8.181609883,-8.181609883,-8.19E-12,576.986557,387.263443,-679.8331504,-348.7918496,-32.75077822,1982.750778,964.25,2.27E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,1.11E-16,3.79E-19,-2.78E-17,-8.67E-19,0,-5.55E-17,-1.11E-16,0,-2.78E-17,0,1.11E-16,0,5.55E-17,2.22E-16,3.79E-19,5.55E-17,8.67E-19,-3.73E-07,7.23E-06,6.85E-06,3.32E-06,-1.44E-08,2.10E-07,0.000605811,-0.000726221,6.85E-06,-0.001104492,0.003816909,-0.000371156,-1.95E-06,0.000114248,0.007633818,-0.000742312,0.007633818
1.07447583,11.48980468,0.30916539,0.846227861,0.0287646,0.532044176,-0.035767945,0.999356029,0.002860205,-0.531619282,-0.021450511,0.846711766,2.764361268,11.55799052,-2.382320662,0.802757442,0.306049707,0.511775406,-0.270113732,0.951773845,-0.145482368,-0.531619282,-0.021450511,0.846711766,10.56286774,43.17441068,3.976247533,-1.204011997,-0.048508333,1.91761473,-0.884688951,-0.035691684,1.408916411,-1.85700208,-1.728103765,-1.209727253,2.416176342,48.10078577,30.19833662,-28.41715166,95.12152877,-12.31048288,-80.79237856,-30.62505416,-50.35307451,-1.85700208,-1.728103765,-1.209727253,19.45989717,6.685150281,1963.026817,36.56770178,-4560.191596,-1515.982346,483.185175,-431.5881105,58.92676595,485.8829177,13417.77338,-24079.36009,244.263736,224.1329664,16813.79187,-15823.96846,0.254363376,5183.361296,102421.3575,1200.532382,97574.1629,3982.828913,4847.194551,0,0,5183.361296,102421.3575,107604.7188,8.153048821,-8.153048821,1.73E-11,582.0559305,382.1940695,-677.5266399,-351.0983601,-32.72789546,1982.727895,964.25,3.41E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,0,-4.34E-19,2.78E-17,8.67E-19,-5.55E-17,-5.55E-17,0,3.47E-17,2.78E-17,0,5.55E-17,5.55E-17,5.55E-17,0,3.51E-17,5.55E-17,8.67E-19,-8.07E-06,4.59E-06,-3.48E-06,1.69E-06,1.32E-08,-2.13E-07,-0.000366362,0.000489828,-3.48E-06,0.001033567,0.002276544,0.003000259,-0.00012519,5.34E-05,0.004553089,0.006000518,0.006000518
1.085079675,11.53305081,0.313163868,0.845022124,0.028714143,0.533959837,-0.036659334,0.999318671,0.004276293,-0.533473244,-0.023188174,0.845499028,2.766746413,11.60614685,-2.35210118,0.770308665,0.399533153,0.496988753,-0.349329154,0.91642543,-0.195278196,-0.533473244,-0.023188174,0.845499028,10.61452504,43.19428752,4.009285426,-1.204016449,-0.052259723,1.908233998,-0.895543219,-0.038917915,1.419214177,-1.845625255,-1.742256922,-1.212283679,2.347299944,48.0742833,30.1542861,-36.38769098,91.57826731,-17.22057666,-77.41213569,-39.97078113,-49.09630755,-1.845625255,-1.742256922,-1.212283679,21.38137263,15.63876241,2774.290121,23.87237261,-3057.95893,-983.723299,194642.6911,195464.3421,83.33298406,-309.2795882,-24843.93963,25206.5012,249.9357374,-79.45246289,-14401.60112,25558.46706,0.255364807,5191.514344,102413.2044,1202.536372,97574.31315,3988.977972,4838.891253,0,0,5191.514344,102413.2044,107604.7187,8.364528495,-8.364528495,-3.64E-11,587.2102094,377.0397906,-675.0926076,-353.5323924,-32.65213486,1982.652135,964.25,-1.14E-13,-1028.625,-2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,1.11E-16,-5.55E-17,0,-2.39E-18,-2.78E-17,8.67E-19,0,-5.55E-17,0,-6.94E-18,-2.78E-17,-2.78E-17,1.11E-16,1.11E-16,1.11E-16,0,9.32E-18,5.55E-17,2.86E-17,-8.16E-07,7.59E-06,6.78E-06,3.27E-06,-1.25E-08,2.15E-07,0.00036727,-0.000486067,6.78E-06,-0.001233164,0.004032026,-0.000956479,-6.97E-06,0.000118335,0.008064051,-0.001912958,0.008064051
1.095734971,11.57631732,0.317195369,0.843816345,0.028659924,0.5358662,-0.037561518,0.999278046,0.005702524,-0.535315896,-0.024939831,0.844283659,2.769062957,11.654276,-2.321925729,0.73007371,0.489011861,0.477346601,-0.424769667,0.871920526,-0.243567908,-0.535315896,-0.024939831,0.844283659,10.66562351,43.21512285,4.042198685,-1.204097187,-0.056024567,1.899046359,-0.906246739,-0.042215975,1.429173598,-1.834412662,-1.756052141,-1.214981809,2.279168647,48.04650287,30.11040175,-43.96726278,87.12349629,-22.00760539,-73.25334612,-48.91186883,-47.34514544,-1.834412662,-1.756052141,-1.214981809,19.29396832,7.121165246,1983.266492,36.93245878,-4525.665123,-1640.820945,515.5266539,-472.9884672,59.52939468,281.1254804,13599.07503,-23152.31342,240.1796071,231.9440048,17817.64657,-16295.98108,0.256366237,5199.878873,102404.8399,1204.595397,97574.39387,3995.283476,4830.446012,0,0,5199.878873,102404.8399,107604.7188,8.28308215,-8.28308215,3.64E-12,592.2681445,371.9818555,-672.7301503,-355.8948497,-32.59982633,1982.599826,964.25,-2.27E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,1.08E-18,-2.78E-17,8.67E-19,0,0,0,-6.94E-18,-2.78E-17,0,2.78E-17,0,0,0,8.02E-18,5.55E-17,8.67E-19,-7.79E-06,4.40E-06,-3.39E-06,1.53E-06,1.11E-08,-2.17E-07,-0.000175211,0.000295023,-3.39E-06,0.001100137,0.002456781,0.002398622,-0.000121976,4.84E-05,0.004913561,0.004797245,0.004913561
1.106441488,11.61960474,0.321259965,0.842610646,0.02860194,0.537763171,-0.038474503,0.999234082,0.007138816,-0.537147105,-0.026705413,0.84306572,2.771311206,11.70237728,-2.291794402,0.68248168,0.573591579,0.453002713,-0.495673022,0.818706005,-0.289877101,-0.537147105,-0.026705413,0.84306572,10.71682123,43.23602392,4.075379185,-1.203856154,-0.059777394,1.889475686,-0.91711459,-0.045587478,1.439306314,-1.822773055,-1.770067368,-1.217415251,2.210905027,48.01863478,30.06616109,-51.08082001,81.79428217,-26.61061803,-68.35078287,-57.36513347,-45.14092853,-1.822773055,-1.770067368,-1.217415251,20.99085099,15.97365734,2770.138702,24.12177526,-3105.051102,-1003.767183,194631.4832,195484.9459,83.21131554,-151.7042895,-24633.15506,26346.74111,251.7637886,-78.94530669,-13639.58706,25441.23638,0.257367668,5208.161955,102396.5568,1206.536481,97574.57965,4001.625474,4821.977144,0,0,5208.161955,102396.5568,107604.7188,8.543420629,-8.543420629,1.00E-11,597.3944487,366.8555513,-670.2223081,-358.4026919,-32.50686931,1982.506869,964.25,2.27E-13,-1028.625,-2.27E-13,1950,2.27E-13,4,6,4,6,30,6,-5.55E-17,0,-5.55E-17,-1.95E-18,2.78E-17,-2.17E-18,-5.55E-17,0,0,-2.78E-17,0,1.39E-17,5.55E-17,1.11E-16,0,5.55E-17,2.97E-17,2.78E-17,1.60E-17,-1.32E-06,7.91E-06,6.58E-06,3.15E-06,-1.02E-08,2.18E-07,0.000105427,-0.000218649,6.58E-06,-0.001307244,0.00413363,-0.001574639,-1.28E-05,0.000121531,0.00826726,-0.003149279,0.00826726
1.117198963,11.66291351,0.325357704,0.841405136,0.028540191,0.539650679,-0.039398313,0.999186704,0.008585115,-0.538966762,-0.028484886,0.84184526,2.773491511,11.75045008,-2.261707267,0.628035945,0.652427337,0.424157307,-0.561324934,0.757315773,-0.333747117,-0.538966762,-0.028484886,0.84184526,10.76739246,43.25778483,4.108390656,-1.203719708,-0.063544216,1.880145993,-0.927865469,-0.049033148,1.449159291,-1.811342327,-1.783794247,-1.220019539,2.143476725,47.98962023,30.02214579,-57.65509002,75.65199056,-30.99777831,-62.76546373,-65.23992821,-42.47376177,-1.811342327,-1.783794247,-1.220019539,19.10869906,7.569599,2002.985784,37.2816976,-4480.936761,-1755.902009,524.8870292,-490.978264,60.11658394,62.98739214,13967.99604,-22267.14467,235.4328821,238.9905401,18760.75779,-16933.91018,0.258369099,5216.705376,102388.0134,1208.602251,97574.6223,4008.103125,4813.39107,0,0,5216.705376,102388.0134,107604.7188,8.41355216,-8.41355216,1.55E-11,602.440872,361.809128,-667.8022185,-360.8227815,-32.42375702,1982.423757,964.25,-1.14E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,1.30E-18,0,0,0,0,0,0,0,0,1.30E-18,0,0,0,1.30E-18,0,0,-7.45E-06,4.26E-06,-3.18E-06,1.43E-06,8.50E-09,-2.20E-07,2.37E-05,8.86E-05,-3.18E-06,0.001134034,0.002520849,0.001774875,-0.000118037,4.44E-05,0.005041698,0.00354975,0.005041698
1.128007151,11.70624416,0.329488651,0.840199937,0.028474678,0.541528632,-0.04033295,0.999135839,0.010041335,-0.54077474,-0.030278176,0.840622337,2.775604199,11.79849372,-2.23166441,0.567308948,0.724731833,0.391055403,-0.621066211,0.688365457,-0.374739588,-0.54077474,-0.030278176,0.840622337,10.81810331,43.27971101,4.141700693,-1.203234799,-0.067294432,1.870394383,-0.938738265,-0.052550846,1.459119772,-1.799448061,-1.797661984,-1.222332147,2.075862258,47.96038533,29.97773241,-63.62539914,68.75041608,-35.1114525,-56.54640165,-72.46370358,-39.3940592,-1.799448061,-1.797661984,-1.222332147,20.60829959,16.30640076,2766.424828,24.35695872,-3158.285526,-1035.530156,194633.0522,195492.188,83.10251302,10.30502129,-24238.40872,27421.03819,254.0271117,-77.64963634,-12951.04576,25167.91365,0.259370529,5225.118928,102379.5998,1210.482071,97574.84151,4014.636857,4804.758308,0,0,5225.118928,102379.5998,107604.7187,8.717456439,-8.717456439,-3.00E-11,607.5361346,356.7138654,-665.2231455,-363.4018545,-32.31321427,1982.313214,964.25,1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,-3.04E-18,-2.78E-17,8.67E-19,-5.55E-17,0,0,2.78E-17,0,0,5.55E-17,5.55E-17,5.55E-17,0,3.08E-17,2.78E-17,8.67E-19,-1.88E-06,8.16E-06,6.28E-06,2.96E-06,-7.36E-09,2.22E-07,-0.000166386,6.25E-05,6.28E-06,-0.001321812,0.004117393,-0.002203734,-1.92E-05,0.000123697,0.008234786,-0.004407468,0.008234786
1.138865784,11.74959714,0.333652854,0.838995161,0.028405402,0.543396957,-0.041278436,0.999081413,0.011507423,-0.542570927,-0.032085248,0.839397001,2.777649626,11.84650758,-2.201665894,0.500936137,0.789783355,0.3539848,-0.67429947,0.612546153,-0.412440827,-0.542570927,-0.032085248,0.839397001,10.8681385,43.30238807,4.174807232,-1.202875128,-0.07105884,1.860919156,-0.949533188,-0.056145504,1.468866826,-1.787794369,-1.81131989,-1.224837309,2.009148672,47.93014924,29.93359036,-68.93058495,61.16676642,-38.92383757,-49.76802135,-78.95827854,-35.90069968,-1.787794369,-1.81131989,-1.224837309,18.90266509,8.028284844,2021.915632,37.6107658,-4428.247352,-1859.82046,510.3225484,-484.3218456,60.68038046,-157.2255998,14513.28692,-21457.66684,230.1883217,245.1852215,19613.06641,-17724.29508,0.26037196,5233.836384,102370.8824,1212.551859,97574.84879,4021.284525,4796.033574,0,0,5233.836384,102370.8824,107604.7188,8.54510251,-8.54510251,-9.11E-13,612.5706069,351.6793931,-662.7434829,-365.8815171,-32.19814297,1982.198143,964.25,1.00E-20,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-1.73E-18,-2.78E-17,1.73E-18,0,1.11E-16,0,2.78E-17,-2.78E-17,0,1.11E-16,0,1.11E-16,0,2.95E-17,5.55E-17,1.73E-18,-7.06E-06,4.19E-06,-2.87E-06,1.40E-06,5.47E-09,-2.23E-07,0.000226162,-0.000125063,-2.87E-06,0.001133794,0.002466525,0.001151236,-0.000113567,4.14E-05,0.004933051,0.002302472,0.004933051
1.149774605,11.79297297,0.33785037,0.837790929,0.028332368,0.54525557,-0.04223477,0.999023352,0.012983289,-0.5443552,-0.033906025,0.838169313,2.779628137,11.89449098,-2.171711796,0.429609455,0.846932939,0.313273543,-0.720495061,0.530617544,-0.446466001,-0.5443552,-0.033906025,0.838169313,10.91833479,43.32533767,4.208233115,-1.202148618,-0.074802424,1.850996356,-0.960402956,-0.059810206,1.478649241,-1.775654307,-1.825032096,-1.227031767,1.942220281,47.89954977,29.88902251,-73.51899033,52.96911791,-42.38235791,-42.49117242,-84.6648576,-32.05243375,-1.775654307,-1.825032096,-1.227031767,20.23525555,16.63888917,2763.405793,24.58175541,-3215.272221,-1080.121706,194647.7102,195485.4752,83.01418353,173.4945186,-23674.80831,28397.1158,256.5550148,-75.49826899,-12364.29449,24754.55858,0.261373391,5242.381487,102362.3373,1214.373197,97575.09813,4028.00829,4787.239132,0,0,5242.381487,102362.3373,107604.7188,8.885887426,-8.885887426,1.00E-11,617.6321375,346.6178625,-660.0960266,-368.5289734,-32.06938851,1982.069389,964.25,-4.55E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,1.11E-16,-2.17E-18,-2.78E-17,1.73E-18,0,0,-1.11E-16,-1.39E-17,0,0,1.11E-16,0,0,2.22E-16,1.60E-17,2.78E-17,1.73E-18,-2.46E-06,8.34E-06,5.87E-06,2.70E-06,-4.12E-09,2.24E-07,-0.000434042,0.000342979,5.87E-06,-0.001275561,0.003983181,-0.002821406,-2.61E-05,0.000124733,0.007966363,-0.005642812,0.007966363
1.160733341,11.8363721,0.342081247,0.836587355,0.028255577,0.547104395,-0.043201972,0.998961581,0.014468881,-0.546127445,-0.035740472,0.836939324,2.781540095,11.94244331,-2.141802177,0.35407006,0.895610892,0.269287063,-0.759196421,0.443400212,-0.476463058,-0.546127445,-0.035740472,0.836939324,10.9678256,43.34892327,4.241431871,-1.201559408,-0.078559866,1.841371638,-0.971237727,-0.063555087,1.488289634,-1.763772428,-1.838618836,-1.229432127,1.876232537,47.86810231,29.84475751,-77.34397264,44.24770812,-45.46492597,-34.8009736,-89.52061274,-27.85597455,-1.763772428,-1.838618836,-1.229432127,18.67503053,8.494758907,2039.808743,37.91517436,-4370.035662,-1951.651277,472.3773959,-453.295891,61.21347023,-368.0191351,15217.70875,-20755.02299,224.6213093,250.4754078,20347.44746,-18648.23653,0.262374821,5251.267374,102353.4514,1216.443192,97575.07385,4034.824182,4778.377527,0,0,5251.267374,102353.4514,107604.7188,8.678286123,-8.678286123,1.82E-11,622.6538083,341.5961917,-657.5546841,-371.0703159,-31.9214387,1981.921439,964.25,1.14E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,1.11E-16,-1.73E-18,0,8.67E-19,-5.55E-17,1.11E-16,1.11E-16,-1.39E-17,2.78E-17,-2.78E-17,1.11E-16,5.55E-17,1.11E-16,2.22E-16,1.56E-17,2.78E-17,2.86E-17,-6.64E-06,4.18E-06,-2.46E-06,1.42E-06,2.04E-09,-2.26E-07,0.000427938,-0.000341269,-2.46E-06,0.001097918,0.002295805,0.000549971,-0.00010878,3.95E-05,0.00459161,0.001099943,0.00459161
1.17174172,11.87979504,0.346345534,0.83538456,0.028175035,0.548943352,-0.044180037,0.998896026,0.015964106,-0.547887544,-0.037588506,0.835707092,2.783385862,11.99036389,-2.111937107,0.27510076,0.935332431,0.222424854,-0.790024563,0.351767463,-0.502116362,-0.547887544,-0.037588506,0.835707092,11.01747964,43.37289197,4.274959499,-1.200594084,-0.082292822,1.831287877,-0.982097252,-0.067367502,1.497889612,-1.751395897,-1.852169115,-1.231511504,1.810027146,47.83614403,29.800054,-80.36899996,35.08187877,-48.12560035,-26.76723025,-93.48307766,-23.37733846,-1.751395897,-1.852169115,-1.231511504,19.87266295,16.97326394,2761.312856,24.79976755,-3273.474305,-1138.155695,194675.8077,195464.2048,82.95316847,334.2166225,-22963.09046,29246.05328,259.1697959,-72.45931311,-11904.25339,24222.30372,0.263376252,5259.94566,102344.7731,1218.209871,97575.34895,4041.735789,4769.424139,0,0,5259.94566,102344.7731,107604.7188,9.048067316,-9.048067316,-7.28E-12,627.6793319,336.5706681,-654.8418667,-373.7831333,-31.77360199,1981.773602,964.25,1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,-1.11E-16,0,0,5.20E-18,2.78E-17,-3.47E-18,0,-1.11E-16,0,2.08E-17,1.39E-17,2.78E-17,1.11E-16,1.11E-16,1.11E-16,0,2.60E-17,4.16E-17,3.12E-17,-3.06E-06,8.43E-06,5.37E-06,2.39E-06,-5.01E-10,2.27E-07,-0.000683675,0.000608448,5.37E-06,-0.001170885,0.003735075,-0.003405642,-3.31E-05,0.000124581,0.00747015,-0.006811284,0.00747015
1.182799465,11.92324224,0.350643278,0.834182662,0.028090749,0.550772364,-0.045168982,0.998826612,0.017468911,-0.549635379,-0.03945009,0.834472672,2.785165806,12.03825212,-2.082116645,0.193517834,0.96570254,0.173116874,-0.812681855,0.256636503,-0.523149986,-0.549635379,-0.03945009,0.834472672,11.06641778,43.3973803,4.308247701,-1.199768918,-0.086038589,1.821509504,-0.992966721,-0.071263675,1.507421276,-1.739280497,-1.865680848,-1.233801146,1.744776288,47.80349293,29.75566973,-82.56375723,25.57156792,-50.34948028,-18.48261805,-96.50704008,-18.62981312,-1.739280497,-1.865680848,-1.233801146,18.4255796,8.966340601,2056.44799,38.19077472,-4308.838075,-2030.973377,413.0344699,-399.6491987,61.70942733,-558.5717878,16058.63168,-20186.63887,218.9107479,254.8439786,20940.68755,-19682.02182,0.264377682,5268.993728,102335.725,1220.275291,97575.29793,4048.718436,4760.427092,0,0,5268.993728,102335.725,107604.7187,8.813545718,-8.813545718,-2.73E-12,632.6869103,331.5630897,-652.2366677,-376.3883323,-31.59209471,1981.592095,964.25,-1.14E-13,-1028.625,-2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,0,8.67E-19,2.78E-17,0,0,0,0,2.08E-17,1.39E-17,-2.78E-17,2.78E-17,0,0,0,2.17E-17,4.16E-17,2.78E-17,-6.22E-06,4.25E-06,-1.97E-06,1.50E-06,-1.75E-09,-2.28E-07,0.000623959,-0.000554492,-1.97E-06,0.001025049,0.002014839,-7.40E-06,-0.000103901,3.88E-05,0.004029678,-1.48E-05,0.004029678
1.193906292,11.96671422,0.35497452,0.832981778,0.028002726,0.552591355,-0.046168798,0.998753263,0.018983203,-0.551370837,-0.041325141,0.833236121,2.786880309,12.08610732,-2.052340848,0.110162713,0.986419877,0.121819549,-0.826954882,0.158959298,-0.539330664,-0.551370837,-0.041325141,0.833236121,11.11550228,43.4223612,4.341862783,-1.198567908,-0.089756947,1.811275212,-1.003809616,-0.075224429,1.516835958,-1.726677002,-1.879064513,-1.235768747,1.679330299,47.77018507,29.71084962,-83.90832754,15.80391413,-52.09860624,-10.02265515,-98.56829134,-13.68531243,-1.726677002,-1.879064513,-1.235768747,19.52085292,17.31182521,2760.34331,25.01419692,-3330.309661,-1209.736796,194717.6288,195427.8787,82.92530847,488.1826215,-22128.90059,29943.25343,261.6938322,-68.5362648,-11591.5445,23596.64789,0.265379113,5277.807273,102326.9115,1221.992043,97575.5935,4055.815231,4751.317975,0,0,5277.807273,102326.9115,107604.7188,9.203470153,-9.203470153,-2.09E-11,637.6745896,326.5754104,-649.4615877,-379.1634123,-31.42406102,1981.424061,964.25,1.14E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,1.11E-16,0,0,0,-5.55E-17,0,1.11E-16,0,0,5.55E-17,1.11E-16,5.55E-17,0,2.22E-16,0,0,5.55E-17,-3.64E-06,8.44E-06,4.79E-06,2.02E-06,3.43E-09,2.28E-07,-0.000902696,0.000845798,4.79E-06,-0.001013619,0.003381229,-0.003935564,-4.01E-05,0.000123229,0.006762459,-0.007871129,0.007871129
1.205061919,12.01021141,0.359339306,0.83178203,0.027910973,0.554400246,-0.047179501,0.998675904,0.020506926,-0.553093798,-0.043213619,0.831997496,2.788529744,12.1339289,-2.022609776,0.025893236,0.997279772,0.069011574,-0.832716513,0.059712981,-0.550470317,-0.553093798,-0.043213619,0.831997496,11.16387917,43.44774821,4.375237531,-1.197500449,-0.093486189,1.801339085,-1.014707636,-0.079272777,1.526255468,-1.714322924,-1.892495719,-1.237941677,1.614827779,47.73633572,29.66634996,-84.38985769,5.884846613,-53.36646423,-1.484144715,-99.64078337,-8.56216575,-1.714322924,-1.892495719,-1.237941677,18.15472387,9.440224154,2071.653816,38.43392258,-4247.186675,-2097.872903,335.5360068,-326.4311877,62.16293349,-719.5167343,17008.81384,-19775.3046,213.2320543,258.3087298,21374.33142,-20797.92423,0.266380544,5287.010743,102317.708,1224.047291,97575.5214,4062.963452,4742.186605,0,0,5287.010743,102317.708,107604.7187,8.951197396,-8.951197396,2.00E-11,642.6663323,321.5836677,-646.7903858,-381.8346142,-31.20855451,1981.208555,964.25,-2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,-1.11E-16,0,-1.11E-16,-2.60E-18,0,0,0,1.11E-16,0,0,-3.47E-18,0,1.11E-16,1.11E-16,1.11E-16,1.11E-16,2.60E-18,3.47E-18,0,-5.81E-06,4.40E-06,-1.41E-06,1.62E-06,-5.80E-09,-2.29E-07,0.000808336,-0.000758266,-1.41E-06,0.000914333,0.001633724,-0.00050088,-9.92E-05,3.93E-05,0.003267448,-0.00100176,0.003267448
1.216266049,12.05373433,0.363737671,0.830583534,0.027815501,0.556198967,-0.048201078,0.99859446,0.022039985,-0.554804154,-0.045115439,0.830756852,2.79011451,12.18171618,-1.992923475,-0.058425076,0.998176233,0.015189383,-0.829927021,-0.0401099,-0.556428194,-0.554804154,-0.045115439,0.830756852,11.21236757,43.4737319,4.408925802,-1.196067044,-0.097185992,1.790964614,-1.025528368,-0.083382432,1.535483502,-1.701501859,-1.905709797,-1.239800873,1.550176571,47.70169081,29.62143226,-84.00585667,-4.094484349,-54.12413962,7.055157149,-99.71976912,-3.336566358,-1.701501859,-1.905709797,-1.239800873,19.17954835,17.65693648,2760.653675,25.22769164,-3383.252128,-1294.467481,194773.2211,195376.2794,82.93524136,630.3300563,-21201.90946,30469.25956,263.9564344,-63.76671683,-11441.73581,22906.59136,0.267381974,5295.961941,102308.7568,1225.719584,97575.83141,4070.242356,4732.925404,0,0,5295.961941,102308.7568,107604.7187,9.351705059,-9.351705059,2.37E-11,647.6147726,316.6352274,-643.9561167,-384.6688833,-31.01897351,1981.018974,964.25,3.41E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,-5.55E-17,0,-1.11E-16,-8.67E-19,0,-1.73E-18,0,0,1.11E-16,0,2.60E-18,2.78E-17,1.11E-16,5.55E-17,0,2.22E-16,8.67E-19,2.60E-18,2.95E-17,-4.20E-06,8.37E-06,4.16E-06,1.60E-06,7.59E-09,2.30E-07,-0.001080665,0.001043973,4.16E-06,-0.0008125,0.002933597,-0.004392176,-4.68E-05,0.000120708,0.005867194,-0.008784353,0.008784353
1.227518394,12.09728341,0.368169657,0.829386414,0.027716319,0.557987438,-0.049233541,0.998508854,0.023582324,-0.556501783,-0.047030556,0.829514251,2.791634988,12.22946857,-1.963282004,-0.14192797,0.989102982,-0.039137489,-0.818634361,-0.139511356,-0.557112524,-0.556501783,-0.047030556,0.829514251,11.26017398,43.50001513,4.442383854,-1.194751223,-0.100893738,1.780866977,-1.036447798,-0.087583623,1.544786121,-1.688904407,-1.919053313,-1.241851194,1.486434697,47.66664649,29.57682153,-82.76135093,-14.02609574,-54.37438405,15.49789852,-98.79913913,1.969861896,-1.688904407,-1.919053313,-1.241851194,17.86348512,9.913577774,2085.290374,38.64162092,-4187.509863,-2152.926212,244.0964049,-237.7111979,62.56996066,-843.5622849,18037.33378,-19538.41594,207.7505227,260.9204227,21635.36697,-21965.14989,0.268383405,5305.313646,102299.4051,1227.758428,97575.74453,4077.555218,4723.660571,0,0,5305.313646,102299.4051,107604.7187,9.091417829,-9.091417829,-1.09E-11,652.588489,311.661511,-641.2168957,-387.4081043,-30.76925162,1980.769252,964.25,1.14E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,-1.73E-18,0,1.73E-18,0,0,-1.11E-16,1.04E-17,3.47E-18,5.55E-17,1.11E-16,0,5.55E-17,1.11E-16,1.21E-17,3.47E-18,5.72E-17,-5.43E-06,4.62E-06,-8.05E-07,1.78E-06,-1.00E-08,-2.31E-07,0.000974253,-0.000945122,-8.05E-07,0.000765894,0.001166148,-0.000912698,-9.48E-05,4.08E-05,0.002332296,-0.001825397,0.002332296
1.238818645,12.14085917,0.372635294,0.828190786,0.02761344,0.559765593,-0.050276876,0.998419013,0.025133847,-0.558186579,-0.048958886,0.828269745,2.793091592,12.2771854,-1.933685399,-0.223761237,0.970153474,-0.093451302,-0.798973499,-0.237497925,-0.55248175,-0.558186579,-0.048958886,0.828269745,11.30804086,43.52698992,4.476131287,-1.193088693,-0.104571031,1.770362327,-1.047241685,-0.09184269,1.553827601,-1.675874774,-1.932096483,-1.243605249,1.422612184,47.63068011,29.53182495,-80.67137384,-23.81877824,-54.09805986,23.76765232,-96.89403773,7.278455712,-1.675874774,-1.932096483,-1.243605249,18.84789249,18.0109234,2762.354265,25.44221671,-3429.928116,-1391.474833,194842.1908,195309.6814,82.98624053,754.8535874,-20214.79725,30810.39498,265.8002002,-58.21977546,-11464.75761,22183.64192,0.269384835,5314.405064,102290.3137,1229.392282,97576.06239,4085.012782,4714.251296,0,0,5314.405064,102290.3137,107604.7188,9.492527178,-9.492527178,-4.64E-11,657.4967258,306.7532742,-638.326388,-390.298612,-30.55655397,1980.556554,964.25,2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,1.11E-16,-8.67E-19,-2.78E-17,0,1.11E-16,-1.11E-16,-1.11E-16,-1.73E-17,-1.39E-17,2.78E-17,1.11E-16,1.11E-16,1.11E-16,2.22E-16,1.82E-17,4.16E-17,2.78E-17,-4.71E-06,8.22E-06,3.50E-06,1.15E-06,1.19E-08,2.31E-07,-0.001209934,0.001194643,3.50E-06,-0.000578386,0.002407507,-0.004759048,-5.30E-05,0.000117093,0.004815014,-0.009518096,0.009518096
1.25016651,12.18446203,0.377134622,0.826996777,0.027506876,0.56153335,-0.051331091,0.998324859,0.026694494,-0.55985842,-0.05090038,0.827023398,2.794484711,12.32486607,-1.904133716,-0.30308951,0.94151993,-0.147231012,-0.771164897,-0.333090638,-0.542545231,-0.55985842,-0.05090038,0.827023398,11.35526662,43.5541683,4.509668872,-1.191518892,-0.108252215,1.760100025,-1.05817442,-0.096197168,1.563007361,-1.663029986,-1.945343601,-1.245527328,1.359644509,47.59444226,29.48710817,-77.75851992,-33.3665002,-53.30770483,31.77009761,-94.01826668,12.56619133,-1.663029986,-1.945343601,-1.245527328,17.55345478,10.38364663,2097.270211,38.81163646,-4132.039508,-2197.163711,143.542107,-138.2232342,62.92791045,-925.891311,19110.64415,-19487.40031,202.6153121,262.7596081,21716.72334,-23150.89954,0.270386266,5323.897591,102280.8212,1231.408051,97575.96749,4092.489539,4704.853674,0,0,5323.897591,102280.8212,107604.7188,9.234235456,-9.234235456,5.64E-11,662.4498007,301.8001993,-635.5173575,-393.1076425,-30.27260684,1980.272607,964.25,1.00E-20,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,0,0,0,0,5.55E-17,3.47E-18,0,1.11E-16,0,-6.94E-18,6.94E-18,2.78E-17,1.11E-16,0,1.11E-16,0,6.94E-18,6.25E-17,3.12E-17,-5.10E-06,4.91E-06,-1.76E-07,1.95E-06,-1.44E-08,-2.32E-07,0.001114126,-0.001106774,-1.76E-07,0.000581347,0.000628914,-0.00122796,-9.09E-05,4.34E-05,0.001257827,-0.00245592,0.00245592
1.261561666,12.22809251,0.381667663,0.825804499,0.027396641,0.563290647,-0.052396168,0.998226316,0.028264172,-0.561517204,-0.052854952,0.825775262,2.795814775,12.37250994,-1.874626984,-0.379104727,0.903491375,-0.199957351,-0.73551209,-0.425334798,-0.527363513,-0.561517204,-0.052854952,0.825775262,11.40248793,43.58212048,4.543461867,-1.189630313,-0.111903022,1.749474586,-1.068937592,-0.100606116,1.571863721,-1.649800137,-1.958216064,-1.247179238,1.296682758,47.55717269,29.44205084,-74.05472814,-42.58195712,-51.99432497,39.43365126,-90.20649751,17.75386864,-1.649800137,-1.958216064,-1.247179238,18.52450019,18.37597082,2765.505303,25.65895403,-3468.20483,-1499.45566,194923.4951,195229.0625,83.08009903,855.4234871,-19202.14018,30959.20444,267.0866321,-51.99232976,-11664.51293,21460.72599,0.271387697,5333.131826,102271.5869,1233.009822,97576.2863,4100.122005,4695.300628,0,0,5333.131826,102271.5869,107604.7187,9.625844422,-9.625844422,-1.64E-11,667.3172699,296.9327301,-632.5733459,-396.0516541,-30.03502838,1980.035028,964.25,-2.27E-13,-1028.625,-4.55E-13,1950,2.27E-13,4,6,4,6,30,6,0,-5.55E-17,-1.11E-16,0,-5.55E-17,1.73E-18,0,0,-1.11E-16,1.39E-17,1.39E-17,2.78E-17,1.11E-16,0,5.55E-17,2.22E-16,1.39E-17,6.94E-17,2.95E-17,-5.16E-06,7.99E-06,2.81E-06,6.85E-07,1.63E-08,2.32E-07,-0.001285994,0.001292579,2.81E-06,-0.000323343,0.001821125,-0.00502291,-5.85E-05,0.000112502,0.00364225,-0.01004582,0.01004582
1.273003817,12.27175103,0.386234455,0.824614083,0.02728275,0.565037403,-0.053472111,0.998123309,0.029842816,-0.563162808,-0.054822549,0.824525403,2.797082179,12.42011641,-1.845165254,-0.451034417,0.856450705,-0.251117791,-0.692398445,-0.513309534,-0.50704804,-0.563162808,-0.054822549,0.824525403,11.4491217,43.610194,4.577074503,-1.187801546,-0.11555251,1.739045305,-1.079874633,-0.105114083,1.580913563,-1.636705022,-1.971356693,-1.248967872,1.234504397,47.51974134,29.397234,-69.5991376,-51.36498014,-50.18038327,46.6704573,-85.49161929,22.81903259,-1.636705022,-1.971356693,-1.248967872,17.22673192,10.84785546,2107.557314,38.94258411,-4082.728254,-2232.016441,38.92119924,-32.97864631,63.23570543,-964.3083276,20193.71075,-19627.34594,197.9542738,263.9323911,21617.563,-24321.50886,0.272389127,5342.757671,102261.9611,1234.995632,97576.1903,4107.762039,4685.770776,0,0,5342.757671,102261.9611,107604.7188,9.379526017,-9.379526017,2.91E-11,672.2467032,292.0032968,-629.6930298,-398.9319702,-29.71702592,1979.717026,964.25,2.27E-13,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,-1.73E-18,0,0,0,1.11E-16,0,1.39E-17,-1.39E-17,0,1.11E-16,0,1.67E-16,0,1.56E-17,1.39E-17,0,-4.83E-06,5.27E-06,4.57E-07,2.14E-06,-1.87E-08,-2.33E-07,0.001219986,-0.00123452,4.57E-07,0.000364271,4.13E-05,-0.001435178,-8.78E-05,4.69E-05,8.27E-05,-0.002870355,0.002870355
1.284492627,12.3154381,0.390835015,0.823425639,0.02716522,0.566773559,-0.054558903,0.998015761,0.031430334,-0.564795134,-0.056803087,0.823273871,2.798287369,12.46768483,-1.815748546,-0.518149504,0.800870822,-0.300211622,-0.642283075,-0.596137011,-0.481760434,-0.564795134,-0.056803087,0.823273871,11.495675,43.63910815,4.610900056,-1.185689632,-0.119172815,1.728307627,-1.090603952,-0.109673349,1.589587415,-1.623282431,-1.984059996,-1.250520205,1.172433334,47.48118913,29.35213326,-64.43928055,-59.63598641,-47.86700982,53.41709649,-79.92668424,27.68392965,-1.623282431,-1.984059996,-1.250520205,18.20752913,18.75402238,2770.114738,25.87823626,-3496.266703,-1616.737638,195015.2734,195136.2751,83.21706351,925.5866392,-18199.23799,30914.6835,267.7008187,-45.20435989,-12038.6969,20771.04236,0.273390558,5352.137197,102252.5816,1236.57179,97576.50308,4115.565406,4676.078472,0,0,5352.137197,102252.5816,107604.7188,9.751719762,-9.751719762,-2.73E-12,677.0731959,287.1768041,-626.6979492,-401.9270508,-29.45263852,1979.452639,964.25,-2.27E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,0,1.73E-18,-2.78E-17,0,-1.11E-16,1.11E-16,0,1.39E-17,0,2.78E-17,1.11E-16,1.11E-16,1.11E-16,0,1.56E-17,2.78E-17,2.78E-17,-5.53E-06,7.69E-06,2.14E-06,2.12E-07,2.06E-08,2.34E-07,-0.001307517,0.001335717,2.14E-06,-5.97E-05,0.001194811,-0.005174133,-6.32E-05,0.000107085,0.002389621,-0.010348267,0.010348267
1.296027796,12.35915414,0.395469377,0.822239301,0.027044067,0.568499033,-0.055656541,0.997903597,0.033026658,-0.566414055,-0.058796506,0.822020735,2.79943075,12.5152146,-1.786376908,-0.579771752,0.737309862,-0.346754788,-0.585696025,-0.672991188,-0.451711222,-0.566414055,-0.058796506,0.822020735,11.54170411,43.66807755,4.644582413,-1.183597703,-0.122785443,1.717710105,-1.101535508,-0.114334754,1.598499371,-1.609935185,-1.997082873,-1.252170774,1.111061192,47.44256327,29.30722345,-58.62915192,-67.30433124,-45.08634231,59.59532659,-73.56208562,32.32863977,-1.609935185,-1.997082873,-1.252170774,16.88584261,11.30390671,2116.168424,39.03397592,-4041.180107,-2259.247981,-64.87255983,73.10864301,63.49382925,-959.1351935,21251.19805,-19956.84624,193.8697986,264.5653404,21343.35627,-25443.62726,0.274391989,5361.888917,102242.8298,1238.520764,97576.41291,4123.368153,4666.416919,0,0,5361.888917,102242.8298,107604.7187,9.527012645,-9.527012645,9.09E-13,681.975656,282.274344,-623.7452624,-404.8797376,-29.10089768,1979.100898,964.25,-1.14E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,1.11E-16,0,0,1.73E-18,0,1.73E-18,0,0,0,2.78E-17,-2.78E-17,0,1.11E-16,1.11E-16,0,0,2.95E-17,2.78E-17,1.73E-18,-4.63E-06,5.69E-06,1.07E-06,2.31E-06,-2.30E-08,-2.34E-07,0.001284068,-0.001319862,1.07E-06,0.000120532,-0.000575408,-0.001526689,-8.57E-05,5.10E-05,-0.001150816,-0.003053378,0.003053378
1.307608977,12.40289964,0.400137551,0.821055178,0.026919311,0.570213772,-0.056765006,0.997786741,0.034631698,-0.568019479,-0.060802723,0.820766045,2.800512781,12.5627051,-1.757050354,-0.635280589,0.666405569,-0.390284756,-0.523232687,-0.74310608,-0.417158134,-0.568019479,-0.060802723,0.820766045,11.58756871,43.69793691,4.678428254,-1.181264663,-0.126371163,1.706867703,-1.112228465,-0.119044741,1.606994311,-1.596326256,-2.009619672,-1.253625524,1.049908388,47.40275079,29.26209566,-52.22992361,-74.30166982,-41.84922314,65.15288151,-66.46737052,36.67881241,-1.596326256,-2.009619672,-1.253625524,17.89476812,19.14668664,2776.137814,26.09951755,-3512.6772,-1741.35364,195114.7505,195034.1427,83.39582057,959.3152415,-17240.92205,30682.28916,267.5550257,-37.99350304,-12578.83287,20146.89842,0.275393419,5371.415929,102233.3028,1240.07767,97576.71282,4131.33826,4656.589998,0,0,5371.415929,102233.3028,107604.7187,9.870368913,-9.870368913,-2.09E-11,686.7612595,277.4887405,-620.701178,-407.923822,-28.80764587,1978.807646,964.25,3.41E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,1.11E-16,0,0,0,2.78E-17,1.73E-18,0,0,0,0,-2.78E-17,0,1.11E-16,1.11E-16,0,0,0,5.55E-17,1.73E-18,-5.82E-06,7.33E-06,1.49E-06,-2.52E-07,2.47E-08,2.35E-07,-0.001276103,0.001324932,1.49E-06,0.000200774,0.000550394,-0.005207082,-6.69E-05,0.000101026,0.001100788,-0.010414164,0.010414164
1.319235861,12.44667505,0.404839569,0.819873404,0.026790971,0.571917691,-0.057884292,0.997665115,0.03624538,-0.56961128,-0.062821673,0.81950987,2.801533874,12.61015573,-1.727768925,-0.684119403,0.588868894,-0.430365041,-0.455547619,-0.805783385,-0.37840389,-0.56961128,-0.062821673,0.81950987,11.63297902,43.72780332,4.712174031,-1.178906306,-0.129941764,1.696101893,-1.123144086,-0.123859281,1.615759722,-1.58272642,-2.022512619,-1.255134124,0.989361302,47.36292891,29.21710129,-45.30816558,-80.55014808,-38.19683145,70.02386996,-58.70816137,40.71894996,-1.58272642,-2.022512619,-1.255134124,16.53364415,11.74986984,2123.172562,39.08623222,-4008.59682,-2280.874815,-163.420456,175.5435766,63.70431377,-912.8876418,22248.66114,-20468.06353,190.4358142,264.799775,20905.7339,-26485.39408,0.27639485,5381.286298,102223.4325,1241.983162,97576.63513,4139.303136,4646.797318,0,0,5381.286298,102223.4325,107604.7188,9.676270571,-9.676270571,1.64E-11,691.6331502,272.6168498,-617.6754899,-410.9495101,-28.42259268,1978.422593,964.25,-2.27E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,-1.11E-16,0,2.78E-17,1.73E-18,0,1.11E-16,0,-1.39E-17,2.78E-17,2.78E-17,1.11E-16,0,1.11E-16,1.11E-16,1.39E-17,5.55E-17,2.95E-17,-4.51E-06,6.14E-06,1.65E-06,2.47E-06,-2.70E-08,-2.36E-07,0.001299543,-0.001355258,1.65E-06,-0.000141604,-0.001199091,-0.001498938,-8.45E-05,5.57E-05,-0.002398183,-0.002997876,0.002997876
1.330908093,12.49048082,0.409575436,0.818694089,0.026659067,0.573610741,-0.059014377,0.997538644,0.037867617,-0.571189365,-0.064853275,0.81825226,2.802494503,12.65756586,-1.698532627,-0.725801118,0.505476822,-0.46658967,-0.383347684,-0.860399463,-0.335793565,-0.571189365,-0.064853275,0.81825226,11.67813611,43.75859015,4.746028726,-1.176353723,-0.133488726,1.685161099,-1.133798663,-0.128720357,1.624080093,-1.568936348,-2.03488641,-1.256492597,0.929151859,47.3218798,29.1719617,-37.93617329,-85.99573267,-34.14892757,74.16971439,-50.36794816,44.37995639,-1.568936348,-2.03488641,-1.256492597,17.58373852,19.555154,2783.47844,26.32138256,-3516.423832,-1871.125869,195218.2399,194926.4553,83.61353596,951.6426102,-16360.3846,30273.73274,266.5910894,-30.50911935,-13270.52535,19618.56949,0.27739628,5390.962569,102213.7562,1243.526841,97576.91571,4147.435728,4636.84047,0,0,5390.962569,102213.7562,107604.7188,9.982153404,-9.982153404,-1.55E-11,696.3781775,267.8718225,-614.5840411,-414.0409589,-28.09833486,1978.098335,964.25,-2.27E-13,-1028.625,-2.27E-13,1950,-4.55E-13,4,6,4,6,30,6,0,0,-5.55E-17,1.73E-18,0,5.20E-18,0,0,1.11E-16,-2.78E-17,-2.78E-17,0,1.11E-16,0,0,1.67E-16,2.95E-17,2.78E-17,5.20E-18,-6.02E-06,6.94E-06,8.98E-07,-6.94E-07,2.86E-08,2.37E-07,-0.0011958,0.001263578,8.98E-07,0.000447647,-8.96E-05,-0.005120323,-6.96E-05,9.45E-05,-0.000179202,-0.010240646,0.010240646
1.342625356,12.53431742,0.414345179,0.817517368,0.026523623,0.575292839,-0.06015525,0.997407253,0.039498332,-0.572753611,-0.066897457,0.816993287,2.803395091,12.7049349,-1.669341498,-0.759913093,0.4170646,-0.498587214,-0.307384762,-0.906411523,-0.289711509,-0.572753611,-0.066897457,0.816993287,11.72291202,43.78935468,4.779830584,-1.173726712,-0.137012171,1.674228295,-1.144687402,-0.133687479,1.632689858,-1.55508493,-2.047636632,-1.257856152,0.869450645,47.28086042,29.12689256,-30.19031545,-90.57610396,-29.75473795,77.5390917,-41.52470992,47.6524916,-1.55508493,-2.047636632,-1.257856152,16.17321813,12.18425827,2128.688785,39.10065437,-3985.74188,-2299.078689,-253.0126832,270.4864427,63.87067376,-829.7908806,23153.70376,-21147.00928,187.6960137,264.785676,20322.12152,-27417.57052,0.278397711,5400.944722,102203.774,1245.382662,97576.85666,4155.56206,4626.917365,0,0,5400.944722,102203.774,107604.7187,9.826736405,-9.826736405,5.46E-12,701.2157148,263.0342852,-611.4852218,-417.1397782,-27.68046265,1977.680463,964.25,1.00E-20,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,0,0,-3.47E-18,1.11E-16,0,0,0,-2.78E-17,0,1.11E-16,1.11E-16,5.55E-17,0,0,2.78E-17,3.47E-18,-4.48E-06,6.62E-06,2.16E-06,2.60E-06,-3.08E-08,-2.38E-07,0.001261306,-0.001334938,2.16E-06,-0.000411632,-0.001807166,-0.001352609,-8.44E-05,6.07E-05,-0.003614333,-0.002705219,0.003614333
1.354387287,12.57818529,0.419148799,0.81634335,0.026384661,0.576963937,-0.06130689,0.997270864,0.041137439,-0.574303927,-0.068954139,0.815733,2.804236121,12.75226224,-1.640195537,-0.786121209,0.324517315,-0.526024674,-0.228447905,-0.943363047,-0.24057788,-0.574303927,-0.068954139,0.815733,11.76734462,43.82105069,4.813683601,-1.170955451,-0.140516084,1.663194151,-1.155301912,-0.138699962,1.640840501,-1.541117607,-2.059851445,-1.259118862,0.810207168,47.23859908,29.0817552,-22.15103479,-94.25404481,-25.04178901,80.10908951,-32.27276203,50.47438541,-1.541117607,-2.059851445,-1.259118862,17.2718045,19.98012797,2791.992297,26.54159343,-3506.944954,-2003.756132,195321.263,194817.8467,83.86594548,899.3074343,-15588.06831,29706.56302,264.7815581,-22.90611201,-14093.92254,19213.22155,0.279399142,5410.771459,102193.9473,1246.918592,97577.11205,4163.852866,4616.835246,0,0,5410.771459,102193.9473,107604.7188,10.08756916,-10.08756916,2.19E-11,705.9206254,258.3293746,-608.347584,-420.277416,-27.32301546,1977.323015,964.25,3.41E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,-5.55E-17,0,-1.11E-16,-1.73E-18,0,-3.47E-18,1.11E-16,0,-1.11E-16,-1.39E-17,2.78E-17,1.39E-17,1.11E-16,1.67E-16,0,2.22E-16,1.56E-17,2.78E-17,1.73E-17,-6.12E-06,6.51E-06,3.71E-07,-1.10E-06,3.22E-08,2.39E-07,-0.001072457,0.001156869,3.71E-07,0.000672208,-0.00070276,-0.004916684,-7.11E-05,8.78E-05,-0.001405521,-0.009833367,0.009833367
1.36619356,12.62208489,0.423986318,0.81517217,0.026242206,0.578623954,-0.062469278,0.997129403,0.042784855,-0.575840189,-0.071023244,0.81447147,2.805018029,12.79954728,-1.611094776,-0.804173186,0.228761056,-0.548610852,-0.147355231,-0.970888293,-0.188844798,-0.575840189,-0.071023244,0.81447147,11.81146907,43.85271408,4.847533115,-1.168058679,-0.143987312,1.652097058,-1.166152498,-0.143818872,1.649285339,-1.527017138,-2.072445848,-1.260335206,0.751374575,47.19638123,29.03662251,-13.90134258,-96.98488522,-20.06603493,81.84456378,-22.69908692,52.84396997,-1.527017138,-2.072445848,-1.260335206,15.80775692,12.60609003,2132.882235,39.07936022,-3972.923127,-2316.114747,-330.7769669,354.8859187,63.99779113,-715.2097908,23937.06374,-21974.03056,185.6633435,264.6754823,19615.16726,-28214.58701,0.280400572,5420.859028,102183.8597,1248.719206,97577.0771,4172.139821,4606.782618,0,0,5420.859028,102183.8597,107604.7187,9.977721774,-9.977721774,-3.09E-11,710.7199216,253.5300784,-605.1760331,-423.4489669,-26.87284054,1976.872841,964.25,-3.41E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,-5.55E-17,-5.55E-17,0,1.73E-18,-2.78E-17,0,0,0,0,0,0,-1.39E-17,5.55E-17,5.55E-17,5.55E-17,0,1.73E-18,2.78E-17,1.39E-17,-4.54E-06,7.11E-06,2.60E-06,2.68E-06,-3.41E-08,-2.40E-07,0.001166728,-0.001255672,2.60E-06,-0.000677252,-0.002377597,-0.001092615,-8.55E-05,6.58E-05,-0.004755194,-0.00218523,0.004755194
1.378043804,12.66601665,0.428857731,0.814003937,0.026096282,0.580272845,-0.063642393,0.996982792,0.044440499,-0.577362309,-0.073104693,0.813208748,2.805741308,12.84678943,-1.582039207,-0.813901011,0.130753574,-0.566099502,-0.06494542,-0.988715938,-0.134992169,-0.577362309,-0.073104693,0.813208748,11.85516207,43.88530077,4.881374852,-1.165068831,-0.147443746,1.640973265,-1.176725418,-0.148983019,1.657271319,-1.512875121,-2.084505926,-1.261501813,0.693117245,47.15293231,28.9915002,-5.526514548,-98.7500572,-14.86129921,82.73960266,-12.90526691,54.70742275,-1.512875121,-2.084505926,-1.261501813,16.95628777,20.42177401,2801.491587,26.75717294,-3484.137719,-2136.918387,195418.7806,194713.5574,84.14749461,801.3203202,-14950.65333,29003.5549,262.1295806,-15.33875832,-15024.37347,18953.93541,0.281402003,5430.836749,102173.882,1250.252127,97577.30222,4180.584623,4596.579781,0,0,5430.836749,102173.882,107604.7187,10.18723087,-10.18723087,2.27E-11,715.3852367,248.8647633,-601.9928987,-426.6321013,-26.48002502,1976.480025,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,1.73E-18,-2.78E-17,3.47E-18,0,1.11E-16,0,0,2.78E-17,6.94E-18,1.11E-16,0,1.11E-16,0,1.73E-18,5.55E-17,1.04E-17,-6.12E-06,6.08E-06,-7.03E-08,-1.46E-06,3.54E-08,2.41E-07,-0.000913033,0.001011207,-7.03E-08,0.000867718,-0.00126758,-0.004603161,-7.14E-05,8.11E-05,-0.00253516,-0.009206322,0.009206322
1.389937685,12.70998104,0.433763057,0.812838787,0.025946917,0.581910529,-0.06482621,0.996830957,0.046104282,-0.578870166,-0.075198403,0.811944907,2.806406406,12.89398808,-1.553028855,-0.815222556,0.031474745,-0.578291903,0.017930868,-0.996671732,-0.079523225,-0.578870166,-0.075198403,0.811944907,11.89861664,43.91786298,4.915262516,-1.161902354,-0.150857799,1.62971602,-1.187526449,-0.154252697,1.665542046,-1.498529664,-2.096931446,-1.262569744,0.635177818,47.10951603,28.94631664,2.887201892,-99.52394654,-9.488666844,82.77618434,-2.983588796,56.07198252,-1.498529664,-2.096931446,-1.262569744,15.44044813,13.01492972,2135.958634,39.02518499,-3969.994222,-2334.219352,-394.6988464,426.5054263,64.09175266,-575.0755339,24573.5893,-22924.48552,184.3207259,264.6180222,18811.98146,-28855.46853,0.282403433,5441.02398,102163.6948,1251.992836,97577.29597,4189.031144,4586.398798,0,0,5441.02398,102163.6948,107604.7188,10.12843102,-10.12843102,5.50E-12,720.1423879,244.1076121,-598.7495543,-429.8754457,-25.99804148,1975.998041,964.25,1.00E-20,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,-2.78E-17,-3.47E-18,0,-5.55E-17,0,0,0,-6.94E-18,5.55E-17,0,5.55E-17,0,0,2.78E-17,1.04E-17,-4.68E-06,7.60E-06,2.94E-06,2.70E-06,-3.71E-08,-2.42E-07,0.001016254,-0.001117395,2.94E-06,-0.000925081,-0.002889639,-0.000727925,-8.76E-05,7.07E-05,-0.005779279,-0.001455851,0.005779279
1.401874824,12.75397849,0.438702287,0.811676829,0.025794139,0.583536963,-0.066020708,0.996673822,0.047776126,-0.580363671,-0.077304297,0.810679995,2.807013825,12.94114265,-1.524063707,-0.808142233,-0.068083314,-0.585039138,0.10041982,-0.994680204,-0.022959786,-0.580363671,-0.077304297,0.810679995,11.94155659,43.95132203,4.949084288,-1.158693217,-0.154262162,1.61850494,-1.198056232,-0.159568678,1.673368383,-1.48421419,-2.108840917,-1.263639017,0.577924541,47.06490396,28.90122095,11.25321368,-99.30771917,-3.986525963,81.96603566,6.960954196,56.89328625,-1.48421419,-2.108840917,-1.263639017,16.63458177,20.87968854,2811.751263,26.96452019,-3448.347354,-2268.349697,195505.5229,194619.098,84.45152207,659.3708263,-14470.17524,28191.92513,258.6675892,-7.954798472,-16033.25823,18858.86735,0.283404864,5451.152411,102153.5663,1253.526577,97577.48671,4197.625835,4576.079631,0,0,5451.152411,102153.5663,107604.7187,10.2818525,-10.2818525,-1.91E-11,724.7686041,239.4813959,-595.5211326,-433.1038674,-25.56772934,1975.567729,964.25,1.00E-20,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,1.73E-18,0,0,0,0,0,-7.81E-18,2.78E-17,0,5.55E-17,0,5.55E-17,0,9.54E-18,2.78E-17,0,-6.04E-06,5.65E-06,-4.11E-07,-1.77E-06,3.80E-08,2.44E-07,-0.000724931,0.000833536,-4.11E-07,0.001029365,-0.001764236,-0.004190676,-7.06E-05,7.47E-05,-0.003528472,-0.008381352,0.008381352
1.413854878,12.79800944,0.443675433,0.810518198,0.025637978,0.585152069,-0.067225856,0.996511312,0.049455938,-0.581842706,-0.079422286,0.809414088,2.807564025,12.98825255,-1.495143782,-0.792750861,-0.166926108,-0.586243761,0.181673163,-0.982765371,0.034162653,-0.581842706,-0.079422286,0.809414088,11.98432169,43.98478195,4.982999557,-1.155258252,-0.157614209,1.60709308,-1.208796372,-0.164987902,1.681456183,-1.46962929,-2.121084855,-1.264558317,0.520904413,47.02029073,28.85600059,19.48555536,-98.09546161,1.5807231,80.30849834,16.83466866,57.18838371,-1.46962929,-2.121084855,-1.264558317,15.0743616,13.41090922,2138.157384,38.94155174,-3976.374411,-2355.521354,-443.5457014,483.8546755,64.15964658,-415.3849658,25043.07408,-23969.58441,183.6229443,264.7528194,17943.21392,-29324.60443,0.284406295,5461.434264,102143.2845,1255.203675,97577.51271,4206.230588,4565.771778,0,0,5461.434264,102143.2845,107604.7188,10.27798247,-10.27798247,1.00E-20,729.479778,234.770222,-592.2074609,-436.4175391,-25.05436433,1975.054364,964.25,-3.41E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,1.11E-16,0,0,1.73E-18,2.78E-17,0,0,-5.55E-17,0,-8.67E-18,-2.78E-17,5.20E-18,1.11E-16,1.11E-16,5.55E-17,0,1.04E-17,5.55E-17,5.20E-18,-4.91E-06,8.05E-06,3.17E-06,2.66E-06,-3.94E-08,-2.45E-07,0.00081377,-0.00092359,3.17E-06,-0.001141567,-0.003324582,-0.000271262,-9.09E-05,7.52E-05,-0.006649165,-0.000542523,0.006649165
1.425877462,12.84207433,0.448682483,0.809363005,0.025478462,0.586755805,-0.068441631,0.99634335,0.051143641,-0.583307183,-0.081552295,0.808147235,2.808057518,13.0353172,-1.466269061,-0.76922453,-0.264066793,-0.581861109,0.260856958,-0.961050442,0.091300032,-0.583307183,-0.081552295,0.808147235,12.02649672,44.01909555,5.016793542,-1.151828348,-0.160961738,1.595795789,-1.219281261,-0.170455775,1.689127584,-1.455140356,-2.13284741,-1.265528136,0.464671044,46.97453927,28.81094194,27.49988771,-95.90836463,7.172057911,77.83285182,26.53314754,56.9231243,-1.455140356,-2.13284741,-1.265528136,16.30426119,21.35288976,2822.516532,27.1595542,-3400.338727,-2395.935903,195576.3852,194539.8454,84.77048142,478.0091015,-14163.30295,27302.40245,254.4548759,-0.890010481,-17088.96327,18940.57669,0.285407725,5471.712246,102133.0065,1256.741019,97577.66605,4214.971227,4555.340452,0,0,5471.712246,102133.0065,107604.7187,10.37222454,-10.37222454,-7.20E-12,734.0672819,230.1827181,-588.9334974,-439.6915026,-24.58452298,1974.584523,964.25,2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,-5.55E-17,-3.47E-18,-2.78E-17,-3.47E-18,0,-5.55E-17,0,-3.47E-18,5.55E-17,-1.39E-17,5.55E-17,0,5.55E-17,5.55E-17,6.94E-18,8.33E-17,1.73E-17,-5.87E-06,5.25E-06,-6.41E-07,-2.01E-06,4.01E-08,2.47E-07,-0.000515468,0.000630825,-6.41E-07,0.001154021,-0.002175292,-0.003693694,-6.87E-05,6.86E-05,-0.004350584,-0.007387388,0.007387388
1.437942222,12.8861736,0.453723443,0.808211382,0.025315625,0.588348095,-0.069667998,0.996169863,0.052839139,-0.584756986,-0.083694227,0.80687951,2.808494777,13.08233601,-1.437439555,-0.737822719,-0.35853597,-0.571899985,0.337160055,-0.929756546,0.147904911,-0.584756986,-0.083694227,0.80687951,12.06855176,44.05345066,5.050724902,-1.148127247,-0.164247099,1.584236161,-1.229949435,-0.176023145,1.69702427,-1.440322932,-2.144897746,-1.26629955,0.408597651,46.92873245,28.76570013,35.2140153,-92.76007689,12.72172961,74.55533462,35.96523352,56.12490571,-1.440322932,-2.144897746,-1.26629955,14.71234363,13.79472604,2139.743518,38.83231696,-3991.085264,-2381.960402,-476.7195337,526.0511537,64.20932469,-241.833103,25330.92319,-25077.36726,183.4995712,265.20499,17042.00032,-29612.33442,0.286409156,5482.084471,102122.6343,1258.351913,97577.7267,4223.732558,4544.907578,0,0,5482.084471,102122.6343,107604.7188,10.42543272,-10.42543272,2.36E-11,738.7288029,225.5211971,-585.5514632,-443.0735368,-24.04009422,1974.040094,964.25,1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,0,1.11E-16,-1.73E-18,-2.78E-17,6.94E-18,0,0,0,1.39E-17,2.78E-17,-2.08E-17,1.11E-16,5.55E-17,0,1.11E-16,1.56E-17,5.55E-17,2.78E-17,-5.20E-06,8.46E-06,3.29E-06,2.56E-06,-4.13E-08,-2.49E-07,0.000566665,-0.000681357,3.29E-06,-0.001314024,-0.003666419,0.000261352,-9.51E-05,7.91E-05,-0.007332839,0.000522704,0.007332839
1.450048769,12.93030768,0.458798298,0.807063441,0.025149498,0.589928898,-0.070904934,0.995990774,0.054542356,-0.586192027,-0.085848011,0.805610965,2.80887632,13.12930841,-1.408655241,-0.698885421,-0.449391451,-0.556422943,0.409802484,-0.889200451,0.203431762,-0.586192027,-0.085848011,0.805610965,12.10995129,44.08860176,5.084484065,-1.144474378,-0.167532845,1.572852555,-1.240387288,-0.181642821,1.704544882,-1.425659423,-2.156516336,-1.267166938,0.353398286,46.88186432,28.72068791,42.54933093,-88.69129808,18.18813499,70.52197202,45.03108091,54.77014892,-1.425659423,-2.156516336,-1.267166938,15.96318209,21.83983132,2833.511379,27.33787899,-3341.251845,-2517.788618,195626.8487,194480.613,85.09619306,264.5617461,-14040.7997,26368.18406,249.5741979,5.736527556,-18157.9688,19205.54477,0.287410587,5492.509904,102112.2088,1259.894496,97577.84084,4232.615407,4534.36801,0,0,5492.509904,102112.2088,107604.7187,10.45918849,-10.45918849,-1.54E-11,743.2777904,220.9722096,-582.2312783,-446.3937217,-23.52882884,1973.528829,964.25,-1.14E-13,-1028.625,-2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,0,-2.78E-17,1.04E-17,0,-5.55E-17,-1.11E-16,-3.47E-17,0,0,1.11E-16,0,1.11E-16,1.11E-16,3.47E-17,2.78E-17,1.04E-17,-5.62E-06,4.90E-06,-7.54E-07,-2.19E-06,4.17E-08,2.51E-07,-0.000291514,0.000409723,-7.54E-07,0.001239874,-0.002486328,-0.003129712,-6.59E-05,6.33E-05,-0.004972656,-0.006259423,0.006259423
1.462196736,12.974477,0.463907047,0.805919314,0.024980116,0.591498143,-0.072152396,0.99580601,0.056253194,-0.587612194,-0.088013544,0.804341672,2.809202635,13.17623381,-1.37991612,-0.652829598,-0.5357276,-0.535545941,0.47804333,-0.839791376,0.257342224,-0.587612194,-0.088013544,0.804341672,12.15127497,44.12384792,5.118419144,-1.140510553,-0.170747004,1.561153186,-1.250972866,-0.187356791,1.712243132,-1.410617615,-2.168362028,-1.267792132,0.298300037,46.83486944,28.67544114,49.43072732,-83.73432473,23.50622133,65.76474627,53.64590146,52.89674477,-1.410617615,-2.168362028,-1.267792132,14.35692227,14.16761878,2140.998779,38.7015979,-4012.802381,-2415.215458,-494.0723681,552.6451276,64.24913835,-59.61448399,25428.62856,-26213.78475,183.8587836,266.0809146,16142.81397,-29715.32916,0.288412017,5502.969092,102101.7497,1261.437785,97577.9373,4241.531307,4523.812354,0,0,5502.969092,102101.7497,107604.7188,10.56980325,-10.56980325,-4.91E-11,747.8862182,216.3637818,-578.7832974,-449.8417026,-22.95350562,1972.953506,964.25,5.68E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,-1.11E-16,1.11E-16,0,-3.47E-18,0,3.47E-18,0,-5.55E-17,0,-5.55E-17,-2.78E-17,-1.39E-17,1.11E-16,1.11E-16,1.67E-16,0,5.90E-17,2.78E-17,1.73E-17,-5.55E-06,8.82E-06,3.30E-06,2.39E-06,-4.25E-08,-2.53E-07,0.000285559,-0.000401159,3.30E-06,-0.001431666,-0.003902424,0.00085115,-0.000100203,8.23E-05,-0.007804849,0.001702301,0.007804849
1.474385731,13.01868198,0.469049672,0.804779114,0.024807513,0.593055786,-0.07341036,0.995615496,0.057971579,-0.589017399,-0.090190755,0.803071685,2.809474247,13.22311167,-1.351222167,-0.600144685,-0.616684447,-0.509437582,0.541188378,-0.782026803,0.309110367,-0.589017399,-0.090190755,0.803071685,12.1918895,44.15982049,5.152137114,-1.136631892,-0.173965836,1.549682129,-1.261360986,-0.193128006,1.71961632,-1.395777479,-2.179838593,-1.268553322,0.24414734,46.78690601,28.63048385,55.78856982,-77.94806335,28.63590066,60.34493515,61.71820176,50.49163201,-1.395777479,-2.179838593,-1.268553322,15.60956904,22.33843881,2844.447814,27.49496337,-3272.543606,-2632.310614,195653.3788,194445.2417,85.42011817,28.77327872,-14107.18447,25423.81403,244.1275874,11.82632283,-19206.01057,19653.90388,0.289413448,5513.538895,102091.1799,1262.986031,97578.01167,4250.552864,4513.168181,0,0,5513.538895,102091.1799,107604.7188,10.54360949,-10.54360949,-2.18E-11,752.3966224,211.8533776,-575.4158413,-453.2091587,-22.39909706,1972.399097,964.25,1.00E-20,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,-5.55E-17,1.11E-16,-3.47E-18,5.55E-17,3.47E-18,-5.55E-17,0,1.11E-16,-2.78E-17,0,-1.39E-17,1.11E-16,5.55E-17,5.55E-17,2.22E-16,3.12E-17,5.55E-17,1.73E-17,-5.31E-06,4.60E-06,-7.46E-07,-2.30E-06,4.26E-08,2.56E-07,-5.94E-05,0.00017642,-7.46E-07,0.001286004,-0.002686456,-0.002518639,-6.23E-05,5.87E-05,-0.005372913,-0.005037278,0.005372913
1.486615377,13.06292307,0.474226167,0.80364297,0.024631727,0.594601761,-0.07467878,0.995419158,0.059697408,-0.590407534,-0.092379536,0.801801076,2.809691658,13.26994139,-1.322573373,-0.541387534,-0.691456198,-0.478317744,0.598597095,-0.716487507,0.35822782,-0.590407534,-0.092379536,0.801801076,12.23246007,44.19595173,5.186062818,-1.132409708,-0.177104449,1.537852049,-1.271853957,-0.198986918,1.727109885,-1.380520449,-2.191469831,-1.269034794,0.19005324,46.73873103,28.58524958,61.55785521,-71.38180611,33.51486192,54.30847391,69.17313606,47.60293847,-1.380520449,-2.191469831,-1.269034794,14.0102274,14.53132009,2142.212116,38.5535891,-4039.919504,-2456.646187,-495.7216882,563.4452475,64.28765699,126.5997187,25334.03853,-27343.84566,184.5918772,267.4648298,15280.26292,-29636.75038,0.290414878,5524.082505,102080.6362,1264.461553,97578.14386,4259.620952,4502.492388,0,0,5524.082505,102080.6362,107604.7187,10.71010858,-10.71010858,1.73E-11,756.9488207,207.3011793,-571.9047166,-456.7202834,-21.79286621,1971.792866,964.25,-1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,0,-2.78E-17,3.47E-18,0,0,0,-2.78E-17,0,2.78E-17,5.55E-17,0,5.55E-17,0,2.78E-17,2.78E-17,3.12E-17,-5.95E-06,9.09E-06,3.18E-06,2.15E-06,-4.31E-08,-2.58E-07,-1.63E-05,-9.62E-05,3.18E-06,-0.001486538,-0.004023612,0.001477292,-0.000105985,8.46E-05,-0.008047224,0.002954583,0.008047224
1.498885276,13.10720067,0.479436509,0.802510997,0.024452793,0.596136025,-0.075957628,0.995216921,0.061430607,-0.591782509,-0.094579816,0.8005299,2.809855398,13.31672243,-1.293969708,-0.477176482,-0.759299336,-0.442455788,0.649689208,-0.643831637,0.404208802,-0.591782509,-0.094579816,0.8005299,12.27228089,44.23273089,5.219733755,-1.128301923,-0.18025106,1.526291561,-1.282188946,-0.20490919,1.734338045,-1.365500909,-2.202805065,-1.269685331,0.136958813,46.68969215,28.54035499,66.68078928,-64.11063143,38.10658745,47.72977589,75.93101485,44.22765146,-1.365500909,-2.202805065,-1.269685331,15.24208605,22.84616798,2855.035546,27.62632756,-3195.918623,-2738.247223,195653.7562,194436.2591,85.73364521,-217.8016096,-14360.60386,24504.02151,238.2315649,17.30437501,-20199.27633,20279.38704,0.291416309,5534.792613,102069.9261,1266.014652,97578.17918,4268.777961,4491.74696,0,0,5534.792613,102069.9261,107604.7187,10.62634773,-10.62634773,1.73E-11,761.4202498,202.8297502,-568.4886399,-460.1363601,-21.19380323,1971.193803,964.25,5.68E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-3.47E-18,-2.78E-17,0,0,0,0,1.39E-17,2.78E-17,0,2.78E-17,0,0,0,1.73E-17,5.55E-17,0,-4.96E-06,4.38E-06,-6.18E-07,-2.35E-06,4.29E-08,2.61E-07,0.000175265,-6.33E-05,-6.18E-07,0.001292008,-0.002768717,-0.001882093,-5.80E-05,5.52E-05,-0.005537433,-0.003764186,0.005537433
1.51119504,13.15151521,0.484680686,0.801383322,0.024270753,0.597658516,-0.077246854,0.995008713,0.063171074,-0.593142221,-0.096791485,0.799258227,2.809965984,13.36345421,-1.265411157,-0.408184994,-0.819539961,-0.402168202,0.693950514,-0.564788156,0.446594921,-0.593142221,-0.096791485,0.799258227,12.31207645,44.2697393,5.253636423,-1.123826562,-0.183309954,1.514340593,-1.292580061,-0.210911304,1.741621916,-1.350038609,-2.214213484,-1.270026304,0.083898072,46.6403476,28.49515144,71.10506663,-56.19850277,42.35347625,40.66637443,81.93010947,40.42348325,-1.350038609,-2.214213484,-1.270026304,13.67392838,14.88798879,2143.669929,38.39237593,-4070.621987,-2507.249268,-481.9011174,558.3796214,64.33337884,312.5312724,25051.41333,-28432.79196,185.5782697,269.4164448,14487.87423,-29386.18376,0.29241774,5545.418961,102059.2998,1267.423482,97578.34571,4277.995479,4480.954078,0,0,5545.418961,102059.2998,107604.7188,10.84538514,-10.84538514,-3.91E-11,765.9134435,198.3365565,-564.9174839,-463.7075161,-20.55644126,1970.556441,964.25,-2.27E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,3.47E-18,2.78E-17,-3.47E-18,0,-5.55E-17,0,-1.39E-17,0,0,5.55E-17,0,5.55E-17,0,1.73E-17,2.78E-17,3.47E-18,-6.38E-06,9.28E-06,2.94E-06,1.84E-06,-4.32E-08,-2.64E-07,-0.000323868,0.000218305,2.94E-06,-0.001474237,-0.004025064,0.002117595,-0.000112273,8.58E-05,-0.008050128,0.004235189,0.008050128
1.523544267,13.19586709,0.489958671,0.800260061,0.024085644,0.599169188,-0.07854643,0.994794459,0.064918735,-0.594486579,-0.099014471,0.797986116,2.810023953,13.4101362,-1.236897685,-0.335134548,-0.871580549,-0.357815847,0.730938124,-0.480149436,0.484959769,-0.594486579,-0.099014471,0.797986116,12.35109538,44.30731143,5.287254859,-1.119485969,-0.186378876,1.502688073,-1.302857698,-0.216983906,1.74870633,-1.334836412,-2.225406659,-1.270561167,0.031872828,46.59025142,28.45032686,74.78711005,-47.73398674,46.22451255,33.20316762,87.10550587,36.19659966,-1.334836412,-2.225406659,-1.270561167,14.8598886,23.36008302,2864.99174,27.72772867,-3113.252332,-2834.72204,195627.3008,194454.6455,86.0283795,-462.5985829,-14792.91772,23642.558,232.0119741,22.1210257,-21105.59467,21069.50191,0.29341917,5556.264346,102048.4544,1268.979411,97578.34394,4287.284935,4470.110463,0,0,5556.264346,102048.4544,107604.7187,10.70822963,-10.70822963,2.27E-11,770.345133,193.904867,-561.45122,-467.17378,-19.91144617,1969.911446,964.25,1.00E-20,-1028.625,4.55E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,0,6.94E-18,0,0,0,0,2.78E-17,-2.78E-17,2.78E-17,0,0,0,0,2.78E-17,3.47E-17,-4.57E-06,4.23E-06,-3.76E-07,-2.33E-06,4.27E-08,2.66E-07,0.000406915,-0.000303809,-3.76E-07,0.001257739,-0.002730328,-0.001242632,-5.34E-05,5.26E-05,-0.005460655,-0.002485263,0.005460655
1.53593256,13.24025676,0.495270447,0.799141338,0.023897509,0.600667987,-0.079856299,0.994574089,0.066673483,-0.595815486,-0.101248659,0.796713635,2.810029835,13.45676781,-1.208429266,-0.258787236,-0.914905843,-0.309800688,0.760284864,-0.390763366,0.518913208,-0.595815486,-0.101248659,0.796713635,12.39009415,44.34518713,5.321120436,-1.114763269,-0.18935404,1.490626589,-1.31313859,-0.223127437,1.755776859,-1.319179322,-2.236585497,-1.270765449,-0.020125538,46.5397505,28.40517275,77.68938023,-38.79281311,49.66862071,25.40646315,91.41124418,31.61326851,-1.319179322,-2.236585497,-1.270765449,13.34919146,15.24012308,2145.646391,38.2217533,-4102.96627,-2567.631006,-452.8739685,537.41963,64.39444368,494.0588321,24591.26555,-29447.26225,186.6907707,271.9696375,13796.90845,-28979.34542,0.294420601,5566.972576,102037.7462,1270.323821,97578.54224,4296.648754,4459.203931,0,0,5566.972576,102037.7462,107604.7188,10.97471998,-10.97471998,1.19E-11,774.7769504,189.4730496,-557.8233669,-470.8016331,-19.24249851,1969.242499,964.25,2.27E-13,-1028.625,-2.27E-13,1950,4.55E-13,4,6,4,6,30,6,0,0,0,3.47E-18,2.78E-17,-3.47E-18,-5.55E-17,0,1.11E-16,0,0,-2.78E-17,1.11E-16,5.55E-17,0,1.11E-16,3.47E-18,2.78E-17,3.12E-17,-6.83E-06,9.38E-06,2.59E-06,1.47E-06,-4.27E-08,-2.70E-07,-0.000621434,0.000526467,2.59E-06,-0.001394323,-0.003906116,0.002749327,-0.000118861,8.59E-05,-0.007812232,0.005498654,0.007812232
1.548359511,13.28468459,0.500615984,0.798027272,0.023706389,0.602154864,-0.081176431,0.994347527,0.068435247,-0.597128847,-0.103493976,0.795440844,2.809984171,13.50334854,-1.180005862,-0.179937751,-0.949087988,-0.258562171,0.781702978,-0.297524768,0.548105343,-0.597128847,-0.103493976,0.795440844,12.42830325,44.38353988,5.354681104,-1.110186005,-0.192339668,1.47887906,-1.323353746,-0.229349357,1.762717599,-1.303791002,-2.247634334,-1.271179205,-0.071070999,46.48861349,28.36042519,79.78430446,-29.47381508,52.66201665,17.36857104,94.79955686,26.68759427,-1.303791002,-2.247634334,-1.271179205,14.46265527,23.87695208,2874.050533,27.79533709,-3026.509825,-2921.255927,195574.9613,194499.7336,86.29642571,-692.9560767,-15389.99453,22871.07221,225.5986617,26.25271594,-21895.57498,22005.92444,0.295422031,5577.947296,102026.7715,1271.879408,97578.50653,4306.067888,4448.264928,0,0,5577.947296,102026.7715,107604.7188,10.79001963,-10.79001963,-2.18E-11,779.1677295,185.0822705,-554.3052237,-474.3197763,-18.55054526,1968.550545,964.25,3.41E-13,-1028.625,-2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,3.47E-18,2.78E-17,6.94E-18,0,0,0,1.39E-17,0,0,5.55E-17,0,5.55E-17,0,1.73E-17,2.78E-17,6.94E-18,-4.17E-06,4.18E-06,-2.81E-08,-2.27E-06,4.19E-08,2.73E-07,0.000630191,-0.000539423,-2.81E-08,0.001183216,-0.002572793,-0.000622951,-4.85E-05,5.12E-05,-0.005145585,-0.001245902,0.005145585
1.560824712,13.32915102,0.505995257,0.796917983,0.023512328,0.603629769,-0.082506767,0.994114703,0.070203919,-0.598426571,-0.105750306,0.794167811,2.809887508,13.5498778,-1.151627439,-0.099405268,-0.973790744,-0.204573165,0.794986938,-0.201366481,0.572230119,-0.598426571,-0.105750306,0.794167811,12.46648392,44.42227101,5.388495322,-1.105222275,-0.195227235,1.466717725,-1.333517013,-0.235632503,1.769572576,-1.287949855,-2.258578533,-1.271251027,-0.121978558,46.43697198,28.31533957,81.05056997,-19.86111693,55.16174089,9.161394734,97.24227781,21.49302943,-1.287949855,-2.258578533,-1.271251027,13.03665824,15.5904584,2148.39418,38.04505732,-4134.961871,-2637.996859,-408.9254732,500.5819471,64.47835735,666.9414346,23969.99179,-30356.40439,187.8008935,275.1322426,13235.24588,-28437.57084,0.296423462,5588.737315,102015.9814,1273.162785,97578.73288,4315.57453,4437.248551,0,0,5588.737315,102015.9814,107604.7187,11.09727842,-11.09727842,-7.30E-12,783.5362294,180.7137706,-550.6241335,-478.0008665,-17.84931344,1967.849313,964.25,-1.14E-13,-1028.625,4.55E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,0,0,-2.78E-17,-3.47E-18,0,-1.11E-16,0,-6.94E-18,-1.39E-17,5.55E-17,1.11E-16,0,1.11E-16,0,6.94E-18,4.16E-17,5.90E-17,-7.27E-06,9.37E-06,2.14E-06,1.06E-06,-4.17E-08,-2.76E-07,-0.000893691,0.000812597,2.14E-06,-0.001250399,-0.003670386,0.003350013,-0.000125531,8.49E-05,-0.007340771,0.006700027,0.007340771
1.573327753,13.37365643,0.511408234,0.795813592,0.023315371,0.605092654,-0.083847272,0.993875544,0.071979426,-0.599708564,-0.108017574,0.792894597,2.809740392,13.59635509,-1.123293955,-0.018024858,-0.988772801,-0.148335606,0.800015464,-0.103249945,0.591028515,-0.599708564,-0.108017574,0.792894597,12.50387519,44.46139328,5.421992988,-1.10040449,-0.198123861,1.45487209,-1.34366359,-0.242002417,1.776368453,-1.272372013,-2.269479139,-1.271538,-0.171833593,46.38480896,28.27067602,81.47773451,-10.06019191,57.15269863,0.881290795,98.71046139,16.05005379,-1.272372013,-2.269479139,-1.271538,14.05059795,24.39335647,2881.971975,27.82589605,-2937.663959,-2997.769059,195499.259,194569.2552,86.53065399,-897.0443917,-16132.20559,22218.06016,219.1202283,29.70166474,-22543.6577,23065.10005,0.297424893,5599.834594,102004.8842,1274.713803,97578.66743,4325.12079,4426.216727,0,0,5599.834594,102004.8842,107604.7188,10.87239346,-10.87239346,2.00E-11,787.8845045,176.3654955,-547.0523905,-481.5726095,-17.10963745,1967.109637,964.25,-3.41E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,-6.94E-18,-2.78E-17,3.47E-18,1.11E-16,0,-5.55E-17,1.39E-17,6.94E-18,-2.78E-17,1.11E-16,1.11E-16,5.55E-17,5.55E-17,2.08E-17,3.47E-17,3.12E-17,-3.77E-06,4.22E-06,4.13E-07,-2.16E-06,4.07E-08,2.79E-07,0.000839395,-0.000764021,4.13E-07,0.001068725,-0.002301852,-4.51E-05,-4.36E-05,5.10E-05,-0.004603705,-9.02E-05,0.004603705
1.585868214,13.41820124,0.516854882,0.794714216,0.023115564,0.606543473,-0.085197885,0.99362998,0.07376166,-0.600974737,-0.110295661,0.791621268,2.809543382,13.64277984,-1.095005365,0.063361028,-0.993890134,-0.090375782,0.796752625,-0.004155625,0.604291308,-0.600974737,-0.110295661,0.791621268,12.54121714,44.50096611,5.455741545,-1.095206317,-0.20092008,1.442621596,-1.353702844,-0.248423386,1.783007125,-1.256357512,-2.280185378,-1.271481844,-0.221622854,46.33204518,28.22567794,81.0615059,-0.159852196,58.60134882,-7.397647248,99.19505344,10.43763933,-1.256357512,-2.280185378,-1.271481844,12.73644544,15.94185339,2152.135922,37.86501724,-4164.652329,-2718.157785,-350.435232,448.0099778,64.59173733,826.5738107,23209.3087,-31132.90047,188.7839885,278.8868953,12826.38444,-27787.10302,0.298426323,5610.706987,101994.0118,1275.940531,97578.91713,4334.766457,4415.094634,0,0,5610.706987,101994.0118,107604.7188,11.21232974,-11.21232974,-3.70E-12,792.1881856,172.0618144,-543.3215497,-485.3034503,-16.37517464,1966.375175,964.25,1.14E-13,-1028.625,1.00E-20,1950,4.55E-13,4,6,4,6,30,6,0,0,0,-3.47E-18,0,0,0,0,0,-1.04E-17,0,0,1.04E-17,0,0,0,1.39E-17,0,0,-7.70E-06,9.26E-06,1.61E-06,6.01E-07,-4.03E-08,-2.83E-07,-0.001126872,0.001062457,1.61E-06,-0.001049826,-0.003325654,0.003898239,-0.000132064,8.27E-05,-0.006651308,0.007796477,0.007796477
1.598445682,13.46278584,0.522335168,0.793619978,0.022912953,0.607982177,-0.086558567,0.993377939,0.075550547,-0.602224996,-0.112584489,0.79034789,2.809297031,13.68915154,-1.066761625,0.143911349,-0.989097377,-0.031239422,0.7852481,0.094926871,0.611861349,-0.602224996,-0.112584489,0.79034789,12.57778234,44.5408479,5.489170832,-1.09014437,-0.203721932,1.430674899,-1.363773765,-0.254939635,1.789655699,-1.240587094,-2.290932249,-1.271636295,-0.270376459,46.27886946,28.18110556,79.80899277,9.731671337,59.50241137,-15.57853301,98.68684433,4.680814154,-1.240587094,-2.290932249,-1.271636295,13.62445088,24.90580953,2888.550119,27.8168576,-2848.616207,-3064.566469,195404.0931,194659.5284,86.72494042,-1064.714042,-16995.10046,21707.92497,212.6990599,32.49452527,-23029.03767,24219.03259,0.299427754,5621.919317,101982.7994,1277.481843,97578.82707,4344.437474,4403.972359,0,0,5621.919317,101982.7994,107604.7187,10.95591383,-10.95591383,2.70E-12,796.4919405,167.7580595,-539.6945571,-488.9304429,-15.58727418,1965.587274,964.25,3.41E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,1.11E-16,3.47E-18,2.78E-17,3.47E-18,-5.55E-17,0,1.11E-16,1.73E-18,-1.73E-18,0,1.11E-16,5.55E-17,0,2.22E-16,5.20E-18,2.95E-17,3.47E-18,-3.38E-06,4.36E-06,9.31E-07,-2.01E-06,3.91E-08,2.86E-07,0.001028316,-0.000970869,9.31E-07,0.0009151,-0.001927285,0.000470415,-3.89E-05,5.18E-05,-0.003854571,0.000940829,0.003854571
1.611059726,13.50741064,0.52784905,0.792530991,0.022707587,0.609408725,-0.087929254,0.993119351,0.077345979,-0.603459257,-0.11488394,0.789074525,2.80900191,13.73546965,-1.038562681,0.222795046,-0.974448227,0.028513507,0.765636528,0.193008635,0.613635376,-0.603459257,-0.11488394,0.789074525,12.61426589,44.58124698,5.522839568,-1.084718419,-0.206423141,1.418345702,-1.373683644,-0.261496667,1.796078741,-1.224409637,-2.301398917,-1.27145671,-0.319021192,46.22500403,28.13621391,77.73301877,19.52477457,59.83272317,-23.58857837,97.19645016,-1.137829952,-1.224409637,-2.301398917,-1.27145671,12.44816559,16.29716857,2157.056659,37.68363405,-4190.191773,-2807.552585,-278.0168313,380.1213586,64.74008824,967.8414092,22335.51309,-31753.87012,189.5239962,283.192853,12588.58507,-27058.20346,0.300429185,5632.875231,101971.8435,1278.657145,97579.09456,4354.218086,4392.748958,0,0,5632.875231,101971.8435,107604.7187,11.31927002,-11.31927002,1.09E-11,800.7297342,163.5202658,-535.9173801,-492.7076199,-14.81838942,1964.818389,964.25,1.00E-20,-1028.625,1.00E-20,1950,4.55E-13,4,6,4,6,30,6,0,0,0,-6.94E-18,2.78E-17,0,0,0,0,-5.20E-18,-1.21E-17,0,2.78E-17,0,0,0,1.21E-17,3.99E-17,0,-8.09E-06,9.05E-06,1.01E-06,1.19E-07,-3.85E-08,-2.90E-07,-0.001309699,0.001264201,1.01E-06,-0.000803121,-0.002883597,0.004374411,-0.000138245,7.94E-05,-0.005767193,0.008748823,0.008748823
1.623709929,13.55207601,0.533396492,0.791447379,0.022499516,0.610823066,-0.089309903,0.992854145,0.07914788,-0.604677424,-0.117193932,0.787801241,2.808658578,13.78173365,-1.010408484,0.299199677,-0.950094825,0.088314081,0.738136008,0.289111408,0.609565278,-0.604677424,-0.117193932,0.787801241,12.64999629,44.62187927,5.556194803,-1.079409079,-0.209124428,1.406295381,-1.383670871,-0.268157237,1.80257637,-1.208444195,-2.311985001,-1.271473026,-0.366661725,46.17082764,28.09174026,74.85794414,29.11244861,59.5975656,-31.33388861,94.73451619,-6.990736838,-1.208444195,-2.311985001,-1.271473026,13.18543936,25.41088053,2893.619947,27.766489,-2761.123487,-3122.308269,195294.4271,194765.7627,86.87437374,-1188.176152,-17950.2404,21360.17709,206.4468339,34.68011631,-23336.42696,25436.23483,0.301430615,5644.194501,101960.5242,1280.182868,97578.98579,4364.011633,4381.538455,0,0,5644.194501,101960.5242,107604.7187,11.04100931,-11.04100931,1.82E-11,804.9865482,159.2634518,-532.233655,-496.391345,-13.98201827,1963.982018,964.25,2.27E-13,-1028.625,-2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,-3.47E-18,2.78E-17,0,0,0,0,1.73E-17,6.94E-18,5.55E-17,5.55E-17,0,0,0,2.08E-17,3.47E-17,5.55E-17,-3.03E-06,4.59E-06,1.51E-06,-1.85E-06,3.73E-08,2.93E-07,0.001190153,-0.001152561,1.51E-06,0.00072412,-0.001462567,0.000905138,-3.46E-05,5.37E-05,-0.002925134,0.001810276,0.002925134
1.636395851,13.59678236,0.538977447,0.790369253,0.02228879,0.612225166,-0.090700449,0.992582254,0.080956145,-0.60587942,-0.119514345,0.786528098,2.80826762,13.82794302,-0.982298971,0.372339685,-0.916286188,0.147589907,0.703045722,0.382277312,0.599658878,-0.60587942,-0.119514345,0.786528098,12.68560292,44.66308757,5.589769858,-1.073761895,-0.211727012,1.393897443,-1.393447006,-0.274848617,1.808785804,-1.192113617,-2.322212107,-1.271174438,-0.41413723,46.11588324,28.04697352,71.21310023,38.40822922,58.78472803,-38.74642505,91.33110374,-12.79375929,-1.192113617,-2.322212107,-1.271174438,12.17096726,16.65914243,2163.297574,37.50209112,-4209.913979,-2905.284751,-192.6988499,297.795476,64.92761465,1085.127724,21378.59162,-32201.62249,189.9176397,287.9886803,12534.19547,-26284.11628,0.302432046,5655.23551,101949.4832,1281.312631,97579.26486,4373.922879,4370.218381,0,0,5655.23551,101949.4832,107604.7187,11.41764146,-11.41764146,-3.46E-11,809.1577941,155.0922059,-528.4133883,-500.2116117,-13.17728923,1963.177289,964.25,-5.68E-13,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,-5.55E-17,-1.11E-16,-3.47E-18,-2.78E-17,6.94E-18,1.11E-16,-5.55E-17,-1.11E-16,-2.08E-17,6.94E-18,2.78E-17,1.11E-16,1.11E-16,1.11E-16,2.22E-16,2.43E-17,3.47E-17,3.47E-17,-8.43E-06,8.73E-06,3.53E-07,-3.75E-07,-3.66E-08,-2.97E-07,-0.001434082,0.001409104,3.53E-07,-0.000523107,-0.002359372,0.004761466,-0.000143873,7.50E-05,-0.004718743,0.009522933,0.009522933
1.64911707,13.64153006,0.544591875,0.789296739,0.02207546,0.61361497,-0.092100844,0.992303606,0.082770694,-0.607065147,-0.121845095,0.785255169,2.8078296,13.87409726,-0.954234088,0.441464533,-0.873365636,0.205770581,0.660742744,0.471578454,0.583980126,-0.607065147,-0.121845095,0.785255169,12.72048914,44.70446212,5.623044923,-1.068202532,-0.214321975,1.38174157,-1.403341603,-0.281651132,1.815127755,-1.175951558,-2.332628929,-1.271047316,-0.46065219,46.06071717,28.00260677,66.83909608,47.31024469,57.41038969,-45.73866507,87.01603565,-18.51894821,-1.175951558,-2.332628929,-1.271047316,12.73522982,25.90531861,2897.062923,27.67394497,-2676.733887,-3171.966342,195175.8945,194882.4484,86.97542125,-1262.448942,-18966.16105,21188.80106,200.4606642,36.32636129,-23456.62941,26682.80814,0.303433476,5666.653152,101938.0656,1282.816328,97579.14382,4383.836824,4358.921779,0,0,5666.653152,101938.0656,107604.7188,11.12795716,-11.12795716,1.82E-11,813.3648755,150.8851245,-524.6717064,-503.9532936,-12.29244094,1962.292441,964.25,2.27E-13,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,0,0,0,3.47E-18,0,6.94E-18,-5.55E-17,0,0,2.08E-17,-1.39E-17,0,5.55E-17,5.55E-17,0,0,2.43E-17,1.39E-17,6.94E-18,-2.72E-06,4.90E-06,2.12E-06,-1.69E-06,3.52E-08,3.01E-07,0.00131764,-0.001301164,2.12E-06,0.000498978,-0.000924395,0.001243549,-3.10E-05,5.66E-05,-0.001848789,0.002487098,0.002487098
1.661873139,13.68631951,0.550239722,0.788229943,0.02185958,0.614992451,-0.093511019,0.992018135,0.084591422,-0.608234532,-0.124186063,0.78398251,2.807345114,13.92019583,-0.926213764,0.505866325,-0.82176731,0.26229325,0.611678033,0.556126163,0.562648802,-0.608234532,-0.124186063,0.78398251,12.75520163,44.74646132,5.656512882,-1.062340355,-0.216822326,1.369284132,-1.412980551,-0.288475193,1.821126821,-1.159476897,-2.342617951,-1.27063385,-0.506935502,46.00471823,27.95798282,61.78048278,55.73898263,55.47345407,-52.25057222,81.83781686,-24.08275256,-1.159476897,-2.342617951,-1.27063385,11.9035927,17.03026988,2170.951209,37.3207007,-4222.39128,-3010.171744,-96.11254238,202.5660769,65.15707787,1172.502467,20371.21026,-32464.23253,189.8779067,293.1956483,12669.17721,-25499.92079,0.304434907,5677.781109,101926.9376,1283.906894,97579.42781,4393.874215,4347.50983,0,0,5677.781109,101926.9376,107604.7187,11.5071474,-11.5071474,1.00E-11,817.4692814,146.7807186,-520.8113415,-507.8136585,-11.45023488,1961.450235,964.25,1.00E-20,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,-5.55E-17,0,0,3.47E-18,0,0,0,0,0,-1.39E-17,-1.39E-17,2.78E-17,5.55E-17,5.55E-17,0,0,1.73E-17,1.39E-17,2.78E-17,-8.72E-06,8.34E-06,-3.28E-07,-8.68E-07,-3.45E-08,-3.05E-07,-0.001495524,0.001491974,-3.28E-07,-0.000223903,-0.001771087,0.005045476,-0.00014877,6.98E-05,-0.003542175,0.010090952,0.010090952
1.674663628,13.73115107,0.555920945,0.787168993,0.021641204,0.616357554,-0.094930924,0.991725771,0.086418249,-0.609387476,-0.126537158,0.782710196,2.806814733,13.96623825,-0.898237941,0.56488711,-0.762011753,0.316608024,0.556371689,0.635079866,0.535839629,-0.609387476,-0.126537158,0.782710196,12.78923353,44.78857042,5.689701093,-1.056529118,-0.219305291,1.357021625,-1.422772783,-0.295416914,1.827307418,-1.14311769,-2.352855794,-1.270358477,-0.552311378,45.94857277,27.91373188,56.09245715,63.60140169,53.00090874,-58.20409657,75.84400585,-29.45899714,-1.14311769,-2.352855794,-1.270358477,12.27586382,26.38617198,2898.810975,27.53930261,-2596.733683,-3214.7698,195054.3675,195003.7839,87.02604819,-1285.533751,-20009.43191,21201.80887,194.8200191,37.51659507,-23386.90522,27923.61442,0.305436338,5689.288256,101915.4305,1285.38179,97579.30127,4403.906467,4336.129222,0,0,5689.288256,101915.4305,107604.7188,11.21687074,-11.21687074,1.64E-11,821.6235165,142.6264835,-517.0108185,-511.6141815,-10.51711912,1960.517119,964.25,-3.41E-13,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,0,0,0,-1.04E-17,0,0,0,0,0,2.78E-17,2.78E-17,0,2.78E-17,0,0,0,3.82E-17,2.78E-17,0,-2.46E-06,5.28E-06,2.76E-06,-1.53E-06,3.32E-08,3.09E-07,0.001403399,-0.001408591,2.76E-06,0.000244698,-0.000332099,0.001473501,-2.82E-05,6.02E-05,-0.000664198,0.002947003,0.002947003
1.687488084,13.77602513,0.561635484,0.786113993,0.021420386,0.617710254,-0.096360489,0.991426449,0.088251071,-0.610523912,-0.128898264,0.781438283,2.806239064,14.012224,-0.870306539,0.617925545,-0.694700653,0.368183411,0.495407483,0.707655453,0.50378089,-0.610523912,-0.128898264,0.781438283,12.82303606,44.83134115,5.723049105,-1.050457715,-0.221699767,1.344513002,-1.432271926,-0.302372036,1.833100407,-1.126506994,-2.362609475,-1.269833782,-0.59738141,45.89154513,27.86926786,49.8328733,70.82848141,50.00250741,-63.55013254,69.09981062,-34.56688351,-1.126506994,-2.362609475,-1.269833782,11.64445013,17.41268802,2180.058317,37.13888864,-4226.481153,-3120.804173,9.352245259,96.78035998,65.42970136,1224.089786,19347.61797,-32535.92296,189.3367076,298.7216788,12992.85393,-24741.3122,0.306437768,5700.505127,101904.2136,1286.439738,97579.58332,4414.065389,4324.630305,0,0,5700.505127,101904.2136,107604.7187,11.58766247,-11.58766247,-2.00E-11,825.6611044,138.5888956,-513.1130145,-515.5119855,-9.635621494,1959.635621,964.25,4.55E-13,-1028.625,-2.27E-13,1950,4.55E-13,4,6,4,6,30,6,0,0,0,-6.94E-18,-2.78E-17,-6.94E-18,-5.55E-17,0,0,-1.39E-17,2.78E-17,0,5.55E-17,5.55E-17,0,0,2.08E-17,5.55E-17,6.94E-18,-8.94E-06,7.86E-06,-1.01E-06,-1.35E-06,-3.24E-08,-3.13E-07,-0.001493174,0.001511241,-1.01E-06,8.01E-05,-0.001139161,0.005216152,-0.000152783,6.38E-05,-0.002278323,0.010432304,0.010432304
1.700346072,13.82094206,0.567383291,0.785065068,0.021197185,0.619050497,-0.097799657,0.991120101,0.090089805,-0.611643741,-0.131269285,0.780166847,2.805618685,14.0581526,-0.842419496,0.664443069,-0.620510759,0.416511471,0.42942676,0.773133089,0.466752488,-0.611643741,-0.131269285,0.780166847,12.85620269,44.87417734,5.756143115,-1.044393685,-0.224065199,1.332143801,-1.44195139,-0.309449871,1.839113217,-1.109951346,-2.372657615,-1.269406,-0.64160359,45.83443021,27.82514251,43.06926882,77.33933479,46.51553206,-68.2227978,61.66838113,-39.38412454,-1.109951346,-2.372657615,-1.269406,11.80967908,26.8508973,2898.848773,27.36355746,-2522.107545,-3252.141989,194935.5352,195124.0944,87.02578659,-1258.317539,-21045.7767,21400.9939,189.5845038,38.34541953,-23131.11138,29123.49956,0.307439199,5712.09279,101892.626,1287.878943,97579.45815,4424.213847,4313.167806,0,0,5712.09279,101892.626,107604.7188,11.30769197,-11.30769197,-1.83E-10,829.7591196,134.4908804,-509.2531756,-519.3718244,-8.654633165,1958.654633,964.25,1.71E-12,-1028.625,-2.27E-13,1950,-1.36E-12,4,6,4,6,30,6,0,0,0,-3.47E-18,0,-1.39E-17,0,1.11E-16,0,1.39E-17,-2.78E-17,0,1.11E-16,0,1.11E-16,0,1.73E-17,2.78E-17,1.39E-17,-2.27E-06,5.71E-06,3.38E-06,-1.39E-06,3.11E-08,3.16E-07,0.001440488,-0.001467172,3.38E-06,-3.16E-05,0.000293039,0.001586686,-2.62E-05,6.45E-05,0.000586078,0.003173372,0.003173372
1.713237129,13.86590222,0.573164301,0.784022323,0.020971655,0.620378261,-0.099248356,0.990806661,0.091934349,-0.612746898,-0.133650105,0.778895942,2.804954214,14.10402355,-0.814576722,0.703969336,-0.540187064,0.461112904,0.359121724,0.83086436,0.425083523,-0.612746898,-0.133650105,0.778895942,12.8890809,44.91769946,5.789358984,-1.038118206,-0.22635008,1.319591218,-1.4513088,-0.316534467,1.84470526,-1.093211513,-2.382179715,-1.268773097,-0.685441202,45.77640072,27.78085469,35.87033224,83.07855931,42.55990093,-72.1864016,53.62921615,-43.83475156,-1.093211513,-2.382179715,-1.268773097,11.39169727,17.80807404,2190.606473,36.95521817,-4221.358947,-3235.611948,120.4592632,-16.31188883,65.74512825,1234.58535,18342.5012,-32417.24016,188.2466357,304.4656431,13497.891,-24043.35283,0.308440629,5723.400481,101881.3183,1288.910864,97579.7314,4434.489618,4301.586869,0,0,5723.400481,101881.3183,107604.7188,11.6592375,-11.6592375,1.09E-11,833.7301596,130.5198404,-505.3201965,-523.3048035,-7.731882879,1957.731883,964.25,-2.27E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,-2.78E-17,-1.39E-17,0,0,0,1.39E-17,-2.78E-17,0,2.78E-17,0,0,0,1.39E-17,5.55E-17,1.39E-17,-9.08E-06,7.33E-06,-1.69E-06,-1.79E-06,-3.05E-08,-3.20E-07,-0.001429579,0.001468726,-1.69E-06,0.000375327,-0.000485595,0.005267218,-0.000155795,5.73E-05,-0.000971191,0.010534437,0.010534437
1.726160817,13.91090599,0.578978462,0.782985882,0.020743858,0.621693494,-0.100706526,0.990486063,0.093784617,-0.613833287,-0.136040623,0.777625646,2.804246235,14.14983636,-0.786778149,0.736107015,-0.454535302,0.501541744,0.285228256,0.880278711,0.379149355,-0.613833287,-0.136040623,0.777625646,12.92137047,44.96125529,5.822350716,-1.031801525,-0.228592635,1.307116425,-1.460864584,-0.32374499,1.850543313,-1.076461493,-2.392026689,-1.268189541,-0.728493955,45.71832628,27.73686571,28.31320465,87.98024618,38.18226992,-75.3894103,45.05830059,-47.90234467,-1.076461493,-2.392026689,-1.268189541,11.33922087,27.29745475,2897.214222,27.1485808,-2453.513111,-3285.632031,194824.5375,195238.1986,86.97575113,-1184.231944,-22041.21734,21781.89271,184.7925649,38.91430076,-22699.6114,30248.52588,0.30944206,5735.059719,101869.659,1290.307599,97579.61436,4444.75212,4290.044671,0,0,5735.059719,101869.659,107604.7187,11.40018924,-11.40018924,2.28E-11,837.7683939,126.4816061,-501.4010308,-527.2239692,-6.703565124,1956.703565,964.25,2.27E-13,-1028.625,2.27E-13,1950,6.82E-13,4,6,4,6,30,6,0,-5.55E-17,0,0,-5.55E-17,-6.94E-18,0,0,-5.55E-17,0,2.78E-17,0,5.55E-17,0,5.55E-17,5.55E-17,0,8.33E-17,6.94E-18,-2.14E-06,6.19E-06,3.99E-06,-1.29E-06,2.93E-08,3.24E-07,0.001423093,-0.001470374,3.99E-06,-0.000320449,0.000928541,0.001578928,-2.53E-05,6.91E-05,0.001857081,0.003157856,0.003157856
1.739116667,13.95595373,0.584825702,0.781955847,0.020513851,0.622996176,-0.102174094,0.990158244,0.09564051,-0.614902844,-0.138440726,0.776356012,2.803495374,14.19559055,-0.759023682,0.76053576,-0.364413836,0.537389909,0.208518223,0.920889093,0.329368227,-0.614902844,-0.138440726,0.776356012,12.95331147,45.00550817,5.855422957,-1.02532639,-0.230764083,1.294525897,-1.470078865,-0.330957482,1.855940157,-1.059598174,-2.4013217,-1.267450697,-0.771081961,45.65932244,27.69276939,20.47448861,92.00519598,33.41163494,-77.81148426,36.04643465,-51.51768009,-1.059598174,-2.4013217,-1.267450697,11.14333258,18.21755955,2202.530481,36.76745152,-4206.535862,-3352.934319,233.1347086,-132.5677191,66.10143218,1199.864204,17389.82773,-32115.01888,186.5817949,310.3218225,14170.50875,-23439.2373,0.310443491,5746.459908,101858.2588,1291.319865,97579.87219,4455.140044,4278.386654,0,0,5746.459908,101858.2588,107604.7187,11.72209888,-11.72209888,-6.40E-12,841.6733288,122.5766712,-497.4346986,-531.1903014,-5.737495369,1955.737495,964.25,-2.27E-13,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,1.11E-16,0,0,-1.04E-17,-2.78E-17,-6.94E-18,0,0,0,0,-2.78E-17,-2.78E-17,1.11E-16,1.11E-16,0,0,1.04E-17,5.55E-17,3.47E-17,-9.14E-06,6.76E-06,-2.32E-06,-2.20E-06,-2.88E-08,-3.28E-07,-0.001310155,0.001369138,-2.32E-06,0.000649592,0.000166805,0.005196639,-0.000157727,5.05E-05,0.00033361,0.010393277,0.010393277
1.752104232,14.00104579,0.590705965,0.780932342,0.020281698,0.624286256,-0.103650994,0.989823138,0.097501937,-0.615955476,-0.140850307,0.77508712,2.802702226,14.24128564,-0.731313247,0.777015455,-0.27072505,0.568291237,0.129791504,0.95229677,0.276197442,-0.615955476,-0.140850307,0.77508712,12.98471136,45.04977592,5.88830357,-1.018758353,-0.232878656,1.281947868,-1.479499729,-0.338296962,1.861596189,-1.04265729,-2.41095561,-1.266708917,-0.812948481,45.60029878,27.64892857,12.43781588,95.10469238,28.30273231,-79.41701979,26.67918295,-54.67197209,-1.04265729,-2.41095561,-1.266708917,10.86714785,27.72438471,2893.997155,26.89704013,-2391.270517,-3316.844082,194725.6882,195341.6863,86.87860151,-1068.72717,-22963.20317,22333.95491,180.4611268,39.32710315,-22108.95598,31267.17023,0.311444921,5758.182007,101846.5367,1292.667691,97579.76966,4465.514316,4266.767078,0,0,5758.182007,101846.5367,107604.7187,11.49396092,-11.49396092,-8.20E-12,845.6481141,118.6018859,-493.4566961,-535.1683039,-4.662497597,1954.662498,964.25,1.14E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,-5.55E-17,0,0,0,-5.55E-17,0,-5.55E-17,-1.39E-17,0,0,5.55E-17,5.55E-17,5.55E-17,1.11E-16,1.39E-17,0,0,-2.09E-06,6.69E-06,4.54E-06,-1.24E-06,2.78E-08,3.31E-07,0.001347286,-0.001413583,4.54E-06,-0.000610534,0.001551527,0.001450343,-2.55E-05,7.40E-05,0.003103055,0.002900686,0.003103055
1.765123038,14.04618253,0.596619175,0.779915467,0.020047458,0.625563717,-0.105137151,0.989480682,0.099368804,-0.616991121,-0.143269254,0.773819021,2.801867423,14.28692115,-0.70364674,0.785388549,-0.174406267,0.593925315,0.04986765,0.974195245,0.22012915,-0.616991121,-0.143269254,0.773819021,13.01570369,45.09473872,5.921221445,-1.012087173,-0.234932682,1.269324122,-1.488569835,-0.345635753,1.86680394,-1.025674833,-2.42002845,-1.265865537,-0.854271587,45.54034837,27.60503807,4.284450127,97.25767763,22.89218457,-80.20233582,17.05519926,-57.30441712,-1.025674833,-2.42002845,-1.265865537,10.8972901,18.64166504,2215.714568,36.57264695,-4181.861961,-3471.090608,342.5888671,-247.0750999,66.49518139,1117.601829,16521.71823,-31642.13792,184.3377024,316.1843337,14990.92324,-22959.11531,0.312446352,5769.675968,101835.0428,1293.666235,97580.00593,4476.009733,4255.036855,0,0,5769.675968,101835.0428,107604.7188,11.7766423,-11.7766423,-9.10E-12,849.4874784,114.7625216,-489.4583614,-539.1666386,-3.650980959,1953.650981,964.25,1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,0,0,3.47E-18,-2.78E-17,0,0,-5.55E-17,-5.55E-17,1.39E-17,5.55E-17,1.39E-17,5.55E-17,5.55E-17,5.55E-17,5.55E-17,1.73E-17,8.33E-17,1.39E-17,-9.13E-06,6.17E-06,-2.89E-06,-2.56E-06,-2.75E-08,-3.35E-07,-0.001142481,0.001219393,-2.89E-06,0.000892898,0.000795242,0.005006695,-0.000158541,4.35E-05,0.001590484,0.01001339,0.01001339
1.778172632,14.0913643,0.602565271,0.778905345,0.019811197,0.626828509,-0.106632495,0.989130814,0.101241016,-0.618009688,-0.145697456,0.772551796,2.800991569,14.33249663,-0.676024081,0.785581628,-0.076420374,0.61402071,-0.030422558,0.986373245,0.161685776,-0.618009688,-0.145697456,0.772551796,13.04620058,45.13971013,5.953981323,-1.005270286,-0.236914452,1.256646512,-1.497844417,-0.353100189,1.872270643,-1.008548048,-2.429437281,-1.264964081,-0.894934102,45.4803865,27.56135824,-3.898845556,98.43414812,17.24118983,-80.14867911,7.266006293,-59.41534936,-1.008548048,-2.429437281,-1.264964081,10.39613621,28.13086271,2889.336272,26.61228611,-2335.366743,-3347.367479,194642.3101,195431.0875,86.73845259,-918.6385408,-23781.68824,23040.91439,176.5861357,39.68575184,-21381.34422,32151.44539,0.313447783,5781.45261,101823.2661,1294.959263,97579.92374,4486.493347,4243.342396,0,0,5781.45261,101823.2661,107604.7187,11.58844444,-11.58844444,-2.18E-11,853.3951241,110.8548759,-485.4225324,-543.2024676,-2.530013342,1952.530013,964.25,1.00E-20,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,6.94E-18,-2.78E-17,6.94E-18,0,0,0,0,-5.55E-17,0,5.55E-17,0,5.55E-17,0,6.94E-18,8.33E-17,6.94E-18,-2.10E-06,7.19E-06,5.02E-06,-1.24E-06,2.68E-08,3.39E-07,0.001211743,-0.001294842,5.02E-06,-0.000888824,0.002139532,0.001205338,-2.67E-05,7.89E-05,0.004279064,0.002410676,0.004279064
1.791252535,14.13659144,0.60854417,0.777902074,0.019572976,0.628080618,-0.108136951,0.988773472,0.103118481,-0.619011117,-0.148134803,0.771285496,2.800075304,14.3780116,-0.64844516,0.777606012,0.022253863,0.628357904,-0.110245756,0.988716767,0.101415125,-0.619011117,-0.148134803,0.771285496,13.07623409,45.18536207,5.986734837,-0.998405826,-0.238846883,1.243992966,-1.506769463,-0.360563622,1.877295513,-0.991449502,-2.438292971,-1.264016645,-0.934978788,45.41951723,27.51768688,-12.02959808,98.63239962,11.39223419,-79.26965043,-2.585656937,-60.95375139,-0.991449502,-2.438292971,-1.264016645,10.65153397,19.08025752,2229.996286,36.36728693,-4147.514664,-3588.448518,443.5512704,-354.3923053,66.92155362,987.8218837,15767.38295,-31017.07557,181.5303139,321.9513364,15934.00076,-22629.01355,0.314449213,5793.041055,101811.6777,1295.949379,97580.13296,4497.091676,4231.544734,0,0,5793.041055,101811.6777,107604.7188,11.82342094,-11.82342094,-2.73E-11,857.1694594,107.0805406,-481.393064,-547.231936,-1.47090969,1951.47091,964.25,-1.14E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,-6.94E-18,-2.78E-17,6.94E-18,0,-5.55E-17,0,-6.94E-18,-2.78E-17,-6.94E-18,5.55E-17,0,5.55E-17,0,1.39E-17,5.55E-17,1.39E-17,-9.04E-06,5.57E-06,-3.39E-06,-2.85E-06,-2.67E-08,-3.42E-07,-0.000935512,0.00102785,-3.39E-06,0.001097605,0.001377738,0.004703912,-0.00015824,3.67E-05,0.002755476,0.009407823,0.009407823
1.804362287,14.18186431,0.614555808,0.776905776,0.019332864,0.629319995,-0.109650441,0.988408594,0.105001101,-0.61999532,-0.150581177,0.770020203,2.799119239,14.42346561,-0.62090989,0.761557596,0.120631558,0.636771588,-0.188774552,0.981210139,0.039885238,-0.61999532,-0.150581177,0.770020203,13.10581404,45.23102813,6.01936362,-0.99134382,-0.240691345,1.231220721,-1.515886477,-0.368148793,1.882565796,-0.974143204,-2.447464917,-1.262955112,-0.974418723,45.35862917,27.47418184,-20.02138106,97.84191126,5.411094103,-77.56357294,-12.40615235,-61.93022327,-0.974143204,-2.447464917,-1.262955112,9.928786015,28.51673009,2883.414428,26.29821089,-2285.473998,-3378.710779,194576.6875,195503.924,86.56073528,-741.531955,-24470.12111,23881.34879,173.1439437,40.0862004,-20543.88294,32877.90472,0.315450644,5804.864476,101799.8543,1297.182465,97580.07618,4507.682011,4219.778099,0,0,5804.864476,101799.8543,107604.7188,11.68293083,-11.68293083,1.00E-11,861.0063386,103.2436614,-477.3009383,-551.3240617,-0.304695637,1950.304696,964.25,-1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,1.11E-16,0,1.11E-16,0,2.78E-17,0,-5.55E-17,-5.55E-17,0,-6.94E-18,2.78E-17,6.94E-18,1.11E-16,1.67E-16,5.55E-17,1.11E-16,6.94E-18,5.55E-17,6.94E-18,-2.17E-06,7.67E-06,5.42E-06,-1.30E-06,2.62E-08,3.46E-07,0.001018319,-0.001115448,5.42E-06,-0.001141455,0.002671296,0.000852461,-2.91E-05,8.35E-05,0.005342592,0.001704923,0.005342592
1.817501404,14.22718324,0.620600096,0.775916547,0.019090923,0.630546627,-0.111172892,0.98803612,0.106888788,-0.620962238,-0.153036471,0.768755968,2.798124022,14.4688582,-0.593418154,0.737615693,0.217731611,0.639152591,-0.265196132,0.963936089,-0.022321006,-0.620962238,-0.153036471,0.768755968,13.1348798,45.27734871,6.051943487,-0.984287997,-0.242497811,1.218539507,-1.524665543,-0.375735104,1.887413845,-0.956930378,-2.456108262,-1.261903139,-1.013173071,45.29686839,27.43074202,-27.79401966,96.08076663,-0.655890087,-75.06124109,-22.09259236,-62.30453194,-0.956930378,-2.456108262,-1.261903139,10.40414878,19.53253338,2245.171989,36.14743197,-4103.973832,-3703.487122,530.6038643,-448.8869478,67.37449813,813.2871619,15152.15846,-30263.28061,178.1942529,327.5288536,16970.10417,-22469.89532,0.316452074,5816.547407,101788.1713,1298.16862,97580.25372,4518.378787,4207.91762,0,0,5816.547407,101788.1713,107604.7187,11.86312841,-11.86312841,1.82E-11,864.7161105,99.5338895,-473.2407324,-555.3842676,0.804098773,1949.195901,964.25,1.00E-20,-1028.625,-2.27E-13,1950,2.27E-13,4,6,4,6,30,6,1.11E-16,0,0,-6.94E-18,0,0,1.11E-16,-5.55E-17,0,-2.60E-18,2.78E-17,0,1.11E-16,2.22E-16,5.55E-17,0,9.54E-18,2.78E-17,0,-8.87E-06,5.00E-06,-3.80E-06,-3.08E-06,-2.64E-08,-3.49E-07,-0.000698813,0.000803561,-3.80E-06,0.001258471,0.001893918,0.004298828,-0.000156869,3.01E-05,0.003787836,0.008597657,0.008597657
1.83066942,14.27254857,0.626676964,0.774934507,0.018847226,0.631760471,-0.112704219,0.987655991,0.108781439,-0.621911786,-0.155500561,0.767492871,2.797090273,14.51418893,-0.565969858,0.706041147,0.312586462,0.635449135,-0.338720578,0.937074853,-0.08461141,-0.621911786,-0.155500561,0.767492871,13.16352844,45.32369943,6.084430125,-0.976985807,-0.244200802,1.205678811,-1.533613992,-0.383436618,1.892481081,-0.939452291,-2.465032049,-1.260682192,-1.051371255,45.23506743,27.3874265,-35.26485989,93.35792101,-6.740441477,-71.77758039,-31.55313452,-62.09830385,-0.939452291,-2.465032049,-1.260682192,9.467533708,28.88249868,2876.452435,25.95908397,-2240.980766,-3412.242459,194530.1275,195558.6557,86.35201299,-545.1107591,-25006.31471,24829.40771,170.0934355,40.6148606,-19627.66888,33428.49416,0.317453505,5828.410535,101776.3082,1299.337534,97580.22646,4529.073001,4196.081756,0,0,5828.410535,101776.3082,107604.7187,11.77658435,-11.77658435,1.80E-12,868.478743,95.77125703,-469.0943402,-559.5306598,2.014870548,1947.985129,964.25,-1.14E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,-2.78E-17,6.94E-18,0,0,0,1.04E-17,-2.78E-17,0,2.78E-17,0,0,0,1.04E-17,5.55E-17,6.94E-18,-2.31E-06,8.11E-06,5.72E-06,-1.43E-06,2.63E-08,3.52E-07,0.000772387,-0.000880312,5.72E-06,-0.001354625,0.003127529,0.000404105,-3.24E-05,8.78E-05,0.006255058,0.000808211,0.006255058
1.843865846,14.31796063,0.632786321,0.773959752,0.018601837,0.632961511,-0.114244349,0.987268147,0.110678969,-0.622843906,-0.157973344,0.766230965,2.796018644,14.55945735,-0.538564879,0.66717347,0.404251815,0.625667668,-0.408589071,0.900902266,-0.146390155,-0.622843906,-0.157973344,0.766230965,13.19161856,45.37066862,6.116827709,-0.969739729,-0.245876723,1.192970847,-1.542245929,-0.391143889,1.897157972,-0.92212586,-2.473467327,-1.259524245,-1.088824741,45.17244184,27.34422972,-42.35944296,89.71088342,-12.79454438,-67.75978193,-40.68868805,-61.28267644,-0.92212586,-2.473467327,-1.259524245,10.15342218,19.99702764,2261.003708,35.90889343,-4051.985077,-3814.85198,598.5819043,-525.1441759,67.84693927,599.665343,14696.67616,-29408.3802,174.380357,332.8340614,18066.10303,-22496.89157,0.318454936,5840.187119,101764.5316,1300.323215,97580.36872,4539.863904,4184.162911,0,0,5840.187119,101764.5316,107604.7187,11.89657684,-11.89657684,-1.18E-11,872.1242611,92.12573894,-465.0033478,-563.6216522,3.175374389,1946.824626,964.25,3.41E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,0,0,-8.33E-17,-6.94E-18,0,0,0,0,-2.78E-17,0,8.33E-17,0,0,0,0,1.11E-16,6.94E-18,-8.65E-06,4.47E-06,-4.10E-06,-3.24E-06,-2.68E-08,-3.56E-07,-0.000441898,0.00055563,-4.10E-06,0.001372434,0.002325735,0.003805628,-0.000154515,2.41E-05,0.004651471,0.007611256,0.007611256
1.857090207,14.36341976,0.638928089,0.772992398,0.018354828,0.634149709,-0.115793193,0.986872531,0.112581274,-0.623758518,-0.160454688,0.764970329,2.794909766,14.60466303,-0.511203117,0.621427321,0.491816001,0.609873024,-0.474081634,0.855786956,-0.207063493,-0.623758518,-0.160454688,0.764970329,13.21932123,45.4176929,6.149160541,-0.962203429,-0.247434437,1.18002902,-1.551015305,-0.398957235,1.902016235,-0.904484906,-2.482132513,-1.258145593,-1.125761646,45.1097428,27.30111928,-49.00215206,85.16730611,-18.7496159,-63.0382218,-49.41303123,-59.89064615,-0.904484906,-2.482132513,-1.258145593,9.014573863,29.22932905,2868.701576,25.59937265,-2201.033609,-3449.140606,194503.1044,195594.5433,86.11975978,-336.7514742,-25373.16818,25855.68469,167.3787722,41.34562471,-18666.7247,33791.22038,0.319456366,5852.083696,101752.6351,1301.424781,97580.37403,4550.658915,4172.261023,0,0,5852.083696,101752.6351,107604.7188,11.86846655,-11.86846655,-8.20E-12,875.8093918,88.44060822,-460.8051817,-567.8198183,4.430096573,1945.569903,964.25,1.00E-20,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,1.11E-16,0,-6.94E-18,-2.78E-17,1.39E-17,1.11E-16,0,0,0,0,-1.39E-17,1.11E-16,1.11E-16,1.11E-16,0,6.94E-18,2.78E-17,2.78E-17,-2.49E-06,8.49E-06,5.92E-06,-1.63E-06,2.70E-08,3.58E-07,0.000482871,-0.000598005,5.92E-06,-0.00151564,0.003491594,-0.000123929,-3.66E-05,9.13E-05,0.006983188,-0.000247857,0.006983188
1.870342013,14.40892626,0.645102173,0.772032541,0.018106268,0.635325049,-0.117350675,0.986469085,0.11448827,-0.624655564,-0.162944493,0.763711017,2.793764297,14.64980553,-0.483884442,0.569288045,0.574409133,0.588188124,-0.534524599,0.802186537,-0.26604551,-0.624655564,-0.162944493,0.763711017,13.24642868,45.4652913,6.181367777,-0.954767477,-0.248975025,1.167294134,-1.559498553,-0.406783339,1.906527009,-0.88704457,-2.490363192,-1.256879318,-1.161904905,45.04627826,27.2581763,-55.12742967,79.78297822,-24.55822868,-57.67501438,-57.63466336,-57.90486689,-0.88704457,-2.490363192,-1.256879318,9.897916528,20.47164945,2277.227172,35.64741794,-3992.513429,-3921.400242,643.0010933,-578.4023006,68.33101468,355.4261829,14416.18931,-28483.25169,170.1526803,337.7979316,19186.51281,-22718.7317,0.320457797,5863.952163,101740.7666,1302.412376,97580.47851,4561.539787,4160.288075,0,0,5863.952163,101740.7666,107604.7188,11.92467082,-11.92467082,2.18E-11,879.3907373,84.85926272,-456.6829543,-571.9420457,5.644196807,1944.355803,964.25,-6.82E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,0,0,-2.78E-17,6.94E-18,0,0,0,4.16E-17,-2.78E-17,-4.16E-17,4.16E-17,0,0,0,4.16E-17,5.55E-17,4.86E-17,-8.37E-06,4.00E-06,-4.29E-06,-3.33E-06,-2.79E-08,-3.62E-07,-0.000173759,0.000292758,-4.29E-06,0.001438225,0.002658119,0.003241637,-0.000151299,1.88E-05,0.005316238,0.006483274,0.006483274
1.883620783,14.45448047,0.65130849,0.771080295,0.017856232,0.636487497,-0.118916701,0.986057754,0.11639985,-0.625534968,-0.165442624,0.762453108,2.792582876,14.69488441,-0.456608745,0.511306671,0.651211706,0.560793012,-0.589297456,0.740642999,-0.322763777,-0.625534968,-0.165442624,0.762453108,13.27317068,45.5129768,6.213534632,-0.947004176,-0.250384016,1.154279482,-1.56807902,-0.414703949,1.911171283,-0.86925069,-2.498760438,-1.255345655,-1.197560907,44.9826976,27.21528716,-60.66965898,73.60273105,-30.15372231,-51.71420594,-65.27657292,-55.36961565,-0.86925069,-2.498760438,-1.255345655,8.571793331,29.55898274,2860.435105,25.22355475,-2164.587403,-3490.353489,194495.4552,195611.4622,85.8721078,-123.2117616,-25559.21731,26928.20358,164.9326025,42.33757938,-17696.82546,33960.61068,0.321459227,5875.876834,101728.8419,1303.444574,97580.51828,4572.432259,4148.323636,0,0,5875.876834,101728.8419,107604.7187,11.95756424,-11.95756424,-1.28E-11,882.9954055,81.25459447,-452.4359151,-576.1890849,6.942387353,1943.057613,964.25,2.27E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,0,1.39E-17,0,-5.55E-17,0,4.16E-17,-2.78E-17,-4.16E-17,5.55E-17,0,5.55E-17,0,4.16E-17,2.78E-17,5.55E-17,-2.72E-06,8.79E-06,5.99E-06,-1.89E-06,2.85E-08,3.64E-07,0.000161942,-0.000280467,5.99E-06,-0.001613965,0.003750103,-0.000712987,-4.16E-05,9.41E-05,0.007500207,-0.001425974,0.007500207
1.89692602,14.5000827,0.657546942,0.770135755,0.017604788,0.637637037,-0.120491195,0.985638479,0.118315933,-0.626396672,-0.167948979,0.761196656,2.791366165,14.73989928,-0.429375894,0.448094036,0.721462806,0.527923436,-0.637839278,0.671777165,-0.376664965,-0.626396672,-0.167948979,0.761196656,13.29928911,45.56118575,6.245543922,-0.939378118,-0.25178429,1.141516566,-1.576411448,-0.422646499,1.915520165,-0.851695369,-2.506788929,-1.25396786,-1.232385478,44.91841899,27.1726081,-65.57500335,66.69875206,-35.49151689,-45.23074575,-72.25833551,-52.27875805,-0.851695369,-2.506788929,-1.25396786,9.636526996,20.9537431,2293.560721,35.3588753,-3926.689852,-4022.234163,660.4634861,-604.9680865,68.81834006,91.45879045,14320.08059,-27520.98947,165.5851064,342.3671476,20294.72426,-23137.3953,0.322460658,5887.834398,101716.8844,1304.435284,97580.5837,4583.399114,4136.300655,0,0,5887.834398,101716.8844,107604.7188,11.9483779,-11.9483779,-2.00E-11,886.5123688,77.73763117,-448.2816651,-580.3433349,8.21179622,1941.788204,964.25,3.41E-13,-1028.625,-2.27E-13,1950,-4.55E-13,4,6,4,6,30,6,0,0,0,0,0,-1.39E-17,0,1.11E-16,0,2.78E-17,5.55E-17,-2.78E-17,1.11E-16,0,1.11E-16,0,2.78E-17,5.55E-17,4.16E-17,-8.04E-06,3.60E-06,-4.36E-06,-3.36E-06,-2.97E-08,-3.67E-07,9.74E-05,2.30E-05,-4.36E-06,0.001455917,0.002879508,0.002626711,-0.000147376,1.43E-05,0.005759015,0.005253422,0.005759015
1.910257237,14.54573326,0.663817438,0.76919903,0.017352014,0.638773638,-0.122074059,0.985211211,0.12023641,-0.627240605,-0.17046342,0.759941738,2.790114814,14.78484969,-0.402185768,0.380314512,0.784467618,0.489868788,-0.679654394,0.596282466,-0.427220231,-0.627240605,-0.17046342,0.759941738,13.32505585,45.60951882,6.277532238,-0.931395827,-0.25304146,1.128438205,-1.584794006,-0.430669801,1.919946516,-0.8337593,-2.514910228,-1.252282772,-1.266741133,44.85397491,27.12995702,-69.79038843,59.13085691,-40.50905273,-38.28001501,-78.51536383,-48.68732914,-0.8337593,-2.514910228,-1.252282772,8.140720008,29.8737501,2851.939004,24.8359319,-2130.461386,-3536.572296,194506.5861,195609.7056,85.61757254,89.47542174,-25558.99632,28013.48599,162.679581,43.63347504,-16754.25599,33937.94689,0.323462089,5899.782776,101704.936,1305.397313,97580.65858,4594.385463,4124.277399,0,0,5899.782776,101704.936,107604.7188,12.0428204,-12.0428204,2.91E-11,890.0339662,74.21603384,-443.9889924,-584.6360076,9.553137851,1940.446862,964.25,-1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-6.94E-18,-2.78E-17,1.39E-17,1.11E-16,0,0,0,0,-2.78E-17,1.11E-16,1.11E-16,0,0,6.94E-18,2.78E-17,4.16E-17,-2.97E-06,9.00E-06,5.94E-06,-2.22E-06,3.07E-08,3.70E-07,-0.000175617,5.76E-05,5.94E-06,-0.001642175,0.003893399,-0.001342221,-4.72E-05,9.60E-05,0.007786797,-0.002684442,0.007786797
1.923613936,14.59143247,0.670119875,0.768270215,0.017097983,0.639897285,-0.123665216,0.984775891,0.122161201,-0.628066709,-0.172985848,0.758688411,2.788829487,14.82973525,-0.375038231,0.308678964,0.839604358,0.446969596,-0.714317511,0.514917876,-0.473930454,-0.628066709,-0.172985848,0.758688411,13.3501794,45.65832045,6.309336335,-0.923578961,-0.254296275,1.115645412,-1.592972773,-0.438726095,1.924136755,-0.816087363,-2.522737677,-1.250789534,-1.300239198,44.78890606,27.08755155,-73.27603451,50.98509015,-45.16676187,-30.94718182,-83.98134657,-44.59965845,-0.816087363,-2.522737677,-1.250789534,9.368524165,21.44017213,2309.714798,35.03944192,-3855.753335,-4116.722021,648.9948435,-602.564071,69.30029145,-179.5678146,14411.56551,-26555.8015,160.7577395,346.5052447,21354.28028,-23747.9985,0.324463519,5911.825596,101692.8932,1306.391113,97580.68489,4605.434483,4112.208266,0,0,5911.825596,101692.8932,107604.7188,11.96869656,-11.96869656,-5.28E-11,893.4859969,70.76400309,-439.8016683,-588.8233317,10.87935494,1939.120645,964.25,3.41E-13,-1028.625,-2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,1.11E-16,-1.11E-16,0,-1.39E-17,-2.78E-17,-1.39E-17,-5.55E-17,-1.11E-16,0,1.39E-17,0,0,1.11E-16,1.67E-16,2.22E-16,0,2.78E-17,2.78E-17,1.39E-17,-7.69E-06,3.30E-06,-4.30E-06,-3.32E-06,-3.23E-08,-3.72E-07,0.000364166,-0.00024633,-4.30E-06,0.001426476,0.002982267,0.001982532,-0.000142924,1.08E-05,0.005964534,0.003965064,0.005964534
1.936995621,14.63718062,0.676454159,0.767349417,0.01684277,0.641007951,-0.125264561,0.984332471,0.124090196,-0.628874917,-0.17551612,0.75743675,2.787510846,14.87455554,-0.347933156,0.233937458,0.886330389,0.39961445,-0.741477986,0.428500332,-0.516331155,-0.628874917,-0.17551612,0.75743675,13.37495663,45.70728611,6.341133289,-0.915386428,-0.255398851,1.102513052,-1.601149394,-0.44684757,1.928342473,-0.7980204,-2.530576543,-1.248957374,-1.333275507,44.72361852,27.04515562,-75.99343053,42.33346822,-49.4082302,-23.29616754,-88.60683441,-40.08059961,-0.7980204,-2.530576543,-1.248957374,7.722487828,30.1763562,2843.502324,24.44045123,-2097.398206,-3588.216745,194535.654,195589.8133,85.36476536,295.9379755,-25373.19989,29077.66431,160.5400242,45.25897989,-15874.5425,33731.26394,0.32546495,5923.794293,101680.9245,1307.283413,97580.79428,4616.51088,4100.130179,0,0,5923.794293,101680.9245,107604.7188,12.1231671,-12.1231671,3.45E-11,896.9223115,67.32768854,-435.4668592,-593.1581408,12.2637289,1937.736271,964.25,-2.27E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,-6.94E-18,-2.78E-17,1.39E-17,0,0,-5.55E-17,2.78E-17,0,2.78E-17,5.55E-17,0,5.55E-17,5.55E-17,3.47E-17,2.78E-17,4.16E-17,-3.23E-06,9.10E-06,5.77E-06,-2.60E-06,3.36E-08,3.74E-07,-0.00051333,0.000399755,5.77E-06,-0.001596673,0.0039159,-0.001989327,-5.31E-05,9.68E-05,0.007831799,-0.003978655,0.007831799
1.95040179,14.68297802,0.682820183,0.766436731,0.016586453,0.642105619,-0.126872018,0.983880895,0.126023317,-0.629665171,-0.178054135,0.756186814,2.786159558,14.91931018,-0.320870401,0.156871344,0.924187603,0.348236495,-0.760863426,0.337896434,-0.553997154,-0.629665171,-0.178054135,0.756186814,13.39907974,45.75666335,6.372725173,-0.907377755,-0.256502934,1.089688012,-1.609170839,-0.45501455,1.932376226,-0.780229917,-2.538202679,-1.24734418,-1.36543965,44.6577822,27.0030331,-77.91860891,33.27279677,-53.20088451,-15.41932541,-92.34209287,-35.14378112,-0.780229917,-2.538202679,-1.24734418,9.093579832,21.9274238,2325.401692,34.68577172,-3780.99141,-4204.506028,608.2725221,-570.5666608,69.76829559,-444.0451587,14687.60103,-25621.87215,155.7532413,350.1929655,22330.15588,-24538.92063,0.326466381,5935.91746,101668.8013,1308.27905,97580.78269,4627.63841,4088.018599,0,0,5935.91746,101668.8013,107604.7188,11.98662277,-11.98662277,1.00E-11,900.3084833,63.94151673,-431.2452299,-597.3797701,13.64800964,1936.35199,964.25,-2.27E-13,-1028.625,1.00E-20,1950,4.55E-13,4,6,4,6,30,6,-1.11E-16,-5.55E-17,0,0,2.78E-17,6.94E-18,-5.55E-17,1.11E-16,0,0,2.78E-17,-2.78E-17,1.11E-16,1.67E-16,1.67E-16,0,0,5.55E-17,3.47E-17,-7.32E-06,3.09E-06,-4.13E-06,-3.24E-06,-3.56E-08,-3.77E-07,0.000619858,-0.000508392,-4.13E-06,0.001351414,0.002962963,0.001331839,-0.000138143,8.32E-06,0.005925926,0.002663678,0.005925926
1.963831943,14.72882497,0.689217844,0.765532258,0.01632911,0.643190269,-0.128487478,0.983421116,0.127960453,-0.630437411,-0.18059975,0.754938673,2.784776293,14.96399875,-0.293849829,0.078285253,0.952806901,0.293309441,-0.77228239,0.24401381,-0.586546819,-0.630437411,-0.18059975,0.754938673,13.42285373,45.80624533,6.404317812,-0.898984276,-0.257448437,1.076511724,-1.617134566,-0.463229777,1.936359911,-0.76204364,-2.54575427,-1.245369916,-1.397138312,44.5916729,26.96090958,-79.02904045,23.88403061,-56.49628884,-7.385975842,-95.15491881,-29.86255036,-0.76204364,-2.54575427,-1.245369916,7.317818887,30.46984842,2835.407433,24.04054334,-2064.123141,-3645.433654,194581.6908,195552.4572,85.12210279,491.2746117,-25008.64093,30087.60323,158.4335373,47.22271063,-15091.20262,33355.11135,0.327467811,5947.904082,101656.8147,1309.103283,97580.92477,4638.8008,4075.889899,0,0,5947.904082,101656.8147,107604.7188,12.19755935,-12.19755935,2.00E-11,903.6577287,60.59227132,-426.8719493,-601.7530507,15.07552243,1934.924478,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-6.94E-18,2.78E-17,2.08E-17,0,0,0,2.78E-17,1.39E-17,-5.55E-17,5.55E-17,0,0,0,3.47E-17,4.16E-17,7.63E-17,-3.50E-06,9.09E-06,5.49E-06,-3.02E-06,3.72E-08,3.79E-07,-0.000834146,0.000728723,5.49E-06,-0.001478114,0.003816307,-0.002631335,-5.93E-05,9.65E-05,0.007632615,-0.00526267,0.007632615
1.977285575,14.77472175,0.695647032,0.764636094,0.016070819,0.644261881,-0.130110862,0.98295308,0.129901525,-0.631191577,-0.183152863,0.753692392,2.783361723,15.00862087,-0.266871294,-0.00100137,0.971911816,0.235343195,-0.775626321,0.147791918,-0.613645955,-0.631191577,-0.183152863,0.753692392,13.44597096,45.85618187,6.43569057,-0.89078269,-0.258396436,1.063651781,-1.624994143,-0.471503985,1.940238173,-0.744132648,-2.553177312,-1.243631828,-1.427961285,44.52509084,26.91907924,-79.31767159,14.27121332,-59.27058545,0.707666508,-97.01394572,-24.25829591,-0.744132648,-2.553177312,-1.243631828,8.811775515,22.41172982,2340.345218,34.29514719,-3703.681883,-4285.497494,539.7148541,-510.1056146,70.21411829,-688.3850767,15139.00141,-24752.22911,150.6532774,353.4278556,23189.9961,-25492.16816,0.328469242,5960.101642,101644.6171,1310.098314,97580.87769,4650.003328,4063.739422,0,0,5960.101642,101644.6171,107604.7187,12.00311599,-12.00311599,-1.64E-11,906.9767198,57.27328019,-422.6146965,-606.0103035,16.51885407,1933.481146,964.25,1.14E-13,-1028.625,-2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,1.39E-17,2.78E-17,-6.94E-18,-5.55E-17,0,0,0,2.78E-17,-5.55E-17,5.55E-17,5.55E-17,0,0,1.39E-17,5.55E-17,6.25E-17,-6.94E-06,2.99E-06,-3.85E-06,-3.11E-06,-3.95E-08,-3.81E-07,0.000858193,-0.000756701,-3.85E-06,0.001232605,0.002822485,0.000697622,-0.000133243,6.96E-06,0.005644971,0.001395244,0.005644971
1.990762177,14.82066867,0.70210764,0.763748336,0.015811659,0.64532044,-0.131742059,0.982476743,0.131846422,-0.631927614,-0.185713329,0.752448038,2.781916525,15.05317616,-0.23993465,-0.08016265,0.981321177,0.174879093,-0.770870573,0.050192699,-0.635011223,-0.631927614,-0.185713329,0.752448038,13.46872869,45.90636267,6.467065947,-0.882197909,-0.259182634,1.050441751,-1.632739155,-0.479808683,1.943999786,-0.725838656,-2.560438501,-1.241520871,-1.458304926,44.45818311,26.8772454,-78.77871463,4.520625183,-61.48486507,8.790242749,-97.90563736,-18.41119501,-0.725838656,-2.560438501,-1.241520871,6.927022898,30.75746994,2827.920494,23.63898343,-2029.400735,-3708.107941,194643.6533,195498.402,84.89752281,670.8017109,-24478.00647,31011.99285,156.2824544,49.51699835,-14434.55808,32830.08487,0.329470672,5972.104758,101632.614,1310.857302,97581.04946,4661.247456,4051.564529,0,0,5972.104758,101632.614,107604.7188,12.26500891,-12.26500891,4.27E-11,910.2375477,54.0124523,-418.2066813,-610.4183187,17.98985632,1932.010144,964.25,1.00E-20,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,0,0,-6.94E-18,0,0,0,0,1.39E-17,0,5.55E-17,0,5.55E-17,0,0,1.39E-17,6.94E-18,-3.76E-06,8.96E-06,5.10E-06,-3.47E-06,4.15E-08,3.83E-07,-0.001121642,0.001027818,5.10E-06,-0.001291464,0.003597656,-0.003245424,-6.55E-05,9.52E-05,0.007195312,-0.006490847,0.007195312
2.004261243,14.86666598,0.708599554,0.76286908,0.015551712,0.646365927,-0.133380985,0.981992053,0.133795067,-0.632645462,-0.188281044,0.751205677,2.780441375,15.09766425,-0.213039748,-0.158374956,0.980950832,0.112484838,-0.758074596,-0.047809144,-0.650413094,-0.632645462,-0.188281044,0.751205677,13.49083459,45.9568429,6.498212643,-0.873802396,-0.259969181,1.037544208,-1.640431395,-0.488186232,1.947722362,-0.707805427,-2.567655121,-1.239652704,-1.487779454,44.39087614,26.83571648,-77.42243388,-5.260257588,-63.12537397,16.76515099,-97.81804246,-12.34854205,-0.707805427,-2.567655121,-1.239652704,8.523593838,22.88919879,2354.289993,33.86560403,-3625.038448,-4359.860026,446.4187865,-424.0113412,70.63014126,-900.0011158,15750.75715,-23977.6517,145.5352252,356.2231566,23905.26826,-26583.96491,0.330472103,5984.369767,101620.349,1311.848177,97580.97041,4672.521589,4039.378576,0,0,5984.369767,101620.349,107604.7188,12.01906606,-12.01906606,-1.36E-11,913.4876384,50.76236159,-413.9124951,-614.7125049,19.4929423,1930.507058,964.25,2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,-2.78E-17,0,0,0,0,6.94E-18,6.94E-18,5.55E-17,5.55E-17,0,0,0,6.94E-18,3.47E-17,5.55E-17,-6.57E-06,3.00E-06,-3.47E-06,-2.95E-06,-4.41E-08,-3.85E-07,0.001073036,-0.000984778,-3.47E-06,0.001072279,0.002566022,0.000102305,-0.000128435,6.68E-06,0.005132043,0.000204611,0.005132043
2.017782258,14.91271398,0.715122658,0.761998417,0.015291058,0.647398329,-0.13502753,0.981498968,0.135747349,-0.633345071,-0.190855862,0.749965373,2.778936961,15.14208474,-0.186186433,-0.234825315,0.970814397,0.048749135,-0.737381239,-0.145235831,-0.659678301,-0.633345071,-0.190855862,0.749965373,13.51256387,46.0076039,6.529357943,-0.865036094,-0.260594036,1.024310487,-1.64795303,-0.49657629,1.951263216,-0.689415064,-2.574624497,-1.237410718,-1.51675182,44.3231948,26.79418941,-75.25985314,-14.98365062,-64.16393182,24.56243827,-96.75696939,-6.155400852,-0.689415064,-2.574624497,-1.237410718,6.550013302,31.04252399,2821.282515,23.23778167,-1992.086335,-3775.884951,194720.3913,195428.5455,84.69821735,829.8095122,-23799.42071,31822.37736,154.0149474,52.11931649,-13930.65194,32182.14305,0.331473534,5996.388833,101608.3299,1312.545805,97581.16784,4683.843028,4027.16208,0,0,5996.388833,101608.3299,107604.7187,12.32461663,-12.32461663,-7.30E-12,916.659134,47.59086603,-409.4734571,-619.1515429,21.00803881,1928.991961,964.25,1.14E-13,-1028.625,1.00E-20,1950,4.55E-13,4,6,4,6,30,6,-1.11E-16,0,0,6.94E-18,-2.78E-17,6.94E-18,0,0,-5.55E-17,1.04E-17,6.94E-18,0,1.11E-16,1.11E-16,0,5.55E-17,1.73E-17,3.47E-17,6.94E-18,-3.99E-06,8.72E-06,4.62E-06,-3.94E-06,4.64E-08,3.87E-07,-0.001361195,0.001282016,4.62E-06,-0.00104569,0.003267212,-0.003809734,-7.14E-05,9.27E-05,0.006534424,-0.007619468,0.007619468
2.031324713,14.95881295,0.721676835,0.761136444,0.01502978,0.648417627,-0.136681605,0.980997437,0.137703189,-0.634026381,-0.193437677,0.748727195,2.77740396,15.18643729,-0.15937455,-0.308719928,0.95102301,-0.01572388,-0.7090152,-0.24111636,-0.662691743,-0.634026381,-0.193437677,0.748727195,13.53365283,46.05861278,6.560271508,-0.856445938,-0.261213809,1.011372847,-1.655471553,-0.505052848,1.954828753,-0.671258364,-2.581629854,-1.235407238,-1.544870435,44.25518297,26.75297132,-72.31824573,-24.54257638,-64.59788827,32.08859455,-94.73014557,0.13712645,-0.671258364,-2.581629854,-1.235407238,8.229893868,23.35595522,2367.00999,33.39602405,-3546.162549,-4427.982134,332.9502261,-316.614135,71.00961775,-1068.21023,16502.54542,-23325.65644,140.4692757,358.6060836,24452.28743,-27785.5491,0.332474964,6008.713449,101596.0053,1313.527986,97581.06132,4695.185464,4014.943978,0,0,6008.713449,101596.0053,107604.7187,12.0352618,-12.0352618,-2.00E-11,919.8382208,44.4117792,-405.1411313,-623.4838687,22.57129207,1927.428708,964.25,2.27E-13,-1028.625,1.00E-20,1950,-6.82E-13,4,6,4,6,30,6,0,-5.55E-17,0,-1.39E-17,2.78E-17,-2.08E-17,0,0,0,6.94E-18,-1.73E-18,2.78E-17,5.55E-17,0,5.55E-17,0,2.08E-17,2.95E-17,4.86E-17,-6.22E-06,3.11E-06,-3.00E-06,-2.77E-06,-4.93E-08,-3.89E-07,0.001258163,-0.001185947,-3.00E-06,0.000873203,0.002202874,-0.000433047,-0.000123928,7.47E-06,0.004405749,-0.000866094,0.004405749
2.044888087,15.00496315,0.728261966,0.760283248,0.014767962,0.649423813,-0.138343098,0.980487419,0.139662478,-0.634689349,-0.196026344,0.747491206,2.775843066,15.23072152,-0.132603937,-0.37929228,0.921784139,-0.080320404,-0.673280623,-0.334496149,-0.659397854,-0.634689349,-0.196026344,0.747491206,13.55434241,46.1099344,6.591174168,-0.847507822,-0.261675417,0.998125111,-1.662766288,-0.513524346,1.958151463,-0.652782467,-2.588307669,-1.233039939,-1.572456549,44.18675414,26.71176778,-68.62482385,-33.85162623,-64.41059794,39.27846184,-91.76263179,6.441241278,-0.652782467,-2.588307669,-1.233039939,6.186338773,31.32823422,2815.701255,22.83810741,-1951.170317,-3848.202547,194810.5467,195344.0288,84.53039053,963.3977765,-22995.83032,32494.08585,151.5676837,54.99427189,-13600.30903,31441.73152,0.333476395,6020.748711,101583.97,1314.169061,97581.27944,4706.57965,4002.690598,0,0,6020.748711,101583.97,107604.7187,12.3756026,-12.3756026,1.36E-11,922.9198817,41.33011833,-400.6746622,-627.9503378,24.13134284,1925.868657,964.25,-2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,6.94E-18,2.78E-17,0,0,1.11E-16,0,6.94E-18,6.94E-18,0,1.11E-16,0,1.67E-16,0,1.39E-17,3.47E-17,0,-4.20E-06,8.36E-06,4.06E-06,-4.42E-06,5.18E-08,3.90E-07,-0.001540996,0.001479007,4.06E-06,-0.000753107,0.002836217,-0.004304146,-7.69E-05,8.92E-05,0.005672434,-0.008608292,0.008608292
2.058471868,15.05116485,0.734877928,0.759438927,0.014505688,0.650416867,-0.140011917,0.979968869,0.141625136,-0.635333912,-0.198621754,0.746257475,2.774254963,15.27493709,-0.105874433,-0.445811151,0.883399381,-0.144422819,-0.630557879,-0.424446618,-0.649801377,-0.635333912,-0.198621754,0.746257475,13.5744086,46.16145731,6.621847299,-0.838722802,-0.262123217,0.985145307,-1.67010385,-0.522095123,1.96155752,-0.634501796,-2.595095496,-1.230896064,-1.599211471,44.11805692,26.67087027,-64.22286354,-42.80821812,-63.61108258,46.04496091,-87.88130638,12.72429387,-0.634501796,-2.595095496,-1.230896064,7.931871888,23.80827971,2378.316099,32.8861923,-3468.003489,-4490.441041,205.0087307,-193.4166911,71.34689863,-1184.962541,17369.41491,-22819.59317,135.5160389,360.6155979,24813.07814,-29064.15075,0.334477825,6033.124314,101571.5944,1315.13717,97581.15082,4717.987143,3990.443617,0,0,6033.124314,101571.5944,107604.7187,12.05236256,-12.05236256,-1.80E-12,926.025508,38.22449204,-396.3031862,-632.3218138,25.75488847,1924.245112,964.25,-1.14E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,6.94E-18,0,1.39E-17,0,0,0,0,6.94E-18,-5.55E-17,5.55E-17,0,5.55E-17,0,6.94E-18,6.94E-18,6.94E-17,-5.90E-06,3.32E-06,-2.46E-06,-2.60E-06,-5.49E-08,-3.92E-07,0.001407153,-0.001353242,-2.46E-06,0.000638993,0.001746135,-0.000889483,-0.000119917,9.22E-06,0.003492269,-0.001778965,0.003492269
2.07207553,15.09741831,0.741524594,0.758603561,0.014243041,0.651396786,-0.141687948,0.979441746,0.143591056,-0.635960032,-0.20122376,0.745026064,2.772640352,15.31908364,-0.079185868,-0.507588072,0.83626138,-0.207415653,-0.581299567,-0.510074409,-0.633967595,-0.635960032,-0.20122376,0.745026064,13.5940483,46.21331917,6.652495102,-0.829622306,-0.262419746,0.971892626,-1.677169251,-0.530644336,1.964665904,-0.615950459,-2.601483544,-1.228409024,-1.625397739,44.04890778,26.63000653,-59.15447352,-51.33310441,-62.19460579,52.33092491,-83.12962326,18.89803134,-0.615950459,-2.601483544,-1.228409024,5.835228236,31.61760685,2811.344268,22.44025062,-1905.813254,-3924.330936,194912.4042,195246.3923,84.39905026,1066.447467,-22094.23315,33007.03492,148.8879357,58.09603799,-13458.37343,30642.74455,0.335479256,6045.176676,101559.5421,1315.727259,97581.38391,4729.449418,3978.158163,0,0,6045.176676,101559.5421,107604.7188,12.41733272,-12.41733272,-1.80E-12,929.0172075,35.23279253,-391.8126674,-636.8123326,27.36100033,1922.639,964.25,-1.14E-13,-1028.625,-4.55E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,-1.11E-16,6.94E-18,0,-1.39E-17,-5.55E-17,0,0,5.55E-17,0,-2.78E-17,1.11E-16,5.55E-17,0,1.11E-16,6.25E-17,0,4.16E-17,-4.36E-06,7.91E-06,3.44E-06,-4.89E-06,5.76E-08,3.93E-07,-0.001652812,0.001609974,3.44E-06,-0.000428461,0.002319498,-0.004710996,-8.18E-05,8.47E-05,0.004638997,-0.009421992,0.009421992
2.085698558,15.1437238,0.748201841,0.757777248,0.01398011,0.652363548,-0.143371096,0.978906007,0.145560157,-0.636567649,-0.203832252,0.743797043,2.77099992,15.36316083,-0.052538077,-0.563984512,0.780849767,-0.26869148,-0.526025759,-0.590530316,-0.612021933,-0.636567649,-0.203832252,0.743797043,13.6130856,46.26534179,6.682920183,-0.820642884,-0.262690567,0.958869236,-1.684317826,-0.539304098,1.967909069,-0.597546266,-2.608046297,-1.226120018,-1.650780804,43.97954429,26.58943976,-53.47727345,-59.33180295,-60.18197525,58.05876593,-77.55231814,24.9305903,-0.597546266,-2.608046297,-1.226120018,7.631009831,24.24274456,2388.06242,32.33681595,-3391.328298,-4547.959868,69.00262611,-60.67571898,71.63762107,-1245.327676,18322.62172,-22477.88114,130.7247333,362.2998037,24976.04101,-30384.11609,0.336480687,6057.594009,101547.1247,1316.675264,97581.23919,4740.918745,3965.885549,0,0,6057.594009,101547.1247,107604.7187,12.0708738,-12.0708738,3.82E-11,932.0466089,32.20339115,-387.4013103,-641.2236897,29.04468737,1920.955313,964.25,1.14E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,2.78E-17,0,0,0,0,-1.39E-17,-1.39E-17,0,2.78E-17,0,0,0,1.39E-17,4.16E-17,0,-5.61E-06,3.62E-06,-1.87E-06,-2.43E-06,-6.08E-08,-3.95E-07,0.00151347,-0.001479505,-1.87E-06,0.000374503,0.00121222,-0.00125083,-0.000116577,1.18E-05,0.00242444,-0.00250166,0.00250166
2.099340423,15.19008155,0.754909534,0.756960065,0.013716979,0.653317155,-0.145061245,0.978361613,0.147532333,-0.637156728,-0.206447084,0.742570472,2.769334372,15.40716833,-0.025930881,-0.614418377,0.717726305,-0.327656847,-0.465318561,-0.665017708,-0.584149026,-0.637156728,-0.206447084,0.742570472,13.63166631,46.31772287,6.713301343,-0.811388982,-0.262820187,0.945619874,-1.691152448,-0.547927491,1.970808006,-0.578928643,-2.614147747,-1.22351847,-1.675555075,43.90970285,26.54893154,-47.24635897,-66.73476792,-57.58028557,63.18218114,-71.20964449,30.73558654,-0.578928643,-2.614147747,-1.22351847,5.495647004,31.9132999,2808.333318,22.04362202,-1855.37075,-4003.417945,195023.7284,195137.7441,84.3078408,1133.762062,-21124.77633,33346.37735,145.9350772,61.37109463,-13513.15091,29821.35913,0.337482117,6069.664883,101535.0539,1317.220498,97581.48098,4752.444385,3953.572882,0,0,6069.664883,101535.0539,107604.7188,12.4493409,-12.4493409,-1.18E-11,934.948545,29.30145504,-382.8898328,-645.7351672,30.69819662,1919.301803,964.25,-2.27E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,0,0,6.94E-18,-5.55E-17,1.11E-16,0,-1.39E-17,-4.16E-17,0,1.11E-16,5.55E-17,1.67E-16,0,1.39E-17,4.16E-17,6.94E-18,-4.47E-06,7.36E-06,2.77E-06,-5.34E-06,6.36E-08,3.96E-07,-0.001692423,0.001670047,2.77E-06,-8.78E-05,0.00173494,-0.005015708,-8.59E-05,7.95E-05,0.003469879,-0.010031416,0.010031416
2.113000604,15.23649183,0.761647545,0.756152108,0.013453738,0.654257585,-0.146758297,0.977808524,0.1495075,-0.637727208,-0.209068141,0.741346424,2.767644402,15.45110579,0.000635891,-0.658370071,0.647529149,-0.383737997,-0.39981603,-0.732800459,-0.550591163,-0.637727208,-0.209068141,0.741346424,13.64966828,46.37023096,6.743470379,-0.802216469,-0.262909292,0.932552304,-1.698103359,-0.556670575,1.973884053,-0.560402498,-2.620476803,-1.22108013,-1.69955771,43.83969206,26.50870616,-40.53145326,-73.45898036,-54.42178317,67.63573037,-64.16219267,36.28425972,-0.560402498,-2.620476803,-1.22108013,7.329013961,24.65633951,2396.151093,31.74950417,-3316.70235,-4601.360597,-68.4196026,75.06171121,71.87885355,-1247.695736,19330.58843,-22313.40982,126.1320096,363.713109,24936.39962,-31708.14052,0.338483548,6082.114224,101522.6045,1318.141912,97581.32663,4763.972312,3941.277898,0,0,6082.114224,101522.6045,107604.7187,12.09112733,-12.09112733,9.01E-13,937.8987081,26.35129191,-378.4382174,-650.1867826,32.44161883,1917.558381,964.25,1.14E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-1.39E-17,-2.78E-17,1.39E-17,0,0,0,0,0,2.78E-17,2.78E-17,0,0,0,1.39E-17,2.78E-17,4.16E-17,-5.37E-06,4.00E-06,-1.25E-06,-2.29E-06,-6.68E-08,-3.98E-07,0.001570752,-0.001557704,-1.25E-06,8.62E-05,0.000620296,-0.001504277,-0.000114055,1.51E-05,0.001240591,-0.003008554,0.003008554
2.126678569,15.28295488,0.768415736,0.75535345,0.013190472,0.655184842,-0.148462137,0.977246704,0.151485558,-0.638279061,-0.21169528,0.740124955,2.76593072,15.4949729,0.027162423,-0.695387774,0.570966408,-0.436386531,-0.330205518,-0.79321023,-0.511646213,-0.638279061,-0.21169528,0.740124955,13.66718197,46.42310982,6.773573602,-0.792817515,-0.262870117,0.919313544,-1.704706619,-0.56536478,1.976579309,-0.541726643,-2.626295978,-1.218368792,-1.722909291,43.76918691,26.46856853,-33.39818791,-79.44775156,-50.7248609,71.38640629,-56.48474958,41.49437057,-0.541726643,-2.626295978,-1.218368792,5.166361183,32.2175051,2806.740353,21.64679196,-1799.407248,-4084.537268,195141.6249,195020.9039,84.25892142,1160.38321,-20119.75393,33502.97624,142.681432,64.7611318,-13766.07688,29014.78187,0.339484979,6094.205351,101510.5134,1318.648776,97581.57051,4775.556575,3928.942889,0,0,6094.205351,101510.5134,107604.7188,12.47134604,-12.47134604,-1.36E-11,940.7113403,23.53865968,-373.9085129,-654.7164871,34.14406517,1915.855935,964.25,-3.41E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,1.11E-16,-5.55E-17,0,0,2.78E-17,-1.39E-17,0,0,0,-2.78E-17,0,-2.78E-17,1.11E-16,1.11E-16,5.55E-17,0,2.78E-17,2.78E-17,4.16E-17,-4.53E-06,6.74E-06,2.09E-06,-5.75E-06,6.97E-08,3.99E-07,-0.0016597,0.001658406,2.09E-06,0.00025251,0.001102852,-0.005207313,-8.91E-05,7.36E-05,0.002205705,-0.010414627,0.010414627
2.140373796,15.32947093,0.775213974,0.754564186,0.012927275,0.656098906,-0.150172659,0.976676114,0.153466419,-0.638812227,-0.214328381,0.73890614,2.764194023,15.53876933,0.053648893,-0.725092135,0.488808957,-0.485084735,-0.257216514,-0.84565309,-0.467664962,-0.638812227,-0.214328381,0.73890614,13.6841419,46.47608909,6.803478179,-0.78345421,-0.26277311,0.906202175,-1.711450682,-0.574185132,1.979483385,-0.523081373,-2.63238188,-1.21577762,-1.745522529,43.69854788,26.42869576,-25.92566387,-84.63241445,-46.53240764,74.38306076,-48.25113329,46.34247068,-0.523081373,-2.63238188,-1.21577762,7.027746829,25.04658247,2402.535487,31.12671,-3244.481164,-4651.51533,-200.8319543,207.4175631,72.06919229,-1193.685365,20359.95447,-22333.12363,121.7614291,364.9132953,24696.41028,-32998.56719,0.340486409,6106.676697,101498.0421,1319.536874,97581.41321,4787.139823,3916.628844,0,0,6106.676697,101498.0421,107604.7188,12.11326733,-12.11326733,2.09E-11,943.5790724,20.67092758,-369.4166761,-659.2083239,35.9465901,1914.05341,964.25,3.41E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,6.94E-18,2.78E-17,6.94E-18,0,0,0,-1.39E-17,0,0,2.78E-17,0,0,0,2.08E-17,2.78E-17,6.94E-18,-5.17E-06,4.42E-06,-6.26E-07,-2.19E-06,-7.30E-08,-4.01E-07,0.001573298,-0.001581433,-6.26E-07,-0.000217615,-8.40E-06,-0.001640827,-0.000112467,1.90E-05,-1.68E-05,-0.003281654,0.003281654
2.154085746,15.37604022,0.782042114,0.753784386,0.012664231,0.656999784,-0.151889748,0.97609672,0.155449985,-0.63932668,-0.216967303,0.737690034,2.762435028,15.58249477,0.080095493,-0.747180098,0.401882679,-0.529350746,-0.181613043,-0.889615367,-0.41904797,-0.63932668,-0.216967303,0.737690034,13.70058162,46.52944404,6.833292697,-0.773917805,-0.262563132,0.892980186,-1.717822706,-0.582946918,1.981981407,-0.504354123,-2.637923995,-1.212960529,-1.767442154,43.62740795,26.38894307,-18.18715521,-88.97178052,-41.87314168,76.60787124,-39.54781436,50.75260643,-0.504354123,-2.637923995,-1.212960529,4.846007279,32.531847,2806.585167,21.24756624,-1737.698631,-4166.737135,195262.4613,194899.4832,84.25289562,1142.054811,-19112.53747,33473.68968,139.1124708,68.205973,-14211.62317,28259.95194,0.34148784,6118.789964,101485.9288,1320.011988,97581.65245,4798.777976,3904.276339,0,0,6118.789964,101485.9288,107604.7188,12.48326313,-12.48326313,-2.36E-11,946.3030493,17.94695075,-364.8710625,-663.7539375,37.69968273,1912.300317,964.25,-3.41E-13,-1028.625,-2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,-5.55E-17,6.94E-18,0,-6.94E-18,0,-5.55E-17,-5.55E-17,-1.39E-17,2.78E-17,0,5.55E-17,0,5.55E-17,1.11E-16,2.08E-17,2.78E-17,6.94E-18,-4.53E-06,6.06E-06,1.41E-06,-6.11E-06,7.58E-08,4.02E-07,-0.001558339,0.001578037,1.41E-06,0.000577177,0.000445254,-0.005278846,-9.12E-05,6.73E-05,0.000890508,-0.010557692,0.010557692
2.167813895,15.42266299,0.788900019,0.753014144,0.012401436,0.657887455,-0.153613297,0.975508487,0.157436167,-0.639822362,-0.219611922,0.736476713,2.760654435,15.62614892,0.106502406,-0.761428052,0.311060125,-0.568743281,-0.104185733,-0.924668699,-0.366241902,-0.639822362,-0.219611922,0.736476713,13.71649253,46.58287995,6.862923969,-0.764367098,-0.262276022,0.879826489,-1.724350414,-0.591838139,1.984708248,-0.485593896,-2.643756728,-1.21021388,-1.788656702,43.55616007,26.34943471,-10.2680439,-92.41383565,-36.7993785,78.02552802,-30.45869685,54.70865623,-0.485593896,-2.643756728,-1.21021388,6.729155589,25.41161062,2407.221662,30.47163657,-3174.813263,-4699.298391,-322.4404397,330.590922,72.20880591,-1087.785976,21376.68272,-22537.80393,117.6235822,365.958638,24265.32602,-34218.70623,0.34248927,6131.273228,101473.4455,1320.860034,97581.4989,4810.413194,3891.946623,0,0,6131.273228,101473.4455,107604.7187,12.1372424,-12.1372424,1.00E-11,949.0850557,15.16494431,-360.3395002,-668.2854998,39.56048815,1910.439512,964.25,1.00E-20,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,0,0,5.55E-17,6.94E-18,0,0,0,0,0,0,5.55E-17,0,0,0,0,5.55E-17,6.94E-18,-5.03E-06,4.88E-06,-1.17E-08,-2.13E-06,-7.90E-08,-4.04E-07,0.001516695,-0.001545569,-1.17E-08,-0.000526662,-0.000651326,-0.001655619,-0.000111891,2.31E-05,-0.001302653,-0.003311238,0.003311238
2.181557701,15.46933945,0.79578754,0.752253523,0.012138976,0.658761931,-0.15534319,0.974911383,0.15942487,-0.64029925,-0.2222621,0.73526623,2.758852965,15.66973147,0.132869832,-0.767694039,0.217251737,-0.602866108,-0.025743579,-0.950474219,-0.309735414,-0.64029925,-0.2222621,0.73526623,13.73185234,46.63668923,6.892439554,-0.754699995,-0.261893066,0.866626233,-1.730491852,-0.600664363,1.987015936,-0.466820811,-2.649027607,-1.207294263,-1.809136456,43.48441436,26.31008059,-2.246028079,-94.93491549,-31.3487811,78.63466091,-21.07861413,58.14287204,-0.466820811,-2.649027607,-1.207294263,4.533163864,32.85730381,2807.834837,20.84309559,-1670.22407,-4249.086928,195381.8785,194777.8756,84.28879299,1075.781746,-18136.47468,33261.45753,135.2263849,71.6463785,-14837.44818,27592.2453,0.343490701,6143.41047,101461.3083,1321.309922,97581.72687,4822.100548,3879.581412,0,0,6143.41047,101461.3083,107604.7188,12.4852079,-12.4852079,2.82E-11,951.7211354,12.5288646,-355.7798444,-672.8451556,41.36606508,1908.633935,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,1.11E-16,0,0,-6.94E-18,0,-5.55E-17,0,0,-2.78E-17,0,1.11E-16,0,5.55E-17,1.11E-16,0,2.78E-17,6.94E-18,-4.47E-06,5.36E-06,7.53E-07,-6.42E-06,8.17E-08,4.05E-07,-0.001395298,0.001435195,7.53E-07,0.000872585,-0.000214914,-0.005227592,-9.24E-05,6.08E-05,-0.000429827,-0.010455184,0.010455184
2.195316637,15.51606984,0.802704536,0.751502617,0.011876949,0.659623191,-0.157079313,0.974305375,0.161416003,-0.640757291,-0.224917706,0.734058663,2.757031323,15.71324212,0.159197958,-0.765919234,0.121396702,-0.631371972,0.052894435,-0.966785843,-0.250054619,-0.640757291,-0.224917706,0.734058663,13.74670709,46.69056687,6.921788248,-0.74496644,-0.26141232,0.853432827,-1.736793571,-0.60961977,1.989560096,-0.447951165,-2.654596899,-1.204390463,-1.82894279,43.41257751,26.270949,5.790567825,-96.50128411,-25.58150204,78.41668658,-11.49802877,61.04820157,-0.447951165,-2.654596899,-1.204390463,6.43519987,25.75024818,2410.268038,29.78811196,-3107.653379,-4745.541644,-428.4008351,439.6761615,72.29942688,-936.7914395,22347.18601,-22922.0547,113.7168055,366.9052121,23659.11438,-35334.12795,0.344492132,6155.895678,101448.8231,1322.111392,97581.58355,4833.784286,3867.239519,0,0,6155.895678,101448.8231,107604.7188,12.1628042,-12.1628042,-1.80E-12,954.4141022,9.835897829,-351.2095387,-677.4154613,43.28418157,1906.715818,964.25,2.27E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,6.94E-18,2.78E-17,6.94E-18,0,-5.55E-17,-5.55E-17,1.39E-17,-2.78E-17,0,5.55E-17,0,5.55E-17,5.55E-17,2.08E-17,5.55E-17,6.94E-18,-4.93E-06,5.36E-06,5.67E-07,-2.13E-06,-8.48E-08,-4.07E-07,0.001398518,-0.001446993,5.67E-07,-0.000828932,-0.001285398,-0.001548104,-0.000112368,2.74E-05,-0.002570796,-0.003096208,0.003096208
2.209090158,15.56285436,0.809650851,0.750761488,0.011615443,0.660471248,-0.158821551,0.973690433,0.163409473,-0.641196462,-0.227578607,0.732854061,2.755190233,15.75668059,0.185486992,-0.756128447,0.024453508,-0.653966205,0.130907866,-0.97345262,-0.187758161,-0.641196462,-0.227578607,0.732854061,13.76098201,46.7448088,6.950995203,-0.735174483,-0.260853998,0.840258018,-1.74270541,-0.61850732,1.991684565,-0.429136519,-2.659602665,-1.20137063,-1.847976009,43.34025494,26.2320064,13.76303323,-97.10812327,-19.54240915,77.38727887,-1.816477371,63.36672351,-0.429136519,-2.659602665,-1.20137063,4.226422105,33.19415314,2810.404934,20.43001394,-1597.14804,-4330.719458,195494.9102,194661.1352,84.36410428,960.4087047,-17223.79269,32875.18809,131.0330931,75.02660297,-15624.78682,27044.22564,0.345493562,6168.058482,101436.6603,1322.542263,97581.79396,4845.516219,3854.866309,0,0,6168.058482,101436.6603,107604.7188,12.47749488,-12.47749488,-2.55E-11,956.9630705,7.286929531,-346.637237,-681.987763,45.14416347,1904.855837,964.25,1.14E-13,-1028.625,-2.27E-13,1950,-4.55E-13,4,6,4,6,30,6,0,-5.55E-17,0,1.39E-17,2.78E-17,-6.94E-18,0,1.11E-16,0,0,2.78E-17,0,1.11E-16,0,1.67E-16,0,1.39E-17,5.55E-17,6.94E-18,-4.36E-06,4.64E-06,1.42E-07,-6.66E-06,8.74E-08,4.08E-07,-0.001180034,0.001238659,1.42E-07,0.001127602,-0.000854598,-0.005055188,-9.24E-05,5.42E-05,-0.001709196,-0.010110376,0.010110376
2.222877732,15.60969323,0.816626339,0.750030224,0.011354555,0.661306084,-0.160569787,0.973066528,0.165405187,-0.641616713,-0.230244666,0.731652505,2.753330406,15.8000466,0.211737127,-0.738429875,-0.072609648,-0.670409695,0.207483287,-0.970420132,-0.123431977,-0.641616713,-0.230244666,0.731652505,13.77477338,46.79911273,6.980051651,-0.725263826,-0.260176588,0.827028695,-1.748771583,-0.627520015,1.994040654,-0.410164343,-2.6648983,-1.198309061,-1.866364504,43.26784969,26.19326447,21.58354384,-96.74086433,-13.29758886,75.54477711,7.87278913,65.10185701,-0.410164343,-2.6648983,-1.198309061,6.147782328,26.06204782,2411.783303,29.08043806,-3042.78483,-4790.99518,-515.0192182,530.8657252,72.34429015,-749.104341,23239.43629,-23474.492,110.0284287,367.8045004,22899.93752,-36313.88462,0.346494993,6180.535977,101424.1828,1323.291067,97581.66692,4857.24491,3842.515855,0,0,6180.535977,101424.1828,107604.7188,12.18951279,-12.18951279,-1.55E-11,959.5637483,4.686251732,-342.0296656,-686.5953344,47.11852183,1902.881478,964.25,1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,-5.55E-17,0,1.39E-17,2.78E-17,0,0,0,0,-6.94E-18,2.78E-17,6.94E-18,5.55E-17,5.55E-17,5.55E-17,0,2.08E-17,5.55E-17,6.94E-18,-4.87E-06,5.82E-06,1.09E-06,-2.19E-06,-9.02E-08,-4.10E-07,0.001218994,-0.001285283,1.09E-06,-0.001111105,-0.001887843,-0.001322068,-0.000113896,3.16E-05,-0.003775686,-0.002644136,0.003775686
2.236678814,15.65658666,0.823630842,0.749308886,0.011094375,0.662127713,-0.162323906,0.972433631,0.167403055,-0.642018024,-0.232915754,0.730454043,2.751452568,15.84333986,0.237948577,-0.713013874,-0.16882458,-0.680521474,0.281822769,-0.957730919,-0.057683741,-0.642018024,-0.232915754,0.730454043,13.78795923,46.85376586,7.008940775,-0.715351933,-0.259440273,0.81388179,-1.754454943,-0.636465748,1.995988991,-0.391311163,-2.669645064,-1.195190339,-1.883945637,43.19497886,26.15474563,29.17584072,-95.41410025,-6.897078768,72.92178832,17.46938245,66.20676257,-0.391311163,-2.669645064,-1.195190339,3.924452173,33.54194504,2814.162479,20.00459944,-1518.793927,-4410.866936,195596.2125,194554.7443,84.47486853,797.1338818,-16404.54141,32329.44939,126.5527625,78.29659839,-16549.06784,26644.486,0.347496423,6192.72549,101411.9933,1323.708599,97581.85401,4869.016891,3830.139253,0,0,6192.72549,101411.9933,107604.7188,12.46062873,-12.46062873,-1.18E-11,962.0263359,2.223664099,-337.445642,-691.179358,49.03486186,1900.965138,964.25,4.55E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,1.11E-16,0,-6.94E-18,-2.78E-17,-6.94E-18,0,-5.55E-17,0,-1.39E-17,0,-1.04E-17,1.11E-16,0,1.67E-16,0,2.08E-17,2.78E-17,1.73E-17,-4.20E-06,3.94E-06,-4.03E-07,-6.84E-06,9.26E-08,4.11E-07,-0.000923612,0.000998874,-4.03E-07,0.001333913,-0.001451456,-0.004767567,-9.13E-05,4.78E-05,-0.002902912,-0.009535134,0.009535134
2.250492868,15.70353486,0.830664207,0.748597558,0.010835002,0.662936119,-0.164083786,0.971791717,0.169402983,-0.642400348,-0.235591728,0.729258755,2.749557435,15.88656011,0.264121543,-0.680151004,-0.263232775,-0.684180618,0.353152099,-0.935523941,0.008862876,-0.642400348,-0.235591728,0.729258755,13.80068004,46.90848004,7.03769496,-0.705271097,-0.258563704,0.800621485,-1.760276303,-0.645528693,1.998151911,-0.372244622,-2.674657198,-1.19197149,-1.900906722,43.12202661,26.11640672,36.45600531,-93.13255199,-0.410754196,69.53307432,26.8811248,66.69633772,-0.372244622,-2.674657198,-1.19197149,5.868684713,26.347304,2411.922625,28.35322001,-2979.849457,-4836.295177,-579.8258946,601.5280503,72.34802111,-534.0005976,24024.01994,-24178.13036,106.536459,368.7014028,22015.41131,-37131.61716,0.348497854,6205.186119,101399.5326,1324.399279,97581.74864,4880.786839,3817.783988,0,0,6205.186119,101399.5326,107604.7187,12.21674858,-12.21674858,1.90E-12,964.5316224,-0.281622445,-332.802769,-695.822231,51.06434367,1898.935656,964.25,-4.55E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-6.94E-18,0,1.39E-17,0,0,0,2.17E-18,1.11E-16,-1.30E-17,1.11E-16,0,0,0,9.11E-18,1.11E-16,2.69E-17,-4.86E-06,6.26E-06,1.54E-06,-2.31E-06,-9.52E-08,-4.13E-07,0.00098154,-0.001063262,1.54E-06,-0.00135926,-0.002436991,-0.000985501,-0.000116433,3.54E-05,-0.004873981,-0.001971001,0.004873981
2.264319347,15.75053801,0.837726272,0.747896299,0.010576528,0.663731318,-0.165849312,0.971140758,0.171404884,-0.642763666,-0.238272461,0.728066689,2.747645735,15.92970708,0.290256244,-0.640189111,-0.354895001,-0.681327704,0.420728857,-0.90403306,0.075574177,-0.642763666,-0.238272461,0.728066689,13.81277339,46.96352322,7.066257504,-0.695243284,-0.257646513,0.787503738,-1.765732238,-0.65452936,1.999930941,-0.353354785,-2.679150753,-1.188754192,-1.91703118,43.04863571,26.07832333,43.35360322,-89.9300077,6.108431007,65.42736448,36.01066416,66.5356599,-0.353354785,-2.679150753,-1.188754192,3.626062852,33.89950373,2818.930537,19.56295129,-1435.611025,-4488.889023,195680.3909,194464.2813,84.61580909,589.8738112,-15705.61176,31643.97567,121.8139422,81.41377498,-17580.7387,26416.6224,0.349499285,6217.402867,101387.3159,1324.808433,97581.90739,4892.594434,3805.408489,0,0,6217.402867,101387.3159,107604.7188,12.43528912,-12.43528912,1.28E-11,966.9084263,-2.658426281,-328.2074925,-700.4175075,53.03897497,1896.961025,964.25,-1.14E-13,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,1.11E-16,0,6.94E-18,8.33E-17,-6.94E-18,0,0,0,-1.73E-17,0,6.94E-18,1.11E-16,0,1.11E-16,0,2.43E-17,8.33E-17,1.39E-17,-3.99E-06,3.27E-06,-8.67E-07,-6.94E-06,9.73E-08,4.14E-07,-0.000637837,0.000727091,-8.67E-07,0.001486093,-0.001984647,-0.004374751,-8.93E-05,4.18E-05,-0.003969294,-0.008749501,0.008749501
2.278157711,15.79759631,0.84481688,0.74720519,0.010319052,0.664513296,-0.167620358,0.970480732,0.17340866,-0.643107937,-0.240957808,0.726877924,2.745718188,15.97278051,0.316352887,-0.593549756,-0.442900644,-0.671965555,0.483850047,-0.863584596,0.141812471,-0.643107937,-0.240957808,0.726877924,13.82441662,47.01863092,7.094699128,-0.685000321,-0.256568837,0.774218459,-1.771300012,-0.663635464,2.001896114,-0.3342032,-2.683870209,-1.185379668,-1.932555499,42.97515877,26.04040116,49.79185184,-85.82983336,12.5891183,60.63466987,44.77069551,65.75167689,-0.3342032,-2.683870209,-1.185379668,5.599511948,26.60703738,2410.882301,27.61118363,-2918.383154,-4881.940304,-621.5299751,650.1677534,72.3164767,-300.942477,24675.1049,-25010.95298,103.2115966,369.6327216,21037.66845,-37766.50712,0.350500715,6229.838156,101374.8806,1325.436348,97581.82829,4904.401809,3793.052303,0,0,6229.838156,101374.8806,107604.7188,12.24373064,-12.24373064,6.30E-12,969.3154435,-5.065443531,-323.5317408,-705.0932592,55.12246472,1894.877535,964.25,1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-6.94E-18,-2.78E-17,0,-5.55E-17,0,0,6.94E-18,2.78E-17,-6.94E-18,5.55E-17,5.55E-17,0,0,1.39E-17,5.55E-17,6.94E-18,-4.88E-06,6.63E-06,1.90E-06,-2.50E-06,-9.95E-08,-4.16E-07,0.00069306,-0.00078733,1.90E-06,-0.001559794,-0.002913042,-0.000550316,-0.000119899,3.88E-05,-0.005826084,-0.001100632,0.005826084
2.292007412,15.84470995,0.851935863,0.746524288,0.010062668,0.665282069,-0.169396811,0.969811615,0.17541423,-0.643433142,-0.243647643,0.725692509,2.743775525,16.01578015,0.342411696,-0.540723723,-0.526376823,-0.656159504,0.541859434,-0.814593927,0.206942232,-0.643433142,-0.243647643,0.725692509,13.83541462,47.07404341,7.122926725,-0.674859761,-0.255467634,0.761130007,-1.776529319,-0.67268764,2.003512176,-0.31527757,-2.688115743,-1.182063103,-1.947219497,42.90127545,26.00276437,55.70928217,-80.88402271,18.97782299,55.21836332,53.07066971,64.32176057,-0.31527757,-2.688115743,-1.182063103,3.330252036,34.26495815,2824.49427,19.10117453,-1348.136999,-4564.291822,195742.3954,194395.0195,84.7805139,345.4091419,-15149.86023,30843.00609,116.8514281,84.34425891,-18686.27003,26378.37615,0.351502146,6242.081887,101362.6369,1325.841195,97581.95458,4916.240692,3780.68228,0,0,6242.081887,101362.6369,107604.7188,12.4023094,-12.4023094,-7.30E-12,971.6068543,-7.356854255,-318.9252604,-709.6997396,57.15724728,1892.842753,964.25,-1.14E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,-5.55E-17,-5.55E-17,0,0,0,-1.39E-17,0,-5.55E-17,0,-1.39E-17,0,-1.39E-17,5.55E-17,5.55E-17,1.11E-16,0,1.39E-17,0,2.78E-17,-3.74E-06,2.66E-06,-1.23E-06,-6.97E-06,1.01E-07,4.17E-07,-0.00033447,0.00043461,-1.23E-06,0.001581403,-0.002435576,-0.003890492,-8.64E-05,3.64E-05,-0.004871152,-0.007780984,0.007780984
2.305867907,15.89187912,0.859083059,0.745853668,0.009807476,0.666037626,-0.171178539,0.969133387,0.177421491,-0.643739244,-0.246341817,0.724510521,2.741818471,16.05870576,0.368432888,-0.482265985,-0.604497037,-0.634036948,0.594154277,-0.757561246,0.270336187,-0.643739244,-0.246341817,0.724510521,13.84597356,47.12952717,7.151045289,-0.664463754,-0.254187449,0.74782672,-1.78183542,-0.681829836,2.005275748,-0.296051249,-2.692534293,-1.178535597,-1.961298077,42.82729711,25.96527295,61.03917192,-75.13320511,25.20408255,49.22190898,60.83174255,62.28502227,-0.296051249,-2.692534293,-1.178535597,5.341646324,26.84295075,2408.893029,26.85898879,-2857.85481,-4928.277545,-639.8768025,676.2900817,72.25654529,-59.01448211,25171.28778,-25946.64648,100.0194585,370.6261708,20002.25718,-38204.03961,0.352503577,6254.484196,101350.2346,1326.402669,97581.90535,4928.081527,3768.3292,0,0,6254.484196,101350.2346,107604.7188,12.26954083,-12.26954083,-1.18E-11,973.9130175,-9.663017477,-314.2194672,-714.4055328,59.29368414,1890.706316,964.25,1.14E-13,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,-5.55E-17,0,1.11E-16,6.94E-18,-8.33E-17,1.39E-17,0,1.11E-16,0,0,2.78E-17,-1.39E-17,1.11E-16,5.55E-17,1.11E-16,1.11E-16,6.94E-18,1.11E-16,2.78E-17,-4.93E-06,6.94E-06,2.16E-06,-2.75E-06,-1.03E-07,-4.19E-07,0.000363957,-0.000467479,2.16E-06,-0.001700448,-0.003298777,-3.19E-05,-0.000124176,4.15E-05,-0.006597554,-6.39E-05,0.006597554
2.319738646,15.93910399,0.866258297,0.745193386,0.00955357,0.666779984,-0.172965428,0.968446026,0.179430366,-0.644026224,-0.249040207,0.72333201,2.739847757,16.1015571,0.394416691,-0.418789821,-0.676489414,-0.605786396,0.640191618,-0.693066409,0.33138142,-0.644026224,-0.249040207,0.72333201,13.85587385,47.18528867,7.178929885,-0.654212884,-0.252898862,0.734766714,-1.786838464,-0.690929844,2.006734501,-0.277089861,-2.696536125,-1.175118113,-1.97449847,42.75294844,25.92809349,65.73179474,-68.64585639,31.21630556,42.72123654,67.97365965,59.63102845,-0.277089861,-2.696536125,-1.175118113,3.03624629,34.63580029,2830.608279,18.61556494,-1256.958089,-4636.73721,195777.9431,194351.4967,84.96165375,73.2653081,-14755.36836,29954.47762,111.7039782,87.06361309,-19829.30586,26540.97606,0.353505007,6266.753737,101337.965,1326.806254,97581.9961,4939.947483,3755.968914,0,0,6266.753737,101337.965,107604.7187,12.3626499,-12.3626499,1.27E-11,976.1191569,-11.86915686,-309.6014629,-719.0235371,61.39035301,1888.609647,964.25,-2.27E-13,-1028.625,1.00E-20,1950,4.55E-13,4,6,4,6,30,6,0,0,0,-6.94E-18,-2.78E-17,0,0,0,0,0,2.78E-17,0,2.78E-17,0,0,0,6.94E-18,5.55E-17,0,-3.46E-06,2.12E-06,-1.49E-06,-6.94E-06,1.05E-07,4.21E-07,-2.46E-05,0.000132197,-1.49E-06,0.001619397,-0.002788551,-0.003331792,-8.26E-05,3.17E-05,-0.005577103,-0.006663585,0.006663585
2.333619083,15.98638475,0.87346141,0.744543514,0.009301052,0.667509135,-0.174757345,0.967749515,0.181440752,-0.644294052,-0.251742659,0.722157052,2.737864112,16.14433393,0.420363328,-0.35096053,-0.741644326,-0.571655841,0.679493842,-0.62176308,0.38948529,-0.644294052,-0.251742659,0.722157052,13.86534217,47.24113029,7.206714769,-0.643673823,-0.251415292,0.72145319,-1.791875663,-0.700101173,2.008293521,-0.257799895,-2.700646733,-1.171441339,-1.987122889,42.67849295,25.89104697,69.73298967,-61.4778088,36.94728838,35.77091883,74.42927414,56.41070215,-0.257799895,-2.700646733,-1.171441339,5.096213322,27.05735808,2406.21204,26.10104672,-2797.706353,-4975.49782,-635.4416168,680.2027777,72.17591216,183.4667271,25496.29355,-26955.47576,96.92288814,371.6999281,18946.91349,-38436.54906,0.354506438,6279.116387,101325.6024,1327.298703,97581.97927,4951.817684,3743.623097,0,0,6279.116387,101325.6024,107604.7188,12.29315292,-12.29315292,4.60E-12,978.3222328,-14.07223275,-304.8688197,-723.7561803,63.57878048,1886.42122,964.25,3.41E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,1.39E-17,2.78E-17,-2.78E-17,1.11E-16,0,0,0,0,0,1.11E-16,1.11E-16,0,0,1.39E-17,2.78E-17,2.78E-17,-5.00E-06,7.15E-06,2.31E-06,-3.05E-06,-1.06E-07,-4.23E-07,7.80E-06,-0.000116978,2.31E-06,-0.001771356,-0.003580163,0.000551272,-0.000129117,4.34E-05,-0.007160327,0.001102544,0.007160327
2.347508668,16.03372155,0.880692221,0.743904107,0.009050018,0.668225095,-0.176554176,0.967043834,0.183452573,-0.644542708,-0.254449053,0.720985698,2.735868271,16.18703603,0.446273033,-0.279488398,-0.799321442,-0.531950625,0.711653661,-0.544372034,0.444081249,-0.644542708,-0.254449053,0.720985698,13.87414277,47.29722094,7.234248538,-0.633314468,-0.249935749,0.708419962,-1.796652226,-0.709245016,2.009599773,-0.238802167,-2.704408097,-1.167920414,-1.998857024,42.60370542,25.85433528,73.00706978,-53.71163282,42.3496998,28.45683436,80.13170093,52.62522667,-0.238802167,-2.704408097,-1.167920414,2.743528276,35.00896929,2837.00494,18.10278584,-1162.669365,-4706.042399,195783.9218,194337.1028,85.1512311,-214.686403,-14534.86054,29009.0992,106.4120068,89.5570155,-20971.92012,26908.70481,0.355507868,6291.40954,101313.3092,1327.702944,97582.03251,4963.706596,3731.276696,0,0,6291.40954,101313.3092,107604.7187,12.31736658,-12.31736658,2.80E-12,980.4429031,-16.19290305,-300.2386678,-728.3863322,65.73889682,1884.261103,964.25,-2.27E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,-6.94E-18,0,0,0,-5.55E-17,0,-4.16E-17,2.78E-17,2.78E-17,5.55E-17,0,5.55E-17,0,4.86E-17,2.78E-17,2.78E-17,-3.16E-06,1.68E-06,-1.64E-06,-6.85E-06,1.07E-07,4.25E-07,0.000281585,-0.000170283,-1.64E-06,0.001601423,-0.003031345,-0.002718295,-7.83E-05,2.79E-05,-0.006062691,-0.00543659,0.006062691
2.361406851,16.08111456,0.887950559,0.74327523,0.008800569,0.668927861,-0.178355783,0.966328971,0.185465725,-0.644772167,-0.257159231,0.71981802,2.733860965,16.22966318,0.472146036,-0.205121418,-0.848956019,-0.487030678,0.736338276,-0.461673918,0.494634346,-0.644772167,-0.257159231,0.71981802,13.88251467,47.35340152,7.261689102,-0.62264309,-0.248248408,0.695104594,-1.801414295,-0.718438706,2.010952342,-0.2194602,-2.708205117,-1.164099004,-2.010019558,42.52879798,25.81774786,75.51441312,-45.41570833,47.36185193,20.84186825,85.02824989,48.33653065,-0.2194602,-2.708205117,-1.164099004,4.864059981,27.25308929,2403.114352,25.34134925,-2737.39161,-5023.641203,-609.3988005,662.7944189,72.08279844,419.1466697,25639.50514,-28005.2698,93.88422651,372.8627215,17910.24941,-38463.52747,0.356509299,6303.726907,101300.9918,1328.124952,97582.04943,4975.601955,3718.942411,0,0,6303.726907,101300.9918,107604.7187,12.31346595,-12.31346595,-1.73E-11,982.5410546,-18.29105463,-295.4826481,-733.1423519,67.97850869,1882.021491,964.25,1.00E-20,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,2.08E-17,-2.78E-17,0,0,0,-5.55E-17,1.39E-17,5.55E-17,2.78E-17,5.55E-17,0,5.55E-17,5.55E-17,3.47E-17,8.33E-17,2.78E-17,-5.08E-06,7.26E-06,2.34E-06,-3.40E-06,-1.08E-07,-4.27E-07,-0.000359356,0.000248281,2.34E-06,-0.001765979,-0.00374686,0.001178606,-0.00013455,4.44E-05,-0.00749372,0.002357211,0.00749372
2.375313081,16.12856395,0.895236244,0.742656937,0.008552804,0.669617446,-0.180162052,0.965604906,0.187480134,-0.64498241,-0.259873075,0.718654072,2.73184293,16.27221517,0.497982576,-0.128637402,-0.890064473,-0.437307274,0.753292844,-0.374501293,0.540646532,-0.64498241,-0.259873075,0.718654072,13.89021385,47.40980186,7.288864363,-0.612176633,-0.246574186,0.682095846,-1.805963458,-0.727622002,2.012109919,-0.200425173,-2.711727984,-1.160471359,-2.020285134,42.45359752,25.78151418,77.23509179,-36.68374709,51.9428891,13.01882699,89.06793716,43.55637737,-0.200425173,-2.711727984,-1.160471359,2.451851365,35.38095797,2843.403478,17.56002923,-1065.837277,-4772.170174,195758.7252,194353.7355,85.34085099,-504.8871007,-14495.29881,28039.33752,101.0153755,91.81891732,-22075.93599,27478.70633,0.35751073,6316.040372,101288.6784,1328.530578,97582.06443,4987.509794,3706.613952,0,0,6316.040372,101288.6784,107604.7188,12.267576,-12.267576,2.09E-11,984.5757022,-20.32570218,-290.8394975,-737.7855025,70.20341562,1879.796584,964.25,-1.14E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,1.11E-16,-1.39E-17,-2.78E-17,0,1.11E-16,1.11E-16,-5.55E-17,0,0,0,1.11E-16,1.11E-16,1.11E-16,1.67E-16,1.39E-17,2.78E-17,0,-2.84E-06,1.34E-06,-1.67E-06,-6.71E-06,1.09E-07,4.29E-07,0.00057523,-0.000464002,-1.67E-06,0.001530101,-0.003155628,-0.002071591,-7.35E-05,2.51E-05,-0.006311256,-0.004143182,0.006311256
2.389226807,16.17606987,0.902549098,0.742049288,0.008306824,0.670293854,-0.181972843,0.964871632,0.189495695,-0.645173417,-0.262590424,0.717493924,2.729814901,16.31469178,0.523782891,-0.050836012,-0.922249091,-0.383239237,0.762343073,-0.283730298,0.581661548,-0.645173417,-0.262590424,0.717493924,13.89748417,47.46630185,7.315950029,-0.601384236,-0.244683128,0.668787448,-1.810445282,-0.736831533,2.013255295,-0.181043145,-2.715207313,-1.156510727,-2.029978889,42.3782642,25.74539996,78.14539809,-27.59353296,56.03870392,5.055773369,92.21470525,38.35646838,-0.181043145,-2.715207313,-1.156510727,4.645746208,27.43337441,2399.883446,24.58331718,-2676.411792,-5072.61106,-563.3060309,625.3282467,71.9856827,641.6412296,25596.30592,-29062.48594,90.86742764,374.1144157,16930.40291,-38291.68282,0.35851216,6328.307948,101276.4108,1328.881943,97582.11524,4999.426005,3694.295565,0,0,6328.307948,101276.4108,107604.7187,12.32934066,-12.32934066,-1.63E-11,986.5675186,-22.3175186,-286.0637738,-742.5612262,72.49359626,1877.506404,964.25,1.14E-13,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,0,-5.55E-17,-1.11E-16,0,2.78E-17,-1.39E-17,0,1.11E-16,0,-2.78E-17,5.55E-17,-5.55E-17,1.11E-16,0,1.67E-16,1.11E-16,2.78E-17,8.33E-17,6.94E-17,-5.17E-06,7.24E-06,2.25E-06,-3.79E-06,-1.10E-07,-4.31E-07,-0.000719885,0.000610732,2.25E-06,-0.00168182,-0.003792583,0.001827799,-0.000140284,4.43E-05,-0.007585166,0.003655597,0.007585166
2.403147476,16.22363246,0.909888938,0.741452337,0.008062729,0.670957096,-0.183788042,0.96412913,0.191512338,-0.645345169,-0.265311161,0.71633763,2.727777614,16.35709282,0.549547224,0.027469669,-0.945201908,-0.325328711,0.763397033,-0.190271755,0.617269495,-0.645345169,-0.265311161,0.71633763,13.90408039,47.52299282,7.342759169,-0.590811794,-0.242810414,0.655800467,-1.814765333,-0.746049464,2.014266953,-0.16196974,-2.71849227,-1.15277248,-2.038773847,42.30267625,25.70965444,78.24223324,-18.246521,59.61689073,-2.950865298,94.43535802,32.75768873,-0.16196974,-2.71849227,-1.15277248,2.161241405,35.74793791,2849.519462,16.98515439,-966.9665796,-4835.21075,195702.4795,194401.5637,85.52200474,-782.9542518,-14637.6673,27078.34796,95.55139398,93.85222881,-23104.2623,28241.04222,0.359513591,6340.637289,101264.0815,1329.28847,97582.09244,5011.348819,3681.989022,0,0,6340.637289,101264.0815,107604.7188,12.21441784,-12.21441784,4.09E-11,988.5152131,-24.26521307,-281.4066318,-747.2183682,74.7843809,1875.215619,964.25,3.41E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-1.39E-17,0,0,0,1.11E-16,0,0,1.39E-17,-2.78E-17,1.11E-16,0,1.11E-16,0,1.39E-17,1.39E-17,2.78E-17,-2.52E-06,1.12E-06,-1.58E-06,-6.53E-06,1.10E-07,4.33E-07,0.000848471,-0.000741107,-1.58E-06,0.001408887,-0.003157263,-0.001414453,-6.85E-05,2.33E-05,-0.006314526,-0.002828906,0.006314526
2.417074534,16.27125188,0.917255581,0.740866139,0.007820619,0.671607178,-0.185607505,0.963377398,0.193529956,-0.645497652,-0.268035124,0.715185258,2.725731808,16.39941809,0.575275821,0.105461463,-0.958707659,-0.264116462,0.756446073,-0.095062072,0.647110918,-0.645497652,-0.268035124,0.715185258,13.91024465,47.5797921,7.369479509,-0.579910041,-0.240716068,0.642508045,-1.818962986,-0.755268626,2.015205615,-0.142559626,-2.721651441,-1.148678661,-2.046992861,42.22694387,25.67402732,77.51852172,-8.726391947,62.63271578,-10.93119453,95.71197944,26.83989723,-0.142559626,-2.721651441,-1.148678661,4.441548745,27.6017116,2396.801686,23.82967444,-2614.345683,-5122.195936,-498.9368108,569.2846315,71.8930144,845.3968545,25368.2242,-30093.31747,87.83991554,375.4470379,16043.6968,-37934.74431,0.360515021,6352.851707,101251.867,1329.570206,97582.17607,5023.281501,3669.690971,0,0,6352.851707,101251.867,107604.7187,12.33963765,-12.33963765,-2.82E-11,990.3997233,-26.14972327,-276.6149861,-752.0100139,77.1247388,1872.875261,964.25,-1.14E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,-1.39E-17,-2.78E-17,0,0,0,0,1.39E-17,1.39E-17,-2.78E-17,2.78E-17,0,0,0,2.78E-17,4.16E-17,2.78E-17,-5.25E-06,7.11E-06,2.04E-06,-4.20E-06,-1.10E-07,-4.36E-07,-0.001055777,0.000952279,2.04E-06,-0.001520834,-0.003715335,0.002475791,-0.000146115,4.32E-05,-0.00743067,0.004951581,0.00743067
2.431007429,16.31892826,0.92464884,0.740290746,0.007580598,0.672244112,-0.187431118,0.962616418,0.195548479,-0.645630845,-0.270762195,0.714036866,2.723678221,16.44166742,0.600968929,0.182324713,-0.962645801,-0.200176823,0.741564907,0.000946236,0.670880462,-0.645630845,-0.270762195,0.714036866,13.91573647,47.63675489,7.395914908,-0.569232662,-0.238641043,0.629539926,-1.823051374,-0.764515898,2.016072994,-0.123446898,-2.724697631,-1.144825494,-2.054315299,42.15099348,25.63878012,75.98836964,0.861358496,65.06387708,-18.78862092,96.03032631,20.63127619,-0.123446898,-2.724697631,-1.144825494,1.871986173,36.10589809,2855.074389,16.37679774,-866.4734134,-4895.356596,195617.1287,194478.932,85.68635673,-1034.670455,-14956.95272,26158.88561,90.05312488,95.66710269,-24022.20014,29178.99707,0.361516452,6365.191345,101239.5274,1329.975953,97582.11714,5035.215391,3657.410263,0,0,6365.191345,101239.5274,107604.7187,12.15901626,-12.15901626,-7.30E-12,992.2591535,-28.00915348,-271.9428083,-756.6821917,79.48220196,1870.517798,964.25,1.14E-13,-1028.625,-2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,0,0,2.78E-17,1.39E-17,-5.55E-17,0,0,0,-1.39E-17,0,5.55E-17,5.55E-17,0,0,0,4.16E-17,1.39E-17,-2.20E-06,1.01E-06,-1.37E-06,-6.32E-06,1.10E-07,4.38E-07,0.001094369,-0.000994515,-1.37E-06,0.001241764,-0.003036455,-0.000770029,-6.35E-05,2.26E-05,-0.00607291,-0.001540057,0.00607291
2.444945604,16.36666175,0.932068527,0.739726206,0.007342766,0.67286791,-0.189258735,0.96184619,0.197567804,-0.645744742,-0.273492211,0.712892516,2.721617592,16.48384061,0.6266268,0.257256626,-0.956991602,-0.134112273,0.718910813,0.096794028,0.688329978,-0.645744742,-0.273492211,0.712892516,13.92079096,47.69383288,7.422259722,-0.558233365,-0.236344135,0.616272452,-1.826962154,-0.773738835,2.016806658,-0.104020443,-2.727535847,-1.14060496,-2.061054618,42.0748895,25.6036537,73.66136534,10.43088497,66.87646599,-26.45484039,95.39140834,14.2179013,-0.104020443,-2.727535847,-1.14060496,4.251476974,27.76172428,2394.140807,23.0823533,-2550.872907,-5172.097637,-418.1841176,496.2745746,71.81292921,1025.462639,24962.87549,-31064.80807,84.77409625,376.8461637,15283.35385,-37413.01973,0.362517883,6377.350361,101227.3684,1330.190251,97582.23136,5047.16011,3645.137033,0,0,6377.350361,101227.3684,107604.7188,12.34325627,-12.34325627,-1.91E-11,994.035823,-29.78582303,-267.1390391,-761.4859609,81.87259493,1868.127405,964.25,-1.14E-13,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,1.11E-16,0,-2.78E-17,1.39E-17,0,0,1.11E-16,6.94E-18,6.94E-18,-5.55E-17,1.11E-16,0,0,2.22E-16,6.94E-18,3.47E-17,6.94E-17,-5.31E-06,6.86E-06,1.73E-06,-4.63E-06,-1.10E-07,-4.41E-07,-0.001349872,0.001255557,1.73E-06,-0.001289469,-0.003517476,0.003099548,-0.000151839,4.10E-05,-0.007034953,0.006199096,0.007034953
2.458888507,16.41445246,0.939514451,0.739172572,0.007107226,0.673478578,-0.191090241,0.961066703,0.199587858,-0.645839321,-0.276225054,0.711752268,2.71955066,16.52593749,0.652249688,0.329474721,-0.941816227,-0.066547745,0.68872199,0.19152523,0.699271125,-0.645839321,-0.276225054,0.711752268,13.92517705,47.75104892,7.448313689,-0.54745223,-0.234063054,0.603320326,-1.830815482,-0.783009649,2.01753028,-0.084867841,-2.73034096,-1.136632318,-2.066902737,41.99860144,25.56891508,70.56848623,19.87650626,68.05954961,-33.83655093,93.80033371,7.633131716,-0.084867841,-2.73034096,-1.136632318,1.584613612,36.4507916,2859.805041,15.73444952,-764.6659409,-4952.871997,195506.3657,194582.4205,85.82602469,-1246.998613,-15442.32107,25312.2319,84.54806842,97.27940362,-24798.67348,30269.62345,0.363519313,6389.693617,101215.0251,1330.592406,97582.13909,5059.101211,3632.886043,0,0,6389.693617,101215.0251,107604.7187,12.1024413,-12.1024413,3.72E-11,995.8053094,-31.55530944,-262.4508216,-766.1741784,84.29722955,1865.70277,964.25,1.00E-20,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,1.11E-16,0,2.78E-17,2.78E-17,0,0,0,0,1.73E-17,-1.39E-17,0,1.11E-16,0,1.11E-16,0,4.51E-17,4.16E-17,0,-1.90E-06,1.02E-06,-1.06E-06,-6.10E-06,1.10E-07,4.43E-07,0.001306618,-0.001217653,-1.06E-06,0.001033131,-0.002797742,-0.000161018,-5.87E-05,2.29E-05,-0.005595485,-0.000322037,0.005595485
2.472835579,16.46230053,0.946986418,0.738629887,0.006874079,0.674076136,-0.192925489,0.960277956,0.201608541,-0.64591458,-0.278960562,0.710616183,2.717478169,16.5679579,0.677837852,0.398224842,-0.917285919,0.001875325,0.651315077,0.284196318,0.703577375,-0.64591458,-0.278960562,0.710616183,13.92911884,47.80838466,7.474273066,-0.536367138,-0.231564526,0.59008651,-1.834437902,-0.792230888,2.018061879,-0.065436311,-2.732859072,-1.132291775,-2.072158455,41.92215379,25.53430258,66.73532812,29.11402285,68.59109618,-40.87039869,91.27706778,0.967065602,-0.065436311,-2.732859072,-1.132291775,4.075299279,27.91701293,2392.152792,22.34243464,-2485.789106,-5221.963614,-323.0439606,408.0327047,71.75297561,1177.245901,24393.70462,-31945.93662,81.64846037,378.2925681,14678.31366,-36752.71925,0.364520744,6401.796058,101202.9227,1330.742552,97582.28055,5071.053507,3620.642141,0,0,6401.796058,101202.9227,107604.7188,12.33917258,-12.33917258,-1.36E-11,997.4740209,-33.22402092,-257.6386509,-770.9863491,86.73778084,1863.262219,964.25,-1.14E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,0,0,0,0,-1.67E-16,0,0,-3.64E-17,-2.08E-17,-2.78E-17,1.67E-16,1.67E-16,0,0,3.64E-17,2.08E-17,2.78E-17,-5.36E-06,6.48E-06,1.31E-06,-5.05E-06,-1.10E-07,-4.45E-07,-0.001587074,0.001505146,1.31E-06,-0.000998328,-0.003205647,0.003676883,-0.000157254,3.78E-05,-0.006411293,0.007353766,0.007353766
2.486786267,16.51020608,0.954484235,0.738098202,0.00664343,0.674660588,-0.194764361,0.959479941,0.20362978,-0.6459705,-0.281698612,0.709484323,2.715400857,16.60990167,0.70339155,0.462789097,-0.883660162,0.0705051,0.607081843,0.373885824,0.701185444,-0.6459705,-0.281698612,0.709484323,13.9323979,47.86583547,7.499937795,-0.525483761,-0.229073812,0.577147765,-1.838051954,-0.801518938,2.018641192,-0.046243907,-2.735419406,-1.128195064,-2.076530537,41.84555271,25.50008294,62.2087117,38.04141763,68.47236714,-47.46968852,87.8456884,-5.744094957,-0.046243907,-2.735419406,-1.128195064,1.299860363,36.77868484,2863.472297,15.05849388,-661.7335105,-5008.059318,195375.4099,194707.0574,85.93384376,-1409.01981,-16077.48425,24567.17187,79.05728031,98.70896524,-25407.34034,31484.50896,0.365522175,6414.135231,101190.5835,1331.137264,97582.15878,5082.997967,3608.424736,0,0,6414.135231,101190.5835,107604.7187,12.04567174,-12.04567174,7.30E-12,999.1515444,-34.90154436,-252.9335204,-775.6914796,89.22975996,1860.77024,964.25,1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,1.11E-16,-5.55E-17,0,0,-8.33E-17,1.39E-17,0,0,0,-4.16E-17,-1.04E-17,0,1.11E-16,1.11E-16,5.55E-17,0,4.16E-17,9.37E-17,1.39E-17,-1.60E-06,1.13E-06,-6.60E-07,-5.89E-06,1.09E-07,4.48E-07,0.001479297,-0.001404222,-6.60E-07,0.000787856,-0.002449838,0.000391128,-5.42E-05,2.42E-05,-0.004899677,0.000782256,0.004899677
2.500740012,16.55816922,0.962007703,0.737577555,0.00641538,0.675231956,-0.196606712,0.958672661,0.205651476,-0.646007083,-0.284439047,0.708356744,2.713319468,16.65176865,0.728911046,0.522493205,-0.841288986,0.138685592,0.556485129,0.45970346,0.692096113,-0.646007083,-0.284439047,0.708356744,13.93522485,47.92340778,7.525502162,-0.514324353,-0.226374729,0.563955835,-1.841385704,-0.810733394,2.018974802,-0.026817859,-2.737619826,-1.123741249,-2.080299803,41.76878962,25.46599712,57.02892151,46.57987566,67.69381603,-53.57917822,83.54439172,-12.40859651,-0.026817859,-2.737619826,-1.123741249,3.912578149,28.07100739,2391.061452,21.61012582,-2419.012295,-5271.421555,-215.6725811,306.4831884,71.71986226,1296.322977,23679.53678,-32708.63692,78.44823573,379.7640338,14252.1933,-35985.06812,0.366523605,6426.180903,101178.5378,1331.227527,97582.32318,5094.953376,3596.214665,0,0,6426.180903,101178.5378,107604.7187,12.3264753,-12.3264753,2.37E-11,1000.712562,-36.46256185,-248.1165047,-780.5084953,91.7208645,1858.279136,964.25,1.14E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,-5.55E-17,0,0,0,2.78E-17,1.39E-17,-5.55E-17,1.11E-16,0,0,1.39E-17,2.78E-17,1.11E-16,1.11E-16,1.11E-16,0,0,4.16E-17,4.16E-17,-5.38E-06,6.00E-06,8.09E-07,-5.46E-06,-1.08E-07,-4.51E-07,-0.001755415,0.001688645,8.09E-07,-0.000661474,-0.002790529,0.004187239,-0.000162169,3.36E-05,-0.005581058,0.008374477,0.008374477
2.51469626,16.60619006,0.969556623,0.737067994,0.006190035,0.675790245,-0.198452419,0.957856112,0.207673556,-0.64602431,-0.28718174,0.707233511,2.711234743,16.6935587,0.754396606,0.576713595,-0.790609283,0.205762949,0.500054017,0.540799048,0.67637443,-0.64602431,-0.28718174,0.707233511,13.93739567,47.98107488,7.550769697,-0.503340769,-0.22367107,0.551028326,-1.844755519,-0.820031873,2.019408266,-0.007586565,-2.739930397,-1.119516046,-2.083194224,41.69190016,25.43230707,51.25694347,54.6347312,66.26924939,-59.12181473,78.41508237,-18.9898501,-0.007586565,-2.739930397,-1.119516046,1.0186326,37.08590312,2865.869093,14.35021076,-557.7447907,-5061.224173,195230.6537,194846.6649,86.00360564,-1512.697942,-16841.2442,23949.05514,73.59494971,99.97774476,-25827.54442,32790.73981,0.367525036,6438.507378,101166.2114,1331.610042,97582.17665,5106.897336,3584.03472,0,0,6438.507378,101166.2114,107604.7188,11.98956074,-11.98956074,-3.82E-11,1002.295807,-38.04580735,-243.393803,-785.231197,94.28003941,1855.719961,964.25,1.14E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,2.78E-17,-1.39E-17,0,0,0,0,4.16E-17,5.55E-17,5.55E-17,0,0,0,0,6.94E-17,6.94E-17,-1.33E-06,1.35E-06,-1.79E-07,-5.68E-06,1.07E-07,4.53E-07,0.001606725,-0.001548062,-1.79E-07,0.000511494,-0.002005321,0.000866971,-5.03E-05,2.64E-05,-0.004010641,0.001733942,0.004010641
2.528654451,16.65426871,0.977130793,0.736569553,0.005967495,0.676335481,-0.200301339,0.957030299,0.209695924,-0.646022188,-0.289926535,0.706114677,2.709147427,16.73527166,0.7798485,0.624883793,-0.732140353,0.271091773,0.43837835,0.616370917,0.654149306,-0.646022188,-0.289926535,0.706114677,13.93910641,48.03886247,7.57592985,-0.492118062,-0.220772533,0.537885831,-1.847801374,-0.829234845,2.019548995,0.011824359,-2.741816962,-1.114955519,-2.085475218,41.61485004,25.3987602,44.94582175,62.13607355,64.20174339,-64.05330163,72.51273624,-25.39689855,0.011824359,-2.741816962,-1.114955519,3.762711936,28.22682573,2391.05498,20.88477681,-2350.580204,-5320.11399,-98.49714142,193.8581067,71.71923442,1378.36551,22843.95231,-33328.71886,75.16557542,381.237207,14022.42934,-35145.23815,0.368526466,6450.496939,101154.2218,1331.645523,97582.35886,5118.851416,3571.862956,0,0,6450.496939,101154.2218,107604.7187,12.3043983,-12.3043983,2.70E-12,1003.749727,-39.49972671,-238.575251,-790.049749,96.8223598,1853.17764,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,2.78E-17,-1.39E-17,1.11E-16,0,0,-2.78E-17,1.39E-17,0,1.11E-16,1.11E-16,0,0,2.78E-17,4.16E-17,1.39E-17,-5.37E-06,5.41E-06,2.37E-07,-5.84E-06,-1.06E-07,-4.56E-07,-0.001846852,0.001797492,2.37E-07,-0.000295448,-0.002286475,0.004612423,-0.000166416,2.86E-05,-0.004572951,0.009224847,0.009224847
2.542614031,16.70240527,0.98473001,0.736082279,0.005747869,0.676867668,-0.202153346,0.95619522,0.211718505,-0.646000699,-0.292673303,0.705000308,2.707058259,16.77690742,0.805266997,0.666500381,-0.666478532,0.334041328,0.372102591,0.685673905,0.625612466,-0.646000699,-0.292673303,0.705000308,13.94016787,48.09672728,7.600792072,-0.481036995,-0.217852973,0.524968062,-1.85092135,-0.838536475,2.019834209,0.031092612,-2.743871667,-1.110597773,-2.086890492,41.53769696,25.36561057,38.16845122,68.99996409,61.51751068,-68.30885709,65.89523121,-31.59524796,0.031092612,-2.743871667,-1.110597773,0.741961343,37.36916692,2866.827286,13.61173961,-452.6548422,-5112.641661,195079.2126,194994.3014,86.0302647,-1553.394942,-17708.19631,23478.97109,68.16844017,101.1079848,-26045.07295,34152.0283,0.369527897,6462.801337,101141.9174,1332.010347,97582.19304,5130.790991,3559.724371,0,0,6462.801337,101141.9174,107604.7187,11.93480548,-11.93480548,-1.37E-11,1005.236141,-40.98614059,-233.8346112,-794.7903888,99.44826837,1850.551732,964.25,2.27E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,-1.39E-17,0,-1.39E-17,0,0,0,-1.39E-17,0,-2.78E-17,2.78E-17,0,0,0,2.78E-17,0,4.16E-17,-1.09E-06,1.65E-06,3.64E-07,-5.51E-06,1.05E-07,4.58E-07,0.001683481,-0.001643191,3.64E-07,0.000210585,-0.001480187,0.001249771,-4.71E-05,2.93E-05,-0.002960374,0.002499543,0.002960374
2.556574439,16.75059984,0.992354067,0.7356062,0.005531255,0.677386835,-0.204008297,0.955350884,0.213741205,-0.645959855,-0.29542189,0.703890455,2.704967987,16.81846583,0.830652374,0.701128162,-0.594291146,0.394001694,0.30191914,0.748026698,0.591016829,-0.645959855,-0.29542189,0.703890455,13.94076178,48.15470884,7.625539189,-0.469761372,-0.214756026,0.511881696,-1.853681058,-0.84772362,2.019788052,0.050479845,-2.745449451,-1.105936718,-2.08768237,41.46038821,25.33261442,30.98817308,75.16855758,58.23190621,-71.85752113,58.63220281,-37.49718033,0.050479845,-2.745449451,-1.105936718,3.624981026,28.38714509,2392.279744,20.16493398,-2280.638902,-5367.730746,25.65088166,72.83725981,71.75548707,1419.221204,21914.50607,-33786.66116,71.7992914,382.6893919,13999.63209,-34271.13484,0.370529328,6474.736143,101129.9826,1331.996802,97582.38727,5142.739341,3547.595342,0,0,6474.736143,101129.9826,107604.7187,12.27234855,-12.27234855,-1.18E-11,1006.583827,-42.33382745,-229.0175119,-799.6074881,102.0427207,1847.957279,964.25,1.00E-20,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,0,0,0,0,2.78E-17,0,1.11E-16,0,0,4.16E-17,-2.78E-17,2.78E-17,1.11E-16,1.11E-16,0,0,4.16E-17,5.55E-17,2.78E-17,-5.33E-06,4.74E-06,-3.86E-07,-6.17E-06,-1.04E-07,-4.61E-07,-0.001857733,0.001827438,-3.86E-07,8.19E-05,-0.001710997,0.004937255,-0.00016985,2.29E-05,-0.003421993,0.009874509,0.009874509
2.57053512,16.79885251,1.000002757,0.735141362,0.005317763,0.677892985,-0.205866064,0.954497293,0.21576395,-0.645899638,-0.298172165,0.702785186,2.70287735,16.85994678,0.856004908,0.728404741,-0.516309679,0.450389663,0.228561133,0.802818582,0.550674253,-0.645899638,-0.298172165,0.702785186,13.94071291,48.21275259,7.64998782,-0.458586385,-0.211618059,0.498972978,-1.856545092,-0.857020698,2.019921911,0.069781973,-2.747241285,-1.101442941,-2.087617211,41.38299654,25.30001624,23.48705205,80.57157172,54.3829242,-74.64889808,50.79501718,-43.07270734,0.069781973,-2.747241285,-1.101442941,0.470954573,37.62571339,2866.223158,12.8460066,-346.3205447,-5162.525799,194928.4254,195142.7563,86.01010402,-1530.089683,-18649.56906,23173.06474,62.77876968,102.1204907,-26052.69272,35529.96557,0.371530758,6487.008491,101117.7103,1332.337886,97582.2082,5154.670605,3535.502055,0,0,6487.008491,101117.7103,107604.7188,11.88192187,-11.88192187,2.18E-11,1007.970685,-43.72068545,-224.258923,-804.366077,104.734606,1845.265394,964.25,2.27E-13,-1028.625,1.00E-20,1950,4.55E-13,4,6,4,6,30,6,0,1.11E-16,0,1.39E-17,2.78E-17,-1.39E-17,0,0,0,-2.78E-17,2.78E-17,0,1.11E-16,0,1.11E-16,0,4.16E-17,5.55E-17,1.39E-17,-8.73E-07,2.02E-06,9.48E-07,-5.37E-06,1.03E-07,4.64E-07,0.001704616,-0.001684036,9.48E-07,-0.000107046,-0.00089329,0.001526081,-4.48E-05,3.28E-05,-0.001786579,0.003052163,0.003052163
2.584495515,16.84716335,1.007675869,0.734687787,0.005107492,0.678386151,-0.207726505,0.953634456,0.217786648,-0.645820064,-0.300923975,0.701684549,2.700787096,16.90135015,0.881324878,0.748044238,-0.433322388,0.50265448,0.152794841,0.849515432,0.504952738,-0.645820064,-0.300923975,0.701684549,13.94019002,48.27090693,7.674313454,-0.44726745,-0.208323611,0.48594844,-1.859021222,-0.866187983,2.019695571,0.089138143,-2.748516365,-1.096686979,-2.086920028,41.30545742,25.26758206,15.73582916,85.16590392,49.99738124,-76.66721237,42.46526383,-48.23969054,0.089138143,-2.748516365,-1.096686979,3.49859594,28.55408983,2394.835512,19.44842879,-2209.42354,-5414.037198,153.4161242,-53.32733876,71.83162098,1415.160059,20921.81721,-34068.24995,68.35416984,384.1001782,14187.17621,-33402.08168,0.372532189,6498.890413,101105.8283,1332.281531,97582.40821,5166.608882,3523.420127,0,0,6498.890413,101105.8283,107604.7187,12.22992849,-12.22992849,-8.20E-12,1009.213204,-44.96320354,-219.4458862,-809.1791138,107.3823359,1842.617664,964.25,-2.27E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,1.11E-16,0,-1.39E-17,0,1.39E-17,0,0,0,-2.78E-17,0,0,1.11E-16,0,1.11E-16,0,4.16E-17,0,1.39E-17,-5.25E-06,4.00E-06,-1.04E-06,-6.46E-06,-1.02E-07,-4.67E-07,-0.001788883,0.00177866,-1.04E-06,0.000452587,-0.001084143,0.005150101,-0.000172357,1.66E-05,-0.002168287,0.010300203,0.010300203
2.598455067,16.89553246,1.015373192,0.73424552,0.004900552,0.678866335,-0.209589488,0.95276238,0.219809223,-0.645721119,-0.303677185,0.700588613,2.698697964,16.94267585,0.906612568,0.75984032,-0.34616628,0.550283195,0.075411702,0.887664956,0.454273047,-0.645721119,-0.303677185,0.700588613,13.93903008,48.32911059,7.69834008,-0.436003058,-0.204965258,0.473049016,-1.861622875,-0.875472447,2.019674452,0.108469818,-2.750037666,-1.092054422,-2.085373447,41.22785255,25.23554656,7.82263243,88.89729509,45.12396651,-77.87796934,33.72478525,-52.97489204,0.108469818,-2.750037666,-1.092054422,0.206748687,37.85339827,2863.981415,12.05661858,-238.523347,-5211.004109,194785.3563,195285.0431,85.94085602,-1445.288391,-19634.17201,23042.01542,57.42148347,103.0331202,-25850.44419,36885.35634,0.373533619,6511.120341,101093.5984,1332.592481,97582.22228,5178.52786,3511.376127,0,0,6511.120341,101093.5984,107604.7187,11.83122537,-11.83122537,9.01E-13,1010.497687,-46.24768719,-214.6697435,-813.9552565,110.1391739,1839.860826,964.25,-2.27E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,-1.39E-17,0,0,0,1.11E-16,0,-2.78E-17,0,0,1.11E-16,0,1.11E-16,0,4.16E-17,0,0,-6.83E-07,2.45E-06,1.55E-06,-5.28E-06,1.01E-07,4.69E-07,0.001666049,-0.001665847,1.55E-06,-0.000432063,-0.000265666,0.001686223,-4.33E-05,3.68E-05,-0.000531331,0.003372445,0.003372445
2.612413218,16.9439599,1.023094511,0.733814578,0.004697041,0.679333573,-0.211454874,0.951881076,0.221831587,-0.64560282,-0.306431647,0.699497422,2.696610702,16.98392375,0.931868263,0.763668299,-0.255718686,0.592805772,-0.002779887,0.916901085,0.39910484,-0.64560282,-0.306431647,0.699497422,13.93739105,48.38741669,7.72223614,-0.424649526,-0.20147401,0.460090905,-1.863818645,-0.884616091,2.019275136,0.127788819,-2.751016862,-1.087208454,-2.083188062,41.15011108,25.20368515,-0.177612144,91.73947112,39.79969421,-78.28180545,24.66394065,-57.20389926,0.127788819,-2.751016862,-1.087208454,3.382744986,28.72914142,2398.772278,18.73249762,-2137.232436,-5458.896513,280.8500543,-180.7389091,71.9491464,1363.266648,19898.55928,-34165.0423,64.83992445,385.4528129,14581.04314,-32577.44753,0.37453505,6522.951567,101081.7672,1332.499778,97582.42159,5190.451789,3499.345589,0,0,6522.951567,101081.7672,107604.7188,12.17695186,-12.17695186,3.82E-11,1011.63622,-47.38621981,-209.8629559,-818.7620441,112.8415231,1837.158477,964.25,-1.14E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,1.39E-17,5.55E-17,1.39E-17,0,-5.55E-17,0,2.78E-17,8.33E-17,0,8.33E-17,0,1.11E-16,0,4.16E-17,1.39E-16,1.39E-17,-5.15E-06,3.23E-06,-1.71E-06,-6.68E-06,-9.95E-08,-4.72E-07,-0.00164533,0.001655504,-1.71E-06,0.00079978,-0.000427794,0.005243297,-0.00017386,1.01E-05,-0.000855588,0.010486593,0.010486593
2.626369411,16.99244576,1.030839609,0.733395003,0.004497072,0.679787868,-0.213322527,0.950990556,0.22385366,-0.645465157,-0.309187222,0.698411049,2.69452605,17.02509378,0.957092252,0.75948649,-0.162888381,0.629799688,-0.080962971,0.93694751,0.339962292,-0.645465157,-0.309187222,0.698411049,13.9351196,48.4457609,7.745832246,-0.413301275,-0.19789389,0.447202026,-1.866151327,-0.893879595,2.019095105,0.147144426,-2.752259586,-1.082435251,-2.080159461,41.0723188,25.17222367,-8.174057578,93.65590922,34.08244122,-77.86098123,15.37163495,-60.91221639,0.147144426,-2.752259586,-1.082435251,-0.049538456,38.05077409,2860.07752,11.2477284,-128.997866,-5258.098965,194656.348,195414.8444,85.8217737,-1304.650144,-20629.42132,23090.69476,52.08785228,103.8595707,-25445.6817,38179.5891,0.375536481,6535.128519,101069.5902,1332.77407,97582.23531,5202.354449,3487.35492,0,0,6535.128519,101069.5902,107604.7187,11.78281855,-11.78281855,-2.72E-11,1012.815498,-48.565498,-205.0700956,-823.5549044,115.6620601,1834.33794,964.25,-3.41E-13,-1028.625,1.00E-20,1950,4.55E-13,4,6,4,6,30,6,0,0,0,1.39E-17,2.78E-17,-1.39E-17,0,0,0,1.39E-17,0,0,2.78E-17,0,0,0,2.78E-17,2.78E-17,1.39E-17,-5.21E-07,2.89E-06,2.16E-06,-5.24E-06,9.82E-08,4.75E-07,0.001565111,-0.001585269,2.16E-06,-0.000753568,0.000380205,0.001724629,-4.29E-05,4.10E-05,0.00076041,0.003449257,0.003449257
2.640323087,17.04099009,1.038608269,0.732986809,0.004300741,0.680229257,-0.215192309,0.950090833,0.225875361,-0.64530815,-0.311943765,0.697329534,2.692444753,17.06618585,0.982284826,0.747336607,-0.068606451,0.660894205,-0.158320522,0.947620305,0.277399297,-0.64530815,-0.311943765,0.697329534,13.93236557,48.504198,7.769290956,-0.401920898,-0.194206275,0.434313779,-1.868070418,-0.902995997,2.018530314,0.166421442,-2.752950178,-1.07750332,-2.076487427,40.99440266,25.14094539,-16.09099443,94.63857401,28.01775233,-76.63309954,5.943460784,-64.03502367,0.166421442,-2.752950178,-1.07750332,3.276639191,28.91307374,2404.088778,18.01392729,-2064.396209,-5502.284463,403.4225191,-304.8659336,72.10803754,1261.930563,18878.38372,-34074.63995,61.26986537,386.7352407,15169.92243,-31835.26489,0.376537911,6546.911337,101057.8074,1332.651505,97582.42744,5214.259833,3475.379977,0,0,6546.911337,101057.8074,107604.7187,12.11345252,-12.11345252,-1.27E-11,1013.851266,-49.60126596,-200.271293,-828.353707,118.4205254,1831.579475,964.25,-3.41E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,0,-5.55E-17,-1.39E-17,-5.55E-17,-5.55E-17,0,0,0,0,5.55E-17,5.55E-17,1.11E-16,0,0,5.55E-17,1.39E-17,-5.01E-06,2.43E-06,-2.36E-06,-6.84E-06,-9.71E-08,-4.78E-07,-0.001435703,0.001465914,-2.36E-06,0.001108686,0.000235122,0.005213412,-0.000174318,3.36E-06,0.000470243,0.010426824,0.010426824
2.654273691,17.08959295,1.04640027,0.732590034,0.004108161,0.680657745,-0.217064082,0.949181922,0.227896608,-0.64513179,-0.314701132,0.69625295,2.690367554,17.10719986,1.007446278,0.727343398,0.026183087,0.685774035,-0.234043916,0.948829618,0.212004249,-0.64513179,-0.314701132,0.69625295,13.92898254,48.56266304,7.792447978,-0.390495407,-0.190403658,0.421437751,-1.870127585,-0.912230008,2.01818734,0.185794091,-2.753906194,-1.072588608,-2.07197672,40.91644928,25.11006936,-23.83830013,94.669674,21.67082208,-74.59733693,-3.528290584,-66.56822835,0.185794091,-2.753906194,-1.072588608,-0.296850671,38.21714142,2854.538304,10.42387774,-17.4645093,-5303.716943,194546.6674,195526.8655,85.65365002,-1116.382874,-21602.40905,23318.01485,46.76631159,104.6085254,-24852.85703,39375.99379,0.377539342,6559.02479,101045.694,1332.882706,97582.24722,5226.142084,3463.446738,0,0,6559.02479,101045.694,107604.7188,11.73658608,-11.73658608,-2.82E-11,1014.922578,-50.67257838,-195.46301,-833.16199,121.3033216,1828.696678,964.25,4.55E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,1.39E-17,-2.78E-17,0,0,1.11E-16,0,0,0,-1.39E-17,1.11E-16,0,1.11E-16,0,1.39E-17,2.78E-17,1.39E-17,-3.83E-07,3.34E-06,2.74E-06,-5.26E-06,9.59E-08,4.80E-07,0.001401159,-0.001440976,2.74E-06,-0.001059276,0.001021196,0.001640041,-4.35E-05,4.52E-05,0.002042393,0.003280083,0.003280083
2.668220664,17.1382544,1.054215389,0.732204688,0.00391943,0.681073368,-0.218937709,0.948263837,0.22991732,-0.644936101,-0.317459183,0.695181338,2.688295195,17.14813576,1.032576906,0.699713311,0.120532754,0.704182602,-0.307341355,0.940580418,0.144394492,-0.644936101,-0.317459183,0.695181338,13.92511513,48.62121067,7.815461832,-0.379094943,-0.186519799,0.408621619,-1.871773937,-0.92131566,2.017464638,0.205025561,-2.754315622,-1.067573797,-2.066820172,40.83838577,25.07938422,-31.34293049,93.76008959,15.09371639,-71.78811809,-12.94654005,-68.45811539,0.205025561,-2.754315622,-1.067573797,3.179552466,29.10591638,2410.732756,17.28921985,-1991.243866,-5544.295773,516.1336251,-420.6543169,72.30673929,1111.36514,17894.81235,-33800.76432,57.65937292,387.9407589,15935.56977,-31210.88756,0.378540773,6570.761376,101033.9574,1332.736571,97582.42586,5238.024804,3451.531516,0,0,6570.761376,101033.9574,107604.7188,12.03968566,-12.03968566,4.91E-11,1015.856758,-51.60675772,-190.6734669,-837.9515331,124.1195065,1825.880494,964.25,2.27E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,0,1.39E-17,-2.78E-17,0,0,1.11E-16,0,6.94E-18,-5.55E-17,2.08E-17,1.11E-16,0,1.11E-16,0,2.08E-17,8.33E-17,2.08E-17,-4.84E-06,1.64E-06,-2.98E-06,-6.93E-06,-9.50E-08,-4.83E-07,-0.001171404,0.001220617,-2.98E-06,0.001367342,0.000881436,0.005061379,-0.00017373,-3.28E-06,0.001762871,0.010122758,0.010122758
2.68216345,17.1869745,1.062053403,0.731830807,0.003734659,0.681476135,-0.22081305,0.947336599,0.231937416,-0.644721077,-0.32021777,0.694114769,2.686228418,17.18899347,1.057677008,0.664732429,0.213501112,0.715924628,-0.377446063,0.922972294,0.075210469,-0.644721077,-0.32021777,0.694114769,13.92062092,48.67977647,7.83817122,-0.367599904,-0.182494643,0.3957618,-1.873549298,-0.930511551,2.016954816,0.224407149,-2.754977009,-1.062517798,-2.060827887,40.76029804,25.04910504,-38.51888807,91.91100268,8.356786072,-68.22099903,-22.21939927,-69.71226088,0.224407149,-2.754977009,-1.062517798,-0.534230893,38.3525713,2847.440839,9.58982401,96.33592389,-5347.646979,194460.2727,195617.0681,85.43878526,-890.4892516,-22520.98162,23716.97125,41.44404673,105.283205,-24093.05217,40441.13921,0.379542203,6582.801062,101021.9177,1332.918558,97582.25783,5249.882504,3439.659857,0,0,6582.801062,101021.9177,107604.7188,11.69219721,-11.69219721,2.70E-12,1016.817497,-52.56749676,-185.851515,-842.773485,127.0629871,1822.937013,964.25,1.00E-20,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,0,1.39E-17,-5.55E-17,0,0,-1.04E-17,0,-6.94E-18,5.55E-17,5.55E-17,0,0,1.04E-17,0,2.08E-17,-2.67E-07,3.77E-06,3.28E-06,-5.35E-06,9.40E-08,4.85E-07,0.001176176,-0.001234295,3.28E-06,-0.001335936,0.001634356,0.001435558,-4.51E-05,4.93E-05,0.003268712,0.002871116,0.003268712
2.696101493,17.23575328,1.069914085,0.731468396,0.003553946,0.681866083,-0.222689969,0.946400224,0.233956819,-0.644486743,-0.322976756,0.693053282,2.684167966,17.22977293,1.082746886,0.622763456,0.304162191,0.720868254,-0.443624296,0.896198291,0.005109621,-0.644486743,-0.322976756,0.693053282,13.91564207,48.73841445,7.860732919,-0.356185118,-0.17841433,0.383018872,-1.874926912,-0.939562946,2.016081612,0.243590688,-2.755112575,-1.057422167,-2.054189433,40.68211407,25.01902277,-45.29914722,89.15212494,1.516341077,-63.94638578,-31.25210968,-70.28914848,0.243590688,-2.755112575,-1.057422167,3.090855311,29.30694747,2418.602946,16.55476942,-1918.06803,-5585.141455,613.7308591,-522.7465684,72.54222563,914.0722811,16980.13469,-33353.13066,54.02427708,389.0682565,16853.41051,-30735.7352,0.380543634,6594.493259,101010.2255,1332.75474,97582.41709,5261.738519,3427.8084,0,0,6594.493259,101010.2255,107604.7188,11.95612154,-11.95612154,1.80E-12,1017.65114,-53.40113957,-181.0720522,-847.5529478,129.9385482,1820.061452,964.25,1.00E-20,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,0,0,0,1.39E-17,2.78E-17,-2.78E-17,0,0,0,-9.97E-18,-2.78E-17,1.56E-17,2.78E-17,0,0,0,2.39E-17,5.55E-17,4.34E-17,-4.65E-06,8.74E-07,-3.55E-06,-6.95E-06,-9.33E-08,-4.88E-07,-0.000865636,0.000932183,-3.55E-06,0.001567047,0.001488566,0.004792456,-0.000172137,-9.66E-06,0.002977133,0.009584912,0.009584912
2.710034237,17.28459078,1.077797206,0.731117488,0.003377403,0.682243221,-0.224568324,0.945454736,0.235975444,-0.6442331,-0.32573599,0.691996949,2.68211458,17.27047409,1.107786844,0.574242039,0.391614734,0.718946438,-0.505182931,0.860542831,-0.065239875,-0.6442331,-0.32573599,0.691996949,13.91003762,48.79706058,7.882986204,-0.344629257,-0.174167292,0.370179627,-1.876414623,-0.948712112,2.015401373,0.262972008,-2.755471916,-1.052226232,-2.046716824,40.60391923,24.98935173,-51.60505463,85.50309661,-5.354481566,-58.99500434,-39.95693641,-70.20884459,0.262972008,-2.755471916,-1.052226232,-0.760851439,38.45789772,2838.909614,8.750359124,212.6078891,-5389.567609,194399.7151,195682.772,85.18090338,-637.9547206,-23354.79208,24274.87901,36.10862042,105.8813419,-23193.27642,41346.02378,0.381545064,6606.44938,100998.2694,1332.881902,97582.26686,5273.567479,3416.002509,0,0,6606.44938,100998.2694,107604.7188,11.64911592,-11.64911592,-1.46E-11,1018.498927,-54.24892747,-176.2386261,-852.3863739,132.9410578,1817.058942,964.25,-1.14E-13,-1028.625,1.00E-20,1950,6.82E-13,4,6,4,6,30,6,0,0,0,0,2.78E-17,-1.39E-17,-5.55E-17,0,0,0,-2.78E-17,-2.43E-17,5.55E-17,5.55E-17,0,0,0,5.55E-17,3.82E-17,-1.69E-07,4.16E-06,3.76E-06,-5.49E-06,9.25E-08,4.91E-07,0.000895242,-0.000969697,3.76E-06,-0.001570012,0.002197716,0.001118521,-4.77E-05,5.30E-05,0.004395431,0.002237041,0.004395431
2.723961126,17.33348705,1.085702537,0.730778086,0.003205128,0.682607586,-0.22644798,0.944500153,0.23799322,-0.643960171,-0.328495338,0.690945809,2.680068999,17.31109691,1.13279719,0.519672194,0.4749912,0.710157849,-0.561476722,0.816378694,-0.135165521,-0.643960171,-0.328495338,0.690945809,13.90394958,48.85576903,7.905088597,-0.333204973,-0.16988998,0.357509894,-1.877527372,-0.957725649,2.014384706,0.282106278,-2.755340507,-1.047050789,-2.038599446,40.52564129,24.95988187,-57.37872146,81.01161697,-12.19758618,-53.43173787,-48.24515469,-69.44266036,0.282106278,-2.755340507,-1.047050789,3.010040704,29.51471638,2427.552711,15.80704332,-1845.091513,-5625.137115,691.0202543,-605.7967342,72.81010762,675.1707277,16164.34659,-32747.12554,50.37924613,390.1220277,17893.36893,-30436.16922,0.382546495,6618.098496,100986.6203,1332.705681,97582.40146,5285.392815,3404.218789,0,0,6618.098496,100986.6203,107604.7188,11.86343152,-11.86343152,8.99E-13,1019.232889,-54.98288919,-171.4696355,-857.1553645,135.8776485,1814.122351,964.25,2.27E-13,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,0,0,0,1.39E-17,0,2.78E-17,0,0,0,6.94E-18,2.78E-17,-6.94E-18,2.78E-17,0,0,0,2.08E-17,2.78E-17,3.47E-17,-4.45E-06,1.61E-07,-4.05E-06,-6.90E-06,-9.20E-08,-4.94E-07,-0.000532423,0.000614059,-4.05E-06,0.001702464,0.002035318,0.004416042,-0.000169613,-1.56E-05,0.004070636,0.008832083,0.008832083
2.737881606,17.38244211,1.093629844,0.730450216,0.003037232,0.682959191,-0.228328791,0.943536504,0.240010059,-0.643667962,-0.331254646,0.689899931,2.678031965,17.35164133,1.157778233,0.459621173,0.553466385,0.694567014,-0.611914972,0.76416315,-0.203996931,-0.643667962,-0.331254646,0.689899931,13.89723643,48.91447476,7.926877462,-0.32159797,-0.165422417,0.344696509,-1.87872223,-0.966819607,2.013531023,0.301477176,-2.755391159,-1.041717402,-2.029648577,40.44736698,24.93083005,-62.55174507,75.71453796,-18.93953803,-47.30065136,-56.03674627,-68.02349755,0.301477176,-2.755391159,-1.041717402,-0.97603591,38.53468055,2829.112112,7.910127858,331.469199,-5429.063052,194366.1703,195722.628,84.88502052,-369.9703823,-24076.29223,24973.79381,30.74953961,106.3955738,-22185.55122,42067.11757,0.383547926,6629.961928,100974.7568,1332.773112,97582.27394,5297.188816,3392.482884,0,0,6629.961928,100974.7568,107604.7187,11.60661839,-11.60661839,1.00E-11,1019.965647,-55.71564715,-166.6273363,-861.9976637,138.9375086,1811.062491,964.25,1.14E-13,-1028.625,-2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,-2.78E-17,1.39E-17,0,0,0,2.78E-17,-2.78E-17,1.39E-17,2.78E-17,0,0,0,2.78E-17,5.55E-17,2.78E-17,-8.42E-08,4.48E-06,4.16E-06,-5.69E-06,9.15E-08,4.96E-07,0.000566797,-0.000655085,4.16E-06,-0.001748554,0.002691071,0.000700257,-5.11E-05,5.61E-05,0.005382143,0.001400513,0.005382143
2.751795121,17.43145598,1.101578896,0.730133881,0.002873814,0.683298073,-0.230210628,0.942563809,0.242025893,-0.643356497,-0.334013783,0.688859355,2.676004216,17.39210733,1.182730285,0.394713512,0.626265642,0.672303941,-0.655967728,0.704433204,-0.271072316,-0.643356497,-0.334013783,0.688859355,13.89004166,48.97323406,7.948513478,-0.310168151,-0.16094724,0.332098967,-1.879573673,-0.975791493,2.012377367,0.320561718,-2.754998976,-1.036462123,-2.020055548,40.36902125,24.90198203,-67.07812601,69.67597728,-25.5230002,-40.67899725,-63.25248891,-65.93562908,0.320561718,-2.754998976,-1.036462123,2.936741332,29.72709541,2437.395205,15.04275962,-1772.437432,-5664.68273,743.2451029,-664.8544464,73.10478726,402.5169591,15474.16452,-32003.2983,46.73628674,391.1111795,19020.89525,-30332.54044,0.384549356,6641.568546,100963.1502,1332.58899,97582.37939,5308.979556,3380.770816,0,0,6641.568546,100963.1502,107604.7187,11.76246717,-11.76246717,7.30E-12,1020.600523,-56.3505231,-161.8688216,-866.7561784,141.9367202,1808.06328,964.25,-4.55E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,1.11E-16,-5.55E-17,0,0,-2.78E-17,-2.78E-17,0,-5.55E-17,0,0,-2.78E-17,2.78E-17,1.11E-16,1.11E-16,1.11E-16,0,0,5.55E-17,5.55E-17,-4.22E-06,-4.82E-07,-4.46E-06,-6.79E-06,-9.13E-08,-4.99E-07,-0.000185711,0.000279695,-4.46E-06,0.001771448,0.002502634,0.003945341,-0.000166271,-2.09E-05,0.005005268,0.007890683,0.007890683
2.765701119,17.48052869,1.109549454,0.729829101,0.002714983,0.683624247,-0.23209334,0.9415821,0.244040634,-0.643025788,-0.336772591,0.687824147,2.673986491,17.43249489,1.207653661,0.325624657,0.692672535,0.643563006,-0.693171277,0.637800111,-0.335744843,-0.643025788,-0.336772591,0.687824147,13.88222202,49.03197842,7.969829832,-0.298520526,-0.156261178,0.31931753,-1.880471284,-0.984821994,2.011347929,0.339911281,-2.754735325,-1.030994866,-2.009629364,40.29069544,24.87356022,-70.90218899,62.94807453,-31.8767527,-33.62180337,-69.82331674,-63.22464647,0.339911281,-2.754735325,-1.030994866,-1.179272188,38.58514029,2818.252963,7.073453731,452.9237137,-5465.647379,194359.5787,195736.4835,84.55727025,-97.27156092,-24661.63227,25791.10432,25.35966201,106.814226,-21105.81359,42587.21755,0.385550787,6653.331013,100951.3877,1332.592646,97582.27862,5320.738367,3369.109121,0,0,6653.331013,100951.3877,107604.7187,11.56381728,-11.56381728,-4.50E-12,1021.21653,-56.96652975,-157.0206077,-871.6043923,145.0522868,1804.947713,964.25,3.41E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,-1.11E-16,-5.55E-17,-1.39E-17,-2.78E-17,1.39E-17,0,0,-5.55E-17,0,-2.78E-17,2.78E-17,1.11E-16,0,1.11E-16,1.11E-16,1.39E-17,5.55E-17,4.16E-17,-7.80E-09,4.72E-06,4.47E-06,-5.94E-06,9.12E-08,5.01E-07,0.000202615,-0.000301779,4.47E-06,-0.001860192,0.003096698,0.000195679,-5.52E-05,5.85E-05,0.006193396,0.000391358,0.006193396
2.779599045,17.52966025,1.117541282,0.729535878,0.002560838,0.683937749,-0.233976798,0.940591399,0.246054216,-0.64267586,-0.339530943,0.686794349,2.671979527,17.47280398,1.232548677,0.253073871,0.752035944,0.60860131,-0.723133014,0.564943075,-0.397388937,-0.64267586,-0.339530943,0.686794349,13.87392314,49.09076914,7.99099242,-0.287088392,-0.151586988,0.306790318,-1.881064511,-0.993748155,2.010063022,0.358946314,-2.754087659,-1.025658744,-1.998564187,40.21230781,24.84534344,-73.99209468,55.60913449,-37.94674842,-26.21606587,-75.68259315,-59.88741449,0.358946314,-2.754087659,-1.025658744,2.870737778,29.94135842,2447.909864,14.25905326,-1700.104903,-5704.234912,766.4934466,-695.7791328,73.41965168,106.570472,14932.14803,-31146.68335,43.10345056,392.0486721,20198.1554,-30438.44279,0.386552217,6664.894831,100939.8239,1332.404195,97582.35135,5332.490636,3357.472574,0,0,6664.894831,100939.8239,107604.7187,11.65423283,-11.65423283,1.36E-11,1021.752604,-57.50260374,-152.27224,-876.35276,148.1155911,1801.884409,964.25,-3.41E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,1.11E-16,0,0,1.39E-17,0,0,0,0,-5.55E-17,-1.39E-17,-2.78E-17,2.78E-17,1.11E-16,1.11E-16,0,5.55E-17,2.78E-17,2.78E-17,2.78E-17,-3.99E-06,-1.04E-06,-4.78E-06,-6.62E-06,-9.14E-08,-5.04E-07,0.00016135,-5.82E-05,-4.78E-06,0.001774631,0.002874273,0.003396897,-0.000162252,-2.54E-05,0.005748545,0.006793793,0.006793793
2.793488349,17.57885067,1.125554139,0.729254226,0.002411489,0.684238598,-0.235860853,0.939591744,0.24806655,-0.642306728,-0.342288679,0.685770025,2.669984061,17.51303458,1.257415654,0.177816892,0.803776458,0.567736346,-0.745535526,0.486602369,-0.455406317,-0.642306728,-0.342288679,0.685770025,13.86499992,49.14953099,8.011828459,-0.27541136,-0.146685076,0.294047563,-1.881661439,-1.002707283,2.00885639,0.378263093,-2.753505321,-1.02006222,-1.986666562,40.13395867,24.81756205,-76.30684245,47.72406329,-43.66642317,-18.52495169,-80.77498711,-55.98158246,0.378263093,-2.753505321,-1.02006222,-1.37021633,38.61206735,2806.56685,6.244179877,576.8405198,-5498.795517,194378.8638,195725.1717,84.20469165,170.3492523,-25091.43888,26700.27621,19.93635292,107.1224333,-19992.67588,42896.08536,0.387553648,6676.549063,100928.1697,1332.341033,97582.28038,5344.20803,3345.889304,0,0,6676.549063,100928.1697,107604.7188,11.51969198,-11.51969198,-2.63E-11,1022.25054,-58.00054034,-147.4213629,-881.2036371,151.2853114,1798.714689,964.25,-2.27E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,-1.39E-17,-2.78E-17,1.39E-17,0,0,0,2.78E-17,0,0,5.55E-17,0,5.55E-17,0,4.16E-17,2.78E-17,1.39E-17,6.49E-08,4.86E-06,4.68E-06,-6.23E-06,9.16E-08,5.06E-07,-0.000182554,7.58E-05,4.68E-06,-0.001896139,0.003399978,-0.000377242,-5.98E-05,6.01E-05,0.006799956,-0.000754484,0.006799956
2.807368477,17.62809996,1.133587785,0.728984145,0.002267035,0.684526828,-0.237745375,0.938583158,0.250077574,-0.641918417,-0.345045674,0.684751217,2.668000828,17.5531867,1.282254913,0.100637993,0.847392073,0.52134314,-0.760139948,0.403571751,-0.509231874,-0.641918417,-0.345045674,0.684751217,13.8555997,49.20833385,8.032510534,-0.263979536,-0.141810501,0.281588129,-1.881998939,-1.011583281,2.007445093,0.397249285,-2.752606364,-1.014643358,-1.974132936,40.05555487,24.78998595,-77.83044562,39.38255039,-48.98743716,-10.64216568,-85.04901943,-51.51574321,0.397249285,-2.752606364,-1.014643358,2.811957742,30.15428323,2458.850027,13.45362381,-1627.952057,-5744.273113,758.0881551,-695.637967,73.74730085,-200.0142053,14555.95878,-30205.97534,39.48383017,392.9500541,21385.34264,-30760.20057,0.388555079,6688.068755,100916.65,1332.150778,97582.31787,5355.917977,3334.332121,0,0,6688.068755,100916.65,107604.7188,11.53985267,-11.53985267,6.30E-12,1022.687747,-58.43774738,-142.6825484,-885.9424516,154.4140049,1795.585995,964.25,1.14E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,-5.55E-17,0,0,0,0,-2.78E-17,0,-2.78E-17,5.55E-17,0,0,0,2.78E-17,5.55E-17,2.78E-17,-3.76E-06,-1.49E-06,-4.99E-06,-6.41E-06,-9.22E-08,-5.09E-07,0.000496904,-0.000387956,-4.99E-06,0.001714878,0.003137382,0.002789998,-0.000157722,-2.90E-05,0.006274765,0.005579997,0.006274765
2.82123888,17.67740812,1.141641976,0.728725643,0.002127582,0.684802461,-0.239630214,0.937565681,0.252087198,-0.641510949,-0.347801765,0.683737987,2.666030563,17.59326033,1.307066779,0.022341959,0.882463076,0.469850781,-0.766788458,0.316690467,-0.558339152,-0.641510949,-0.347801765,0.683737987,13.84557652,49.267092,8.0528588,-0.252284833,-0.136695945,0.268891261,-1.882292819,-1.020463535,2.006060814,0.416521539,-2.751702357,-1.008923083,-1.960768689,39.97721067,24.76285493,-78.53791807,30.65925277,-53.85015882,-2.635857788,-88.46531602,-46.55850782,0.416521539,-2.751702357,-1.008923083,-1.5486877,38.61870933,2794.310446,5.425531702,702.9411835,-5527.979419,194422.1875,195690.265,83.83498764,424.3255025,-25351.44659,27671.72353,14.48231727,107.3035284,-18886.08472,42990.84354,0.389556509,6699.608608,100905.1101,1332.018853,97582.27868,5367.589756,3322.831457,0,0,6699.608608,100905.1101,107604.7187,11.47312395,-11.47312395,1.37E-11,1023.066728,-58.81672812,-137.8324794,-890.7925206,157.6364702,1792.36353,964.25,-5.68E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,0,0,2.78E-17,-2.78E-17,1.11E-16,0,-1.11E-16,2.78E-17,0,5.55E-17,1.11E-16,1.11E-16,0,1.11E-16,2.78E-17,2.78E-17,8.33E-17,1.38E-07,4.89E-06,4.77E-06,-6.55E-06,9.28E-08,5.11E-07,-0.000571656,0.000460895,4.77E-06,-0.001851098,0.003589919,-0.000998115,-6.49E-05,6.08E-05,0.007179839,-0.00199623,0.007179839
2.835099008,17.72677513,1.149716467,0.72847872,0.001993233,0.685065531,-0.241515241,0.93653934,0.25409536,-0.641084349,-0.35055683,0.682730376,2.664073998,17.63325548,1.331851578,-0.056254364,0.908656114,0.41373846,-0.765405973,0.226834688,-0.602245565,-0.641084349,-0.35055683,0.682730376,13.83507787,49.32588775,8.073053199,-0.240855516,-0.131619464,0.25649655,-1.882376381,-1.029284498,2.004527012,0.435459759,-2.750555058,-1.003418824,-1.9467705,39.89881634,24.73592907,-78.43016784,21.65198612,-58.21416304,5.396876882,-90.98951088,-41.12887004,0.435459759,-2.750555058,-1.003418824,2.76046686,30.36227396,2469.951387,12.62485818,-1555.687766,-5785.261645,716.9120141,-663.0397053,74.07980119,-503.051991,14357.78063,-29212.58444,35.87491061,393.8319712,22542.06553,-31296.60849,0.39055794,6711.081732,100893.637,1331.828193,97582.27955,5379.253539,3311.357471,0,0,6711.081732,100893.637,107604.7187,11.42053329,-11.42053329,5.50E-12,1023.404633,-59.15463269,-133.102436,-895.522564,160.8316236,1789.168376,964.25,-1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,1.39E-17,-5.55E-17,1.39E-17,0,0,0,0,0,0,5.55E-17,0,0,0,1.39E-17,5.55E-17,1.39E-17,-3.52E-06,-1.83E-06,-5.09E-06,-6.16E-06,-9.37E-08,-5.14E-07,0.000810634,-0.00069954,-5.09E-06,0.00159669,0.003282956,0.002146001,-0.000152865,-3.17E-05,0.006565913,0.004292002,0.006565913
2.848948311,17.77620099,1.15781101,0.728243379,0.001864091,0.685316063,-0.243400305,0.93550418,0.256101973,-0.640638645,-0.353310705,0.681728445,2.662131866,17.67317216,1.35660964,-0.134330436,0.925727379,0.353530979,-0.756000966,0.134908728,-0.640517115,-0.640638645,-0.353310705,0.681728445,13.82395904,49.38462103,8.092906621,-0.22915521,-0.126295944,0.243853044,-1.882366005,-1.038078876,2.0029657,0.454675712,-2.749327914,-0.997581081,-1.93194538,39.8205053,24.70945784,-77.49890218,12.44176935,-62.02877677,13.3862658,-92.59976381,-35.30488236,0.454675712,-2.749327914,-0.997581081,-1.714656101,38.60864086,2781.753631,4.620007195,830.7962387,-5552.707375,194487.2015,195633.8319,83.45626181,657.3979314,-25432.96206,28673.77907,9.006050346,107.3406126,-17825.92578,42876.11515,0.391559371,6722.502265,100882.2165,1331.626716,97582.27294,5390.87555,3299.943543,0,0,6722.502265,100882.2165,107604.7188,11.42293584,-11.42293584,1.80E-12,1023.664219,-59.41421876,-128.2567837,-900.3682163,164.1056166,1785.894383,964.25,1.00E-20,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,-5.55E-17,0,0,0,2.78E-17,0,-5.55E-17,0,1.11E-16,-1.39E-17,1.39E-17,0,1.11E-16,1.11E-16,0,1.11E-16,1.39E-17,4.16E-17,0,2.16E-07,4.80E-06,4.75E-06,-6.89E-06,9.48E-08,5.16E-07,-0.000946302,0.000835175,4.75E-06,-0.001723947,0.003659546,-0.001644849,-7.02E-05,6.04E-05,0.007319091,-0.003289698,0.007319091
2.862786241,17.82568569,1.165925359,0.728019616,0.001740258,0.68555409,-0.24528528,0.934460229,0.258106977,-0.640173859,-0.356063269,0.680732237,2.660204897,17.7130104,1.381341296,-0.211070652,0.933524885,0.289793839,-0.738665425,0.041835843,-0.672772735,-0.640173859,-0.356063269,0.680732237,13.81236505,49.44339039,8.112606076,-0.217730355,-0.121015979,0.231519703,-1.882196654,-1.046839445,2.001312233,0.473566782,-2.747933893,-0.991988157,-1.916486728,39.74214614,24.6831919,-75.76227057,3.130963756,-65.26339793,21.23528691,-93.28008269,-29.1141985,0.473566782,-2.747933893,-0.991988157,2.716452042,30.56149807,2480.941017,11.77192338,-1482.87301,-5827.609662,643.625214,-598.3615055,74.40895604,-787.697818,14343.91948,-28199.60247,32.2683224,394.710541,23628.76383,-32038.93521,0.392560801,6733.925201,100870.7935,1331.435883,97582.23695,5402.489318,3288.556596,0,0,6733.925201,100870.7935,107604.7187,11.29752313,-11.29752313,-2.18E-11,1023.90201,-59.65200974,-123.5346252,-905.0903748,167.3680302,1782.63197,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,1.11E-16,0,1.39E-17,2.78E-17,0,0,0,0,0,-1.39E-17,2.78E-17,1.11E-16,0,1.11E-16,0,1.39E-17,4.16E-17,2.78E-17,-3.29E-06,-2.05E-06,-5.07E-06,-5.89E-06,-9.61E-08,-5.19E-07,0.001093781,-0.000984212,-5.07E-06,0.001425658,0.00330615,0.001487564,-0.000147877,-3.33E-05,0.0066123,0.002975128,0.0066123
2.876612253,17.8752292,1.174059261,0.72780743,0.001621837,0.68577964,-0.247170011,0.933407535,0.260110282,-0.639690027,-0.358814357,0.679741808,2.65829382,17.75277022,1.40604688,-0.285672693,0.931989835,0.223127898,-0.713573949,-0.051450982,-0.698688067,-0.639690027,-0.358814357,0.679741808,13.80015553,49.50207778,8.131957999,-0.206036644,-0.115487548,0.218937098,-1.881882009,-1.055541494,1.999575609,0.492714873,-2.746383718,-0.986039829,-1.900207377,39.66389629,24.65738933,-73.22866406,-6.196677149,-67.87800913,28.87597404,-93.02703376,-22.64242293,0.492714873,-2.746383718,-0.986039829,-1.868222006,38.58562119,2769.170312,3.829299469,959.8315877,-5572.564213,194571.2599,195558.2342,83.07674279,863.5262594,-25333.14624,29673.73189,3.52187242,107.2182115,-16850.62321,42563.90045,0.393562232,6745.222724,100859.496,1331.165247,97582.26257,5414.057477,3277.233458,0,0,6745.222724,100859.496,107604.7187,11.36793307,-11.36793307,1.28E-11,1024.042207,-59.79220653,-118.6970485,-909.9279515,170.6925653,1779.307435,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,-2.78E-17,-1.39E-17,-5.55E-17,0,-5.55E-17,-1.39E-17,2.78E-17,2.78E-17,5.55E-17,5.55E-17,0,5.55E-17,1.39E-17,5.55E-17,4.16E-17,3.02E-07,4.59E-06,4.62E-06,-7.23E-06,9.76E-08,5.21E-07,-0.001287937,0.001180095,4.62E-06,-0.001518123,0.003606144,-0.002294438,-7.54E-05,5.91E-05,0.007212289,-0.004588876,0.007212289
2.890425799,17.9248315,1.182212465,0.727606816,0.00150893,0.685992744,-0.249054374,0.93234613,0.262111832,-0.639187172,-0.361563849,0.678757204,2.656399363,17.79245166,1.430726728,-0.357355985,0.92115702,0.154163692,-0.680981982,-0.144018495,-0.717998756,-0.639187172,-0.361563849,0.678757204,13.78746947,49.56080137,8.15115512,-0.194618155,-0.110002565,0.206661686,-1.881459983,-1.064235785,1.997804249,0.51155932,-2.744743235,-0.980354547,-1.883292624,39.58559818,24.63179317,-69.93310959,-15.43800195,-69.85336343,36.21484139,-91.84351442,-15.92378129,0.51155932,-2.744743235,-0.980354547,2.680198694,30.74803303,2491.546636,10.89482513,-1408.932296,-5871.631438,540.7434315,-503.8365987,74.72658403,-1039.444697,14514.59622,-27200.71388,28.65001953,395.5996944,24608.10265,-32971.19153,0.394563662,6756.590657,100848.1281,1330.973305,97582.19068,5425.617353,3265.937414,0,0,6756.590657,100848.1281,107604.7188,11.17207017,-11.17207017,9.10E-12,1024.178709,-59.92870891,-113.9818708,-914.6431292,174.0227324,1775.977268,964.25,-2.27E-13,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,0,0,0,1.39E-17,0,0,0,-6.94E-18,1.39E-17,0,1.39E-17,0,0,0,6.94E-18,1.39E-17,1.39E-17,-3.07E-06,-2.15E-06,-4.94E-06,-5.62E-06,-9.93E-08,-5.23E-07,0.001338993,-0.001234551,-4.94E-06,0.001208051,0.003206452,0.00083785,-0.000142957,-3.39E-05,0.006412905,0.0016757,0.006412905
2.904226336,17.97449256,1.190384716,0.727417765,0.001401639,0.686193435,-0.250938217,0.931276064,0.264111538,-0.638665332,-0.364311582,0.677778478,2.654522252,17.83205475,1.455381179,-0.425369694,0.901154322,0.08355544,-0.641223219,-0.234942461,-0.730503131,-0.638665332,-0.364311582,0.677778478,13.77417488,49.6194221,8.169999317,-0.182943155,-0.104273542,0.194147374,-1.88084226,-1.072839642,1.995895139,0.530628456,-2.742871711,-0.974302921,-1.865566503,39.5074372,24.60666758,-65.89998411,-24.51024473,-71.16140139,43.1890879,-89.74463365,-9.04924112,0.530628456,-2.742871711,-0.974302921,-2.009591462,38.55344515,2756.829148,3.054254732,1089.344947,-5587.249985,194671.5653,195465.9909,82.70450564,1037.686916,-25055.10546,30638.89861,-1.950464119,106.9239105,-15995.78302,42073.19349,0.395565093,6767.762727,100836.956,1330.635063,97582.24699,5437.127664,3254.709032,0,0,6767.762727,100836.956,107604.7187,11.30694649,-11.30694649,-3.18E-11,1024.199947,-59.94994656,-109.155991,-919.469009,177.3970876,1772.602912,964.25,2.27E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,-5.55E-17,-5.55E-17,0,0,2.78E-17,0,0,1.11E-16,0,0,-2.08E-17,0,1.11E-16,5.55E-17,1.67E-16,0,0,4.86E-17,0,3.99E-07,4.26E-06,4.38E-06,-7.56E-06,1.01E-07,5.25E-07,-0.0015791,0.001478064,4.38E-06,-0.001241638,0.003431363,-0.002923774,-8.05E-05,5.67E-05,0.006862726,-0.005847549,0.006862726
2.91801332,18.02421234,1.198575761,0.727240273,0.001300066,0.686381741,-0.252821412,0.930197372,0.266109343,-0.638124533,-0.367057432,0.676805676,2.652663213,17.87157955,1.480010573,-0.489000654,0.872201218,0.011974819,-0.594706181,-0.323316992,-0.736064319,-0.638124533,-0.367057432,0.676805676,13.76040026,49.6780803,8.1886866,-0.171533079,-0.098582163,0.18192657,-1.880167023,-1.081461237,1.994006613,0.549426275,-2.74098369,-0.968521358,-1.847200349,39.42922627,24.5817512,-61.18013215,-33.31324001,-71.79532459,49.71208201,-86.75193012,-2.057245752,0.549426275,-2.74098369,-0.968521358,2.652063428,30.91801652,2501.505808,9.994430036,-1333.174967,-5917.509372,412.559967,-383.485954,75.02479564,-1245.151819,14863.93943,-26249.08703,25.00088114,396.5095874,25446.29561,-34070.65533,0.396566524,6779.069674,100825.6491,1330.439943,97582.14129,5448.629731,3243.507788,0,0,6779.069674,100825.6491,107604.7188,11.04537937,-11.04537937,2.27E-11,1024.23365,-59.98364954,-104.4469586,-924.1780414,180.7951677,1769.204832,964.25,-2.27E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-1.39E-17,8.33E-17,1.39E-17,0,0,0,-3.82E-17,7.81E-18,2.78E-17,8.33E-17,0,0,0,5.20E-17,9.11E-17,4.16E-17,-2.85E-06,-2.13E-06,-4.70E-06,-5.35E-06,-1.03E-07,-5.28E-07,0.001540072,-0.001444168,-4.70E-06,0.000950558,0.002987699,0.000219701,-0.0001383,-3.36E-05,0.005975399,0.000439402,0.005975399
2.931786209,18.0739908,1.206785341,0.727074325,0.00120431,0.6865577,-0.254703808,0.929110108,0.268105162,-0.637564817,-0.369801241,0.675838847,2.650822966,17.9110261,1.504615254,-0.547580684,0.834606451,-0.059895459,-0.541910047,-0.408263535,-0.734611725,-0.637564817,-0.369801241,0.675838847,13.74602674,49.73661394,8.207017262,-0.159888628,-0.092657022,0.169487591,-1.879248578,-1.089961639,1.991928901,0.568406059,-2.738794023,-0.962373925,-1.828035648,39.35118141,24.55731032,-55.81255748,-41.76887978,-71.73988734,55.72934054,-82.89845221,4.958281774,0.568406059,-2.738794023,-0.962373925,-2.139047285,38.51579345,2744.9845,2.294867306,1218.531916,-5596.614746,194785.2367,195359.7192,82.34719968,1175.626669,-24607.78854,31537.69319,-7.386581902,106.44987,-15292.92847,41429.35078,0.397567954,6790.115053,100814.6037,1330.036754,97582.22567,5460.078299,3232.378024,0,0,6790.115053,100814.6037,107604.7188,11.23887451,-11.23887451,-1.28E-11,1024.136747,-59.88674747,-99.63627255,-928.9887275,184.218906,1765.781094,964.25,2.27E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-1.39E-17,0,0,1.11E-16,0,0,-6.94E-18,3.47E-18,0,1.11E-16,1.11E-16,0,0,2.08E-17,3.47E-18,0,5.07E-07,3.81E-06,4.04E-06,-7.88E-06,1.05E-07,5.29E-07,-0.001804659,0.001713702,4.04E-06,-0.000906711,0.003141151,-0.003510471,-8.51E-05,5.33E-05,0.006282302,-0.007020943,0.007020943
2.945544461,18.12382789,1.215013197,0.726919916,0.001114474,0.686721337,-0.25658528,0.92801431,0.270098936,-0.636986209,-0.372542882,0.674878041,2.649002236,17.95039447,1.529195566,-0.600493658,0.78876471,-0.131368181,-0.483379702,-0.488939703,-0.72614188,-0.636986209,-0.372542882,0.674878041,13.73116742,49.79518687,8.225187109,-0.148489338,-0.086758137,0.157318396,-1.878318871,-1.098503592,1.989922946,0.587156504,-2.736656132,-0.956492134,-1.808223233,39.27308417,24.53308385,-49.86221088,-49.78362665,-71.00134947,61.16412003,-78.22338082,11.95720866,0.587156504,-2.736656132,-0.956492134,2.632444023,31.06779437,2510.574766,9.072450594,-1254.82573,-5965.262051,264.9131724,-242.8948455,75.29625862,-1393.998404,15380.17816,-25376.28237,21.29771225,397.445185,26114.31003,-35308.63624,0.398569385,6801.353928,100803.3648,1329.835333,97582.0893,5471.518595,3221.275523,0,0,6801.353928,100803.3648,107604.7187,10.9185712,-10.9185712,3.00E-11,1024.065848,-59.81584782,-94.93270168,-933.6922983,187.6847077,1762.315292,964.25,-2.27E-13,-1028.625,-2.27E-13,1950,4.55E-13,4,6,4,6,30,6,0,-1.11E-16,0,0,0,-1.39E-17,0,0,-5.55E-17,-1.39E-17,3.47E-17,2.78E-17,1.11E-16,0,1.11E-16,5.55E-17,1.39E-17,3.47E-17,4.16E-17,-2.65E-06,-2.01E-06,-4.37E-06,-5.09E-06,-1.08E-07,-5.32E-07,0.001691712,-0.001607452,-4.37E-06,0.000660234,0.002657938,-0.000345169,-0.000134089,-3.23E-05,0.005315877,-0.000690338,0.005315877
2.959287538,18.17372357,1.22325907,0.726777023,0.001030654,0.686872693,-0.258465677,0.926910032,0.272090583,-0.636388758,-0.3752822,0.673923303,2.647201738,17.98968474,1.553751855,-0.647181839,0.735152555,-0.201758239,-0.419720163,-0.564547598,-0.710718647,-0.636388758,-0.3752822,0.673923303,13.71572157,49.85361341,8.242998821,-0.1368868,-0.080641385,0.144961246,-1.877103158,-1.106895874,1.987681497,0.606037436,-2.734152942,-0.950256375,-1.787628754,39.19518212,24.50933491,-43.38075642,-57.28750446,-69.57765258,65.97307365,-72.77638616,18.84519274,0.606037436,-2.734152942,-0.950256375,-2.256918458,38.47608826,2733.867914,1.550311681,1346.520698,-5600.687149,194909.3007,195242.1522,82.01179207,1273.644686,-24005.69327,32340.66094,-12.7586633,105.7941193,-14768.37238,40663.23296,0.399570815,6812.272499,100792.4463,1329.370864,97582.19813,5482.901635,3210.248123,0,0,6812.272499,100792.4463,107604.7188,11.16272324,-11.16272324,-2.00E-11,1023.851965,-59.6019648,-90.14050067,-938.4844993,191.1576882,1758.842312,964.25,2.27E-13,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,0,0,0,2.78E-17,-5.55E-17,0,0,-5.55E-17,0,1.39E-17,2.78E-17,0,5.55E-17,0,5.55E-17,0,4.16E-17,8.33E-17,0,6.27E-07,3.27E-06,3.61E-06,-8.16E-06,1.10E-07,5.34E-07,-0.001952898,0.001874933,3.61E-06,-0.000529034,0.002745548,-0.004033654,-8.92E-05,4.91E-05,0.005491095,-0.008067308,0.008067308
2.9730149,18.22367778,1.231522696,0.726645642,0.000952956,0.687011793,-0.260344872,0.925797319,0.274080045,-0.63577249,-0.378019067,0.672974684,2.645422193,18.02889696,1.578284474,-0.687151798,0.674323422,-0.270389217,-0.351590313,-0.63434179,-0.688472763,-0.63577249,-0.378019067,0.672974684,13.69978183,49.91208088,8.260643585,-0.125501164,-0.074534268,0.132841165,-1.875917088,-1.11535074,1.985556959,0.624738838,-2.731761726,-0.944270597,-1.766375768,39.1172255,24.48580855,-36.44496023,-64.19696385,-67.48821544,70.09196931,-66.61258579,25.58301483,0.624738838,-2.731761726,-0.944270597,2.621748524,31.19406023,2518.536554,8.13139365,-1173.063136,-6014.719561,104.8183316,-88.8531789,75.53444323,-1478.265209,16046.02866,-24611.21297,17.51459502,398.4051111,26588.91102,-36651.45423,0.400572246,6823.435222,100781.2835,1329.159079,97582.03518,5494.276144,3199.248352,0,0,6823.435222,100781.2835,107604.7187,10.7926431,-10.7926431,-8.20E-12,1023.674424,-59.42442382,-85.44193515,-943.1830648,194.6906639,1755.309336,964.25,-3.41E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,-1.39E-17,0,1.39E-17,0,0,0,1.39E-17,5.55E-17,-5.55E-17,5.55E-17,0,0,0,2.78E-17,5.55E-17,6.94E-17,-2.46E-06,-1.79E-06,-3.95E-06,-4.87E-06,-1.13E-07,-5.36E-07,0.00178931,-0.001719392,-3.95E-06,0.000344589,0.002229139,-0.000836944,-0.00013049,-3.02E-05,0.004458278,-0.001673887,0.004458278
2.986726014,18.27369046,1.239803814,0.726525744,0.000881471,0.68713868,-0.262222717,0.924676227,0.276067241,-0.635137457,-0.38075333,0.672032226,2.643664314,18.06803122,1.60279377,-0.7199795,0.606901974,-0.336599932,-0.279696139,-0.697636651,-0.659600768,-0.635137457,-0.38075333,0.672032226,13.6832706,49.97038077,8.277931281,-0.113951261,-0.068230336,0.120571624,-1.87440855,-1.1236308,1.983157493,0.64351248,-2.728950893,-0.937953775,-1.744360803,39.03949231,24.46275829,-29.11665071,-70.45330114,-64.74404032,73.49096544,-59.79629286,32.07848349,0.64351248,-2.728950893,-0.937953775,-2.363549515,38.43735968,2723.680423,0.819010021,1472.41397,-5599.694828,195040.6233,195116.2152,81.70433577,1328.466513,-23268.3919,33021.44268,-18.03695361,104.9615431,-14442.26687,39810.14843,0.401573677,6834.227865,100770.4909,1328.637876,97582.16394,5505.58999,3188.326946,0,0,6834.227865,100770.4909,107604.7188,11.07764326,-11.07764326,2.19E-11,1023.344995,-59.09499546,-80.67123197,-947.953768,198.2130414,1751.786959,964.25,5.68E-13,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,-5.55E-17,0,0,0,2.78E-17,0,0,1.11E-16,0,1.39E-17,-1.39E-17,-2.78E-17,1.11E-16,5.55E-17,1.11E-16,0,1.39E-17,4.16E-17,2.78E-17,7.59E-07,2.63E-06,3.10E-06,-8.39E-06,1.16E-07,5.38E-07,-0.002016327,0.001953814,3.10E-06,-0.000126749,0.002258328,-0.004474703,-9.26E-05,4.42E-05,0.004516655,-0.008949406,0.008949406
3.00042034,18.32376154,1.248102156,0.726417322,0.000816305,0.687253379,-0.264099084,0.923546803,0.278052111,-0.634483686,-0.383484858,0.671095981,2.641928817,18.10708762,1.627280101,-0.745314836,0.533577625,-0.399750813,-0.204783416,-0.753813161,-0.624363253,-0.634483686,-0.383484858,0.671095981,13.66625521,50.02872222,8.295043319,-0.102582793,-0.061914751,0.108498827,-1.872963708,-1.131990693,1.980912458,0.66216211,-2.726301952,-0.93186064,-1.721673609,38.96170371,24.43994224,-21.48163512,-75.98589727,-61.37729144,76.12044492,-52.39622283,38.29586867,0.66216211,-2.726301952,-0.93186064,2.620365286,31.29398162,2525.208215,7.174474864,-1087.064295,-6065.507874,-60.0011165,71.10581756,75.73383921,-1493.864164,16839.26227,-23979.19171,13.62452137,399.3808436,26853.50679,-38061.59895,0.402575107,6845.305509,100759.4132,1328.410864,97581.9793,5516.894644,3177.433939,0,0,6845.305509,100759.4132,107604.7187,10.66843489,-10.66843489,-5.40E-12,1023.058607,-58.80860717,-75.97750973,-952.6474903,201.8122934,1748.187707,964.25,1.00E-20,-1028.625,-2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,-1.39E-17,-2.78E-17,0,0,-5.55E-17,0,-2.78E-17,-2.78E-17,-2.78E-17,5.55E-17,0,1.11E-16,0,4.16E-17,5.55E-17,2.78E-17,-2.27E-06,-1.49E-06,-3.47E-06,-4.69E-06,-1.19E-07,-5.40E-07,0.001828907,-0.00177553,-3.47E-06,1.18E-05,0.001716768,-0.001238403,-0.000127644,-2.75E-05,0.003433537,-0.002476807,0.003433537
3.014097349,18.37389095,1.256417458,0.726320345,0.00075755,0.687355936,-0.265973828,0.922409105,0.28003458,-0.633811234,-0.386213502,0.670165987,2.64021641,18.14606623,1.651743819,-0.762885244,0.45509756,-0.459230132,-0.127630028,-0.80232496,-0.583082528,-0.633811234,-0.386213502,0.670165987,13.64868586,50.08687644,8.311802227,-0.09109545,-0.055427887,0.096321812,-1.871167639,-1.140154943,1.978361408,0.680821214,-2.723190413,-0.925469599,-1.698247807,38.88416475,24.41759703,-13.60898041,-80.7500043,-57.41140569,77.96589297,-44.48877038,44.14763526,0.680821214,-2.723190413,-0.925469599,-2.459271789,38.40212857,2714.585923,0.098731939,1595.335953,-5594.074919,195175.8092,194985.1334,81.4297696,1337.2542,-22419.89097,33557.63815,-23.19150411,103.9644888,-14327.86487,38908.63523,0.403576538,6855.973944,100748.7448,1327.838197,97582.12277,5528.135746,3166.622038,0,0,6855.973944,100748.7448,107604.7187,10.98296152,-10.98296152,-1.10E-11,1022.615273,-58.36527348,-71.23097668,-957.3940233,205.384506,1744.615494,964.25,-2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,0,-1.11E-16,1.11E-16,0,-2.78E-17,0,0,1.11E-16,1.11E-16,1.11E-16,0,2.78E-17,0,0,9.01E-07,1.93E-06,2.53E-06,-8.57E-06,1.22E-07,5.42E-07,-0.001992162,0.001947024,2.53E-06,0.000280768,0.00169651,-0.004817912,-9.52E-05,3.87E-05,0.003393019,-0.009635824,0.009635824
3.027756505,18.42407862,1.264749449,0.726234801,0.00070531,0.687446374,-0.267846818,0.921263184,0.282014586,-0.633120128,-0.388939131,0.6692423,2.638527807,18.18496718,1.676185285,-0.772498665,0.372259047,-0.514459925,-0.049037905,-0.842703717,-0.536139655,-0.633120128,-0.388939131,0.6692423,13.63060017,50.14507097,8.328373971,-0.079748427,-0.048904185,0.084295265,-1.869461246,-1.148411607,1.975993358,0.699415182,-2.720278618,-0.919266319,-1.674133567,38.80657203,24.39550137,-5.590393691,-84.69034081,-52.8903805,78.99380476,-36.15337594,49.60398936,0.699415182,-2.720278618,-0.919266319,2.628635794,31.3653073,2530.446796,6.205502982,-996.0536637,-6117.043783,-221.6366772,229.2224499,75.89013696,-1440.56506,17733.43619,-23501.09632,9.601220359,400.3563184,26898.76429,-39499.02978,0.404577969,6866.956905,100737.7618,1327.590471,97581.92198,5539.366434,3155.839865,0,0,6866.956905,100737.7618,107604.7187,10.54659962,-10.54659962,2.10E-11,1022.217741,-57.96774135,-66.54228404,-962.082716,209.0488041,1740.951196,964.25,1.00E-20,-1028.625,-2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,0,0,-2.78E-17,1.39E-17,0,0,0,0,0,2.78E-17,2.78E-17,0,0,0,0,2.78E-17,4.16E-17,-2.10E-06,-1.14E-06,-2.93E-06,-4.55E-06,-1.25E-07,-5.44E-07,0.001807306,-0.001772103,-2.93E-06,-0.000329062,0.001139241,-0.001535536,-0.00012566,-2.43E-05,0.002278481,-0.003071073,0.003071073
3.041397282,18.47432447,1.273097862,0.726160654,0.000659673,0.687524741,-0.269717914,0.920109102,0.283992057,-0.63241043,-0.391661596,0.668324953,2.63686371,18.22379055,1.700604854,-0.774045543,0.285901391,-0.564901666,0.030175254,-0.874563656,-0.483970935,-0.63241043,-0.391661596,0.668324953,13.6119801,50.203061,8.344599537,-0.068332664,-0.042238359,0.072214722,-1.867383634,-1.156456896,1.973297689,0.717953764,-2.716874135,-0.912807302,-1.649306801,38.729252,24.37386728,2.501057571,-87.77823402,-47.84898139,79.20618982,-27.47547367,54.58439701,0.717953764,-2.716874135,-0.912807302,-2.544378204,38.37231007,2706.705846,-0.613277964,1714.482371,-5584.473487,195311.1043,194852.5348,81.19175716,1297.7702,-21487.84639,33931.54023,-28.19406146,102.8229405,-14431.02043,37999.12297,0.405579399,6877.503505,100727.2152,1326.972149,97582.07438,5550.531355,3145.140869,0,0,6877.503505,100727.2152,107604.7187,10.87820741,-10.87820741,1.46E-11,1021.662267,-57.41226722,-61.82220422,-966.8027958,212.6715501,1737.32845,964.25,4.55E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,1.11E-16,-5.55E-17,0,2.78E-17,-1.39E-17,1.11E-16,0,0,-2.78E-17,0,-2.78E-17,1.11E-16,1.11E-16,1.11E-16,5.55E-17,2.78E-17,2.78E-17,4.16E-17,1.05E-06,1.17E-06,1.92E-06,-8.68E-06,1.28E-07,5.46E-07,-0.001882413,0.001855976,1.92E-06,0.000674208,0.001079753,-0.005051047,-9.68E-05,3.27E-05,0.002159506,-0.010102094,0.010102094
3.055019147,18.52462841,1.281462423,0.726097892,0.000620745,0.68759106,-0.271586982,0.918946912,0.285966929,-0.631682169,-0.394380765,0.667414002,2.635224828,18.26253647,1.725002893,-0.767500092,0.196897367,-0.610061502,0.109184462,-0.89760528,-0.427063829,-0.631682169,-0.394380765,0.667414002,13.59283019,50.26108739,8.360623583,-0.057012212,-0.03550756,0.060234279,-1.865412711,-1.164601802,1.970803688,0.736486971,-2.713693876,-0.906491841,-1.623773593,38.65188348,24.35250189,10.57114371,-89.97551823,-42.34166334,78.58648582,-18.54194186,59.06722315,0.736486971,-2.713693876,-0.906491841,2.646831742,31.40645182,2534.15395,5.228739085,-899.3534534,-6168.541325,-372.5202152,378.0311629,76.00036728,-1321.902902,18698.76313,-23192.67974,5.421080591,401.3079851,26722.97231,-40922.57149,0.40658083,6888.381712,100716.337,1326.697782,97581.86341,5561.68393,3134.473629,0,0,6888.381712,100716.337,107604.7187,10.42758091,-10.42758091,-4.09E-11,1021.151286,-56.90128632,-57.13911596,-971.485884,216.3993599,1733.60064,964.25,-1.14E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,1.11E-16,1.11E-16,0,2.78E-17,1.39E-17,0,-5.55E-17,0,0,-2.78E-17,-2.78E-17,1.11E-16,0,1.67E-16,1.11E-16,0,5.55E-17,4.16E-17,-1.94E-06,-7.43E-07,-2.37E-06,-4.47E-06,-1.31E-07,-5.48E-07,0.001722368,-0.001706349,-2.37E-06,-0.000667852,0.000517263,-0.00171803,-0.000124616,-2.07E-05,0.001034526,-0.003436061,0.003436061
3.068621578,18.57499034,1.289842862,0.726046474,0.000588612,0.687645381,-0.273453885,0.917776677,0.287939133,-0.630935409,-0.397096494,0.666509478,2.633611859,18.30120505,1.74937976,-0.752920584,0.106144427,-0.649495154,0.187165982,-0.911618196,-0.365952401,-0.630935409,-0.397096494,0.666509478,13.57316688,50.31889521,8.376311393,-0.045676057,-0.02866639,0.048253101,-1.863060056,-1.17252533,1.967970706,0.754900345,-2.710004776,-0.899970328,-1.597555845,38.57480638,24.33158481,18.54621602,-91.27106698,-36.41297271,77.1537484,-9.44385249,62.98102761,0.754900345,-2.710004776,-0.899970328,-2.619102941,38.34914177,2700.115311,-1.320150538,1829.170696,-5571.73322,195442.3359,194722.5137,80.99256977,1208.682858,-20502.65898,34130.71637,-33.01999859,101.5642298,-14749.94681,37122.52163,0.40758226,6898.809293,100705.9095,1326.039958,97582.01862,5572.769335,3123.890837,0,0,6898.809293,100705.9095,107604.7188,10.76313176,-10.76313176,5.09E-11,1020.485478,-56.23547819,-52.44734951,-976.1776505,220.0735642,1729.926436,964.25,-3.41E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,-1.39E-17,0,1.39E-17,0,0,0,4.16E-17,-2.78E-17,0,4.16E-17,0,0,0,5.55E-17,2.78E-17,1.39E-17,1.21E-06,3.90E-07,1.28E-06,-8.74E-06,1.34E-07,5.49E-07,-0.001693586,0.001686538,1.28E-06,0.001035566,0.000429658,-0.005165779,-9.74E-05,2.65E-05,0.000859316,-0.010331558,0.010331558
3.082204044,18.62541019,1.298238903,0.726006385,0.000563377,0.687687728,-0.27531849,0.916598456,0.289908606,-0.630170182,-0.399808646,0.66561144,2.632025509,18.33979643,1.773735827,-0.730448876,0.014555597,-0.682812254,0.263305871,-0.91648305,-0.301212279,-0.630170182,-0.399808646,0.66561144,13.55295957,50.37673193,8.39178058,-0.034388204,-0.02173025,0.03631957,-1.860821602,-1.180549781,1.965347592,0.773366485,-2.706550232,-0.893541545,-1.570612765,38.49769076,24.31095923,26.33299535,-91.64491154,-30.12603615,74.90848794,-0.27195643,66.31424583,0.773366485,-2.706550232,-0.893541545,2.675137621,31.41655393,2536.279011,4.248737043,-796.4329832,-6219.030048,-505.9004895,510.833853,76.06299468,-1144.785771,19703.09151,-23064.04856,1.065059328,402.2053301,26332.13776,-42291.35676,0.408583691,6909.572425,100695.1463,1325.732795,97581.80369,5583.83963,3113.342635,0,0,6909.572425,100695.1463,107604.7187,10.3115976,-10.3115976,-9.01E-13,1019.858819,-55.60881944,-47.77085337,-980.8541466,223.863086,1726.136914,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,1.11E-16,0,0,-1.39E-17,0,1.39E-17,0,0,0,-1.39E-17,2.78E-17,0,1.11E-16,1.11E-16,0,0,2.78E-17,2.78E-17,1.39E-17,-1.78E-06,-3.32E-07,-1.79E-06,-4.44E-06,-1.37E-07,-5.52E-07,0.001573447,-0.00157697,-1.79E-06,-0.00099331,-0.000126898,-0.001779637,-0.00012455,-1.70E-05,-0.000253796,-0.003559275,0.003559275
3.095766029,18.67588783,1.306650272,0.72597758,0.000545128,0.687718151,-0.277180661,0.915412312,0.291875282,-0.629386554,-0.402517083,0.664719914,2.630466468,18.37831074,1.798071454,-0.700308965,-0.076949699,-0.709680279,0.336808433,-0.91217254,-0.233455216,-0.629386554,-0.402517083,0.664719914,13.53226051,50.43434,8.406926273,-0.023138648,-0.014716938,0.024439563,-1.858200728,-1.188348996,1.962384742,0.791651237,-2.702585129,-0.886962124,-1.543014019,38.42088001,24.29076497,33.86071286,-91.10423542,-23.53324693,71.88662763,8.880661924,69.0062887,0.791651237,-2.702585129,-0.886962124,-2.683607114,38.33313919,2694.840855,-2.025227157,1938.887984,-5556.869292,195564.9235,194599.6232,80.8330175,1069.972655,-19496.48011,34148.41794,-37.65017721,100.2222791,-15275.24212,36318.78614,0.409585122,6919.884022,100684.8347,1325.041753,97581.95546,5594.84227,3102.879263,0,0,6919.884022,100684.8347,107604.7187,10.6377183,-10.6377183,-1.63E-11,1019.084442,-54.8344415,-43.1088199,-985.5161801,227.5898562,1722.410144,964.25,-1.14E-13,-1028.625,-2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,1.11E-16,0,2.78E-17,2.78E-17,0,0,1.11E-16,0,2.78E-17,-2.78E-17,1.11E-16,0,0,2.22E-16,0,5.55E-17,5.55E-17,1.37E-06,-3.96E-07,6.51E-07,-8.72E-06,1.40E-07,5.53E-07,-0.001436054,0.001448422,6.51E-07,0.001349216,-0.000231001,-0.005157977,-9.70E-05,2.03E-05,-0.000462003,-0.010315955,0.010315955
3.109307005,18.72642318,1.31507669,0.725960041,0.000533964,0.687736675,-0.279040264,0.91421831,0.293839094,-0.628584561,-0.405221664,0.663834959,2.628935438,18.41674811,1.822387017,-0.662804798,-0.167454916,-0.729827823,0.406904472,-0.898751497,-0.163323289,-0.628584561,-0.405221664,0.663834959,13.51100345,50.49196533,8.421833783,-0.011890339,-0.007577989,0.012554718,-1.855691907,-1.196244249,1.959629326,0.810042849,-2.69885054,-0.880419888,-1.514671268,38.34404623,24.27088829,41.04046539,-89.64761275,-16.70427659,68.10517718,17.92307678,71.0571888,0.810042849,-2.69885054,-0.880419888,2.713639774,31.39550674,2536.820427,3.270172186,-686.9542468,-6267.384911,-616.2267436,622.081926,76.07796161,-918.8562172,20712.96406,-23119.32665,-3.479531768,403.0118632,25739.81065,-43566.26494,0.410586552,6930.521741,100674.197,1324.695618,97581.74282,5605.826123,3092.454193,0,0,6930.521741,100674.197,107604.7187,10.19863632,-10.19863632,-2.28E-11,1018.340035,-54.09003464,-38.44032454,-990.1846755,231.4390725,1718.560928,964.25,1.14E-13,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,1.11E-16,1.11E-16,0,-1.39E-17,0,1.39E-17,0,-5.55E-17,0,6.94E-18,-2.78E-17,6.94E-18,1.11E-16,1.11E-16,1.67E-16,0,2.08E-17,2.78E-17,2.08E-17,-1.62E-06,7.11E-08,-1.22E-06,-4.48E-06,-1.44E-07,-5.55E-07,0.001361906,-0.001384668,-1.22E-06,-0.001293217,-0.000770205,-0.001718392,-0.000125466,-1.34E-05,-0.00154041,-0.003436784,0.003436784
3.122826458,18.77701612,1.323517882,0.72595372,0.000529972,0.68774335,-0.280897168,0.913016512,0.295799982,-0.627764269,-0.407922257,0.662956601,2.627433106,18.4551087,1.846682881,-0.618317149,-0.256055576,-0.743047404,0.472859308,-0.876376046,-0.091482785,-0.627764269,-0.407922257,0.662956601,13.48927607,50.54935645,8.436432967,-0.00073333,-0.000395292,0.0007766,-1.85280977,-1.20391673,1.956543984,0.828196768,-2.694618057,-0.873786157,-1.48570143,38.26752473,24.25142271,47.80772465,-87.30056201,-9.697116424,63.61605216,26.76389514,72.41855883,0.828196768,-2.694618057,-0.873786157,-2.737971208,38.32408016,2690.859846,-2.731886696,2043.333573,-5541.033972,195673.9785,194488.775,80.71243007,883.3753924,-18502.15944,33983.80427,-42.07263244,98.83639497,-15990.18292,35625.50749,0.411587983,6940.720377,100663.9984,1323.977561,97581.88498,5616.742816,3082.113392,0,0,6940.720377,100663.9984,107604.7188,10.5021869,-10.5021869,1.27E-11,1017.458728,-53.20872811,-33.80900218,-994.8159978,235.2196478,1714.780352,964.25,-2.27E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,-2.78E-17,-2.78E-17,-2.78E-17,0,-5.55E-17,0,2.08E-17,0,1.73E-17,5.55E-17,0,5.55E-17,0,4.86E-17,2.78E-17,4.51E-17,1.53E-06,-1.16E-06,3.88E-08,-8.64E-06,1.47E-07,5.57E-07,-0.001123164,0.001154319,3.88E-08,0.001602719,-0.000879086,-0.005027857,-9.56E-05,1.42E-05,-0.001758172,-0.010055713,0.010055713
3.136323867,18.82766653,1.331973564,0.725958594,0.00053325,0.687738203,-0.282751235,0.911806989,0.297757878,-0.62692572,-0.410618717,0.662084897,2.625960166,18.49339265,1.870959425,-0.567299805,-0.341868348,-0.749197547,0.533980405,-0.845291845,-0.018617858,-0.62692572,-0.410618717,0.662084897,13.46697778,50.60674858,8.45077241,0.010467603,0.006943137,-0.011056834,-1.850028102,-1.211674124,1.953653258,0.846505334,-2.690598007,-0.867131421,-1.455970368,38.1910019,24.23230345,54.0812007,-84.07980234,-2.585597255,58.45151001,35.31569663,73.10311103,0.846505334,-2.690598007,-0.867131421,2.762322436,31.34395848,2535.825514,2.297665665,-570.8110262,-6312.366934,-699.4077006,707.6354939,76.04668231,-655.6848219,21694.72034,-23356.51546,-8.217471984,403.6865318,24966.64221,-44711.3061,0.412589413,6951.222564,100653.4962,1323.586471,97581.68068,5627.636093,3071.815509,0,0,6951.222564,100653.4962,107604.7188,10.08845237,-10.08845237,-6.30E-12,1016.59474,-52.34473989,-29.15032853,-999.4746715,239.1263782,1710.873622,964.25,3.41E-13,-1028.625,-2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,0,0,0,1.39E-17,0,-5.55E-17,0,-3.47E-17,-2.78E-17,-4.51E-17,5.55E-17,0,5.55E-17,0,3.47E-17,2.78E-17,5.90E-17,-1.46E-06,4.44E-07,-6.83E-07,-4.57E-06,-1.50E-07,-5.59E-07,0.001091622,-0.001132674,-6.83E-07,-0.001554794,-0.001389668,-0.001536679,-0.000127324,-1.00E-05,-0.002779337,-0.003073359,0.003073359
3.149798721,18.87837429,1.340443461,0.725974614,0.000543884,0.687721283,-0.28460234,0.910589804,0.299712723,-0.62606898,-0.413310915,0.661219873,2.6245173,18.53160013,1.895217017,-0.510274877,-0.424039873,-0.748204341,0.589624612,-0.805831418,0.054576034,-0.62606898,-0.413310915,0.661219873,13.44422941,50.66390587,8.464820579,0.021527127,0.014292923,-0.02273339,-1.846891598,-1.219217466,1.95045253,0.864527296,-2.686106502,-0.860445929,-1.425639215,38.11479217,24.21357256,59.8057269,-80.0284721,4.569170752,52.67791955,43.49241271,73.07554788,0.864527296,-2.686106502,-0.860445929,-2.782194559,38.3210187,2688.101552,-3.443372006,2142.454054,-5525.471124,195764.5027,194395.0407,80.62868818,652.7846568,-17552.16914,33641.97386,-46.28397536,97.44965805,-16871.27695,35076.57996,0.413590844,6961.311016,100643.4077,1322.847316,97581.80735,5638.4637,3061.600388,0,0,6961.311016,100643.4077,107604.7187,10.35698849,-10.35698849,7.30E-12,1015.607948,-51.35794848,-24.55026956,-1004.07473,242.9620711,1707.037929,964.25,1.00E-20,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,-2.78E-17,-2.78E-17,0,0,1.11E-16,0,0,2.78E-17,-2.78E-17,1.11E-16,0,1.11E-16,0,2.78E-17,5.55E-17,2.78E-17,1.69E-06,-1.89E-06,-5.35E-07,-8.49E-06,1.53E-07,5.60E-07,-0.000770189,0.00081887,-5.35E-07,0.001787311,-0.001491915,-0.004779964,-9.32E-05,8.52E-06,-0.00298383,-0.009559928,0.009559928
3.163250502,18.92913929,1.348927284,0.726001753,0.000561969,0.68769262,-0.286450343,0.909365032,0.30166445,-0.625194095,-0.415998706,0.660361583,2.623105197,18.56973131,1.919456039,-0.447827531,-0.501755288,-0.740062249,0.639204855,-0.758410645,0.12739877,-0.625194095,-0.415998706,0.660361583,13.42089929,50.72104297,8.478586076,0.032672022,0.021826714,-0.034511797,-1.843835135,-1.226828553,1.947423854,0.882743384,-2.681796181,-0.853680767,-1.394532384,38.03860937,24.19521857,64.91054337,-75.18031525,11.69175025,46.34090891,51.21364405,72.36185816,0.882743384,-2.681796181,-0.853680767,2.821070825,31.263284,2533.388559,1.335612153,-448.159078,-6352.673165,-752.9302999,764.884033,75.97198663,-367.8895806,22615.60688,-23767.55548,-13.14440711,404.1855097,24039.69072,-45694.90132,0.414592275,6971.668005,100633.0507,1322.405685,97581.61706,5649.26232,3051.433687,0,0,6971.668005,100633.0507,107604.7187,9.980578856,-9.980578856,-2.73E-12,1014.622853,-50.37285302,-19.90362594,-1008.721374,246.9240329,1703.075967,964.25,-2.27E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,1.39E-17,5.55E-17,0,0,1.11E-16,0,2.78E-17,0,-1.39E-17,1.11E-16,0,1.11E-16,0,4.16E-17,5.55E-17,1.39E-17,-1.30E-06,7.66E-07,-1.93E-07,-4.71E-06,-1.55E-07,-5.62E-07,0.000769394,-0.000827176,-1.93E-07,-0.001765315,-0.001963157,-0.001241148,-0.000130053,-7.06E-06,-0.003926314,-0.002482295,0.003926314
3.176678703,18.97996139,1.357424755,0.726039958,0.00058759,0.687652262,-0.288295121,0.908132737,0.303613002,-0.624301131,-0.418681964,0.659510054,2.621724533,18.60778634,1.943676864,-0.380599922,-0.574246336,-0.724834357,0.682196304,-0.703524384,0.199152314,-0.624301131,-0.418681964,0.659510054,13.39713716,50.77794974,8.492078538,0.043630068,0.02934174,-0.046088087,-1.840450925,-1.234240248,1.944114386,0.900633193,-2.677053488,-0.846944999,-1.362849552,37.96273368,24.17722862,69.35259615,-69.59466335,18.72052684,39.51915747,58.40206201,70.9402206,0.900633193,-2.677053488,-0.846944999,-2.81620177,38.32232755,2686.449854,-4.162623504,2236.468205,-5511.462323,195831.6757,194323.3616,80.57830398,384.5335257,-16677.53949,33133.80146,-50.29042076,96.10697669,-17889.05684,34700.99172,0.415593705,6981.648584,100623.0702,1321.650859,97581.72283,5659.997724,3041.347336,0,0,6981.648584,100623.0702,107604.7188,10.20279184,-10.20279184,-4.50E-12,1013.531758,-49.28175782,-15.33498811,-1013.290012,250.8161673,1699.183833,964.25,6.82E-13,-1028.625,-2.27E-13,1950,4.55E-13,4,6,4,6,30,6,0,-5.55E-17,-1.11E-16,-1.39E-17,0,-1.39E-17,0,0,1.11E-16,-1.39E-17,0,0,1.11E-16,0,5.55E-17,2.22E-16,2.78E-17,0,1.39E-17,1.84E-06,-2.55E-06,-1.05E-06,-8.28E-06,1.58E-07,5.64E-07,-0.000393252,0.000457614,-1.05E-06,0.00189805,-0.002048069,-0.004423017,-9.00E-05,3.33E-06,-0.004096138,-0.008846035,0.008846035
3.190082813,19.03084045,1.365935585,0.726089198,0.000620842,0.68760024,-0.290136537,0.906892997,0.305558312,-0.62339014,-0.421360542,0.658665338,2.620375992,18.64576542,1.967879878,-0.309284678,-0.64079899,-0.702651865,0.718141854,-0.641741341,0.269147412,-0.62339014,-0.421360542,0.658665338,13.3727855,50.83481015,8.505264795,0.054709533,0.037066013,-0.057807052,-1.837118414,-1.241696916,1.940945668,0.918746637,-2.672448933,-0.840072602,-1.330380663,37.8869198,24.15964694,73.07413362,-63.32049277,25.58107884,32.26923969,64.98750005,68.84998872,0.918746637,-2.672448933,-0.840072602,2.889681037,31.15552838,2529.647331,0.388018318,-319.4352652,-6386.993946,-775.8398554,792.730108,75.85801603,-68.2772363,23444.85857,-24338.58727,-18.24603995,404.4642793,22991.49826,-46491.01353,0.416595136,6991.851375,100612.8674,1321.153687,97581.55166,5670.697689,3031.315717,0,0,6991.851375,100612.8674,107604.7188,9.874343857,-9.874343857,4.54E-12,1012.424396,-48.17439615,-10.70293024,-1017.92207,254.831039,1695.168961,964.25,-5.68E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,1.11E-16,-5.55E-17,-1.39E-17,0,-2.78E-17,-5.55E-17,0,-5.55E-17,-2.78E-17,2.78E-17,0,1.11E-16,5.55E-17,1.11E-16,1.11E-16,4.16E-17,2.78E-17,2.78E-17,-1.13E-06,1.02E-06,2.32E-07,-4.89E-06,-1.61E-07,-5.66E-07,0.000405149,-0.000477545,2.32E-07,-0.00191293,-0.002470184,-0.000842471,-0.000133545,-4.72E-06,-0.004940369,-0.001684942,0.004940369
3.203462328,19.08177635,1.374459493,0.726149421,0.000661805,0.687536603,-0.291974468,0.90564588,0.307500325,-0.622461187,-0.424034317,0.657827461,2.619060244,18.68366873,1.992065454,-0.234617704,-0.700760519,-0.673713016,0.746656952,-0.573698172,0.336710266,-0.622461187,-0.424034317,0.657827461,13.34801675,50.89144975,8.518196613,0.06556295,0.04474484,-0.069285229,-1.833492767,-1.248974239,1.937533477,0.936504834,-2.667462137,-0.833286994,-1.297355661,37.81140033,24.14240452,76.0464794,-56.43124771,32.21393654,24.67948522,70.90442851,66.08268311,0.936504834,-2.667462137,-0.833286994,-2.839855624,38.32576763,2685.747476,-4.892127055,2325.87997,-5500.266871,195871.207,194278.1916,80.55654759,87.48520235,-15906.84053,32475.5862,-54.1083646,94.85289243,-19009.08802,34521.78229,0.417596567,7001.725719,100602.993,1320.387955,97581.6318,5681.337765,3021.361234,0,0,7001.725719,100602.993,107604.7187,10.04046249,-10.04046249,1.91E-11,1011.229863,-46.97986253,-6.165522531,-1022.459477,258.7808851,1691.219115,964.25,-2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-1.39E-17,0,-2.78E-17,0,-5.55E-17,0,0,0,0,5.55E-17,0,5.55E-17,0,1.39E-17,0,2.78E-17,1.98E-06,-3.12E-06,-1.49E-06,-8.03E-06,1.63E-07,5.67E-07,-8.32E-06,8.60E-05,-1.49E-06,0.001933649,-0.00252815,-0.003969591,-8.61E-05,-1.19E-06,-0.0050563,-0.007939183,0.007939183
3.216816741,19.13276893,1.382996186,0.726220587,0.000710575,0.687461383,-0.293808776,0.904391466,0.309438973,-0.621514329,-0.426703141,0.656996475,2.617777964,18.72149646,2.016233984,-0.157370697,-0.753545925,-0.638281288,0.767433647,-0.50009296,0.401189019,-0.621514329,-0.426703141,0.656996475,13.32265466,50.94801209,8.530798973,0.07656699,0.052654012,-0.080939667,-1.829883791,-1.256268837,1.934223324,0.954504947,-2.662560446,-0.82631163,-1.263539547,37.73598388,24.12560137,78.22682963,-48.98874859,38.54828546,16.81454277,76.09569576,62.69059803,0.954504947,-2.662560446,-0.82631163,2.967876029,31.0233249,2524.778143,-0.541640997,-185.3639701,-6414.074999,-768.5996797,791.4540796,75.71007568,230.9072603,24154.71581,-25050.40375,-23.4978016,404.4799114,21858.96979,-47080.08807,0.418597997,7011.766182,100592.9526,1319.830994,97581.48409,5691.935188,3011.46848,0,0,7011.766182,100592.9526,107604.7188,9.768895072,-9.768895072,-4.27E-11,1009.999489,-45.74948891,-1.550900031,-1027.0741,262.8463714,1687.153629,964.25,-2.27E-13,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,-1.11E-16,0,0,0,1.11E-16,0,0,2.78E-17,0,0,1.11E-16,1.11E-16,0,1.11E-16,2.78E-17,0,0,-9.57E-07,1.18E-06,5.76E-07,-5.11E-06,-1.65E-07,-5.69E-07,1.19E-05,-9.63E-05,5.76E-07,-0.001987582,-0.002892632,-0.00035497,-0.000137665,-3.12E-06,-0.005785265,-0.00070994,0.005785265
3.230145553,19.18381804,1.391545381,0.726302645,0.00076723,0.687374628,-0.295639345,0.903129825,0.311374206,-0.620549632,-0.429366894,0.656172404,2.616529821,18.75924881,2.040385844,-0.078343102,-0.798643676,-0.596683029,0.78024388,-0.421678016,0.461960105,-0.620549632,-0.429366894,0.656172404,13.29688636,51.00436782,8.543164922,0.087313338,0.060495548,-0.092322595,-1.826022446,-1.263408746,1.930713658,0.972132587,-2.657335683,-0.819475636,-1.229181818,37.66084291,24.10911344,79.60256787,-41.0779024,44.52937986,8.769322874,80.51014948,58.67794173,0.972132587,-2.657335683,-0.819475636,-2.852975562,38.32858143,2685.801591,-5.63378272,2411.478097,-5493.058364,195879.718,194263.1101,80.55761524,-227.1169893,-15265.24307,31688.52184,-57.76445584,93.72924231,-20193.15646,34555.2042,0.419599428,7021.535077,100583.1837,1319.058296,97581.53468,5702.476781,3001.648991,0,0,7021.535077,100583.1837,107604.7188,9.871034676,-9.871034676,2.46E-11,1008.702028,-44.45202766,2.95575911,-1031.580759,266.8550817,1683.144918,964.25,6.82E-13,-1028.625,-2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,-2.78E-17,-2.78E-17,0,0,0,-5.55E-17,0,5.55E-17,0,5.55E-17,0,5.55E-17,5.55E-17,2.78E-17,8.33E-17,0,2.11E-06,-3.61E-06,-1.85E-06,-7.74E-06,1.68E-07,5.70E-07,0.000369634,-0.000281446,-1.85E-06,0.001896047,-0.00291547,-0.003435669,-8.16E-05,-4.91E-06,-0.005830939,-0.006871339,0.006871339
3.243448263,19.23492354,1.400106784,0.72639555,0.000831862,0.687276373,-0.297466034,0.901861041,0.313305954,-0.619567158,-0.432025428,0.655355298,2.615316479,18.79692598,2.064521427,0.001646033,-0.835620696,-0.549304418,0.784941926,-0.339252241,0.518434268,-0.619567158,-0.432025428,0.655355298,13.27052576,51.06061113,8.555179403,0.09823151,0.068583411,-0.103906903,-1.822137541,-1.270534187,1.9272615,0.990008396,-2.652135187,-0.812402562,-1.194034345,37.58585183,24.09309413,80.14716089,-32.77048824,50.09247486,0.613345871,84.10589785,54.10902878,0.990008396,-2.652135187,-0.812402562,3.055326664,30.8697909,2518.989625,-1.450542802,-46.94967733,-6432.781495,-732.8614105,762.49085,75.53444766,518.557769,24721.34389,-25879.079,-28.86504698,404.1934311,20682.09336,-47449.76906,0.420600858,7031.406112,100573.3126,1318.438198,97581.4139,5712.967914,2991.898741,0,0,7031.406112,100573.3126,107604.7187,9.663231067,-9.663231067,3.64E-12,1007.348341,-43.09834068,7.549867501,-1036.174868,270.9689774,1679.031023,964.25,-4.55E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,1.39E-17,2.78E-17,0,0,0,0,0,-2.78E-17,0,2.78E-17,0,0,0,1.39E-17,5.55E-17,0,-7.76E-07,1.25E-06,8.27E-07,-5.35E-06,-1.69E-07,-5.72E-07,-0.000394724,0.000301275,8.27E-07,-0.001981958,-0.003215392,0.000203899,-0.00014225,-2.38E-06,-0.006430783,0.000407798,0.006430783
3.256724374,19.28608527,1.408680108,0.726499248,0.000904551,0.687166664,-0.29928873,0.900585185,0.315234168,-0.618566972,-0.434678624,0.654545182,2.614138603,18.83452818,2.088641115,0.081766611,-0.864126545,-0.496587893,0.781466009,-0.253652928,0.570062338,-0.618566972,-0.434678624,0.654545182,13.24376502,51.1166661,8.566973951,0.108868912,0.076586827,-0.115197995,-1.818045601,-1.277533228,1.923658719,1.007506815,-2.646677494,-0.80551475,-1.158353355,37.51111187,24.07736807,79.86507948,-24.15976526,55.18995633,-7.555249067,86.84815855,48.99960321,1.007506815,-2.646677494,-0.80551475,-2.855360552,38.32760644,2686.390605,-6.388799961,2494.321615,-5490.860797,195855.1089,194280.4478,80.57483294,-546.0607335,-14773.68981,30798.00628,-61.29513157,92.77279361,-21400.59532,34810.11959,0.421602289,7041.069343,100563.6494,1317.661527,97581.43198,5723.407815,2982.217423,0,0,7041.069343,100563.6494,107604.7187,9.695677064,-9.695677064,2.09E-11,1005.948085,-41.69808504,12.02648186,-1040.651482,275.037524,1674.962476,964.25,2.27E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,1.39E-17,2.78E-17,-2.78E-17,0,0,0,2.78E-17,0,0,2.78E-17,0,0,0,4.16E-17,2.78E-17,2.78E-17,2.24E-06,-3.98E-06,-2.11E-06,-7.42E-06,1.71E-07,5.73E-07,0.000727229,-0.000631671,-2.11E-06,0.001789812,-0.003196638,-0.002840072,-7.66E-05,-7.72E-06,-0.006393275,-0.005680143,0.006393275
3.269973393,19.33730305,1.417265058,0.726613691,0.000985383,0.687045539,-0.301107294,0.899302344,0.31715878,-0.617549141,-0.437326334,0.653742102,2.612996849,18.87205563,2.112745302,0.161185964,-0.883896774,-0.439027992,0.769839038,-0.165747308,0.61634056,-0.617549141,-0.437326334,0.653742102,13.21641848,51.17256999,8.57839726,0.119690493,0.084846649,-0.126706223,-1.813886336,-1.284483084,1.920064909,1.025247306,-2.641177883,-0.7983501,-1.121891302,37.43657335,24.06213699,78.74671411,-15.32420634,59.76538851,-15.66547315,88.71192173,43.42461702,1.025247306,-2.641177883,-0.7983501,3.151676443,30.69840576,2512.515448,-2.336607111,94.54475936,-6442.16103,-671.1855934,708.1579777,75.33817218,785.0734689,25125.62427,-26796.75334,-34.30379285,403.5721516,19502.54583,-47595.36504,0.42260372,7050.76502,100553.9537,1316.975948,97581.34058,5733.789072,2972.613151,0,0,7050.76502,100553.9537,107604.7187,9.556238084,-9.556238084,-3.64E-12,1004.471242,-40.22124228,16.59684185,-1045.221842,279.1977743,1670.802226,964.25,-2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,-5.55E-17,0,-1.39E-17,0,-1.39E-17,-5.55E-17,0,0,2.78E-17,-2.78E-17,-2.78E-17,5.55E-17,1.11E-16,5.55E-17,0,4.16E-17,2.78E-17,4.16E-17,-5.88E-07,1.20E-06,9.77E-07,-5.60E-06,-1.73E-07,-5.75E-07,-0.000796956,0.000697746,9.77E-07,-0.001892331,-0.003426896,0.000814162,-0.000147124,-2.56E-06,-0.006853793,0.001628324,0.006853793
3.283194826,19.38857674,1.425861344,0.726738824,0.001074439,0.686913042,-0.302921613,0.898012591,0.319079742,-0.616513729,-0.439968443,0.652946086,2.611891877,18.90950855,2.136834373,0.23907757,-0.894755379,-0.37716671,0.750168473,-0.076423692,0.656815561,-0.616513729,-0.439968443,0.652946086,13.1886725,51.22830702,8.58961457,0.130217462,0.093011281,-0.137909259,-1.809568199,-1.291337324,1.916372411,1.042617873,-2.635491091,-0.791408282,-1.084896666,37.36225731,24.04718057,76.81394977,-6.361979148,63.78042866,-23.6194547,89.68010125,37.40974281,1.042617873,-2.635491091,-0.791408282,-2.8468149,38.3194041,2687.271877,-7.157623759,2575.711016,-5494.487358,195796.8639,194330.9735,80.6008885,-854.8239349,-14448.20367,29832.81246,-64.74561106,92.01297363,-22589.70442,35287.65423,0.42360515,7060.321258,100544.3975,1316.197256,97581.32424,5744.124002,2963.073248,0,0,7060.321258,100544.3975,107604.7188,9.515653632,-9.515653632,6.37E-12,1002.967942,-38.71794181,21.04426175,-1049.669262,283.3268917,1666.673108,964.25,1.14E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,1.39E-17,2.78E-17,0,0,-1.11E-16,0,2.78E-17,2.78E-17,2.78E-17,1.11E-16,0,1.11E-16,0,4.16E-17,5.55E-17,2.78E-17,2.35E-06,-4.24E-06,-2.26E-06,-7.08E-06,1.74E-07,5.76E-07,0.00105302,-0.000953464,-2.26E-06,0.001621472,-0.003362035,-0.002203786,-7.15E-05,-9.59E-06,-0.00672407,-0.004407572,0.00672407
3.296388187,19.43990615,1.43446867,0.726874593,0.001171802,0.686769214,-0.304731551,0.896716018,0.320996987,-0.61546081,-0.442604802,0.652157175,2.610824335,18.94688718,2.160908726,0.314629505,-0.896616396,-0.311588372,0.722645326,0.013417457,0.691088783,-0.61546081,-0.442604802,0.652157175,13.16035318,51.28385179,8.600444091,0.14093164,0.101435917,-0.149335297,-1.805137224,-1.298105892,1.912638272,1.060212242,-2.629693495,-0.784158914,-1.047137571,37.28819762,24.03274121,74.07405776,2.645262687,67.18888173,-31.34820254,89.74550807,31.03877617,1.060212242,-2.629693495,-0.784158914,3.256568427,30.51287594,2505.606233,-3.198555487,237.6339387,-6441.502306,-586.7545098,631.3768877,75.12880428,1022.509757,25353.79157,-27772.54907,-39.76198868,402.5918501,18362.23294,-47520.04639,0.424606581,7069.836911,100534.8818,1315.444935,97581.2636,5754.391977,2953.618243,0,0,7069.836911,100534.8818,107604.7187,9.446731077,-9.446731077,2.55E-11,1001.368557,-37.11855731,25.58756289,-1054.212563,287.5316466,1662.468353,964.25,-3.41E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,1.11E-16,-5.55E-17,-1.39E-17,0,0,0,0,-5.55E-17,0,4.16E-17,0,1.11E-16,0,1.11E-16,1.11E-16,1.39E-17,4.16E-17,0,-3.93E-07,1.04E-06,1.02E-06,-5.86E-06,-1.75E-07,-5.78E-07,-0.001176061,0.001074535,1.02E-06,-0.0017192,-0.003519532,0.001454039,-0.000152096,-3.71E-06,-0.007039064,0.002908077,0.007039064
3.309552985,19.49129111,1.443086743,0.727020941,0.001277552,0.686614098,-0.306536997,0.895412697,0.322910469,-0.614390446,-0.445235297,0.651375399,2.609794876,18.98419173,2.18496875,0.38705297,-0.889484537,-0.242914094,0.687542274,0.102872684,0.718820446,-0.614390446,-0.445235297,0.651375399,13.13162941,51.33925329,8.611078047,0.151346903,0.109761147,-0.160454229,-1.800596543,-1.304810873,1.908858452,1.077456115,-2.623780176,-0.777160309,-1.008839207,37.21432895,24.0185626,70.56594805,11.59807811,69.96346221,-38.75760689,88.90935872,24.34531652,1.077456115,-2.623780176,-0.777160309,-2.827175341,38.30039893,2688.190099,-7.93989463,2657.145722,-5504.485076,195706.2525,194413.684,80.62808414,-1138.435587,-14299.35635,28824.14754,-68.16837156,91.46981565,-23719.21297,35981.12234,0.425608011,7079.283642,100525.4351,1314.665074,97581.21203,5764.618569,2944.223078,0,0,7079.283642,100525.4351,107604.7187,9.332280976,-9.332280976,1.09E-11,999.761589,-35.51158898,30.00670522,-1058.631705,291.7217806,1658.278219,964.25,2.27E-13,-1028.625,1.00E-20,1950,9.09E-13,4,6,4,6,30,6,-5.55E-17,-5.55E-17,0,0,-2.78E-17,-2.78E-17,0,0,-5.55E-17,-1.39E-17,-2.78E-17,0,5.55E-17,5.55E-17,5.55E-17,5.55E-17,1.39E-17,5.55E-17,2.78E-17,2.46E-06,-4.39E-06,-2.31E-06,-6.74E-06,1.77E-07,5.79E-07,0.001337594,-0.00123753,-2.31E-06,0.001398869,-0.00340615,-0.001549221,-6.63E-05,-1.05E-05,-0.0068123,-0.003098443,0.0068123
3.32268874,19.54273143,1.451715264,0.72717781,0.001391767,0.686447737,-0.308337817,0.894102724,0.324820119,-0.613302717,-0.447859779,0.650600795,2.60880414,19.02142247,2.209014841,0.455590372,-0.873454972,-0.171795883,0.645210965,0.191044577,0.739732911,-0.613302717,-0.447859779,0.650600795,13.10235089,51.39442003,8.621311809,0.161942965,0.118343174,-0.171792,-1.795897603,-1.311393222,1.904986301,1.094894015,-2.617687184,-0.769833634,-0.969801191,37.14077329,24.00491759,66.31303529,20.41525371,72.06976537,-45.78406313,87.182507,17.41986503,1.094894015,-2.617687184,-0.769833634,3.369672577,30.31699258,2498.520942,-4.035934699,380.6589328,-6430.386426,-483.1156357,535.4252737,74.9141543,1224.539202,25397.89505,-28773.58706,-45.18128459,401.2386694,17301.81489,-47234.76637,0.426609442,7088.615923,100516.1028,1313.845871,97581.18239,5774.770053,2934.920436,0,0,7088.615923,100516.1028,107604.7187,9.33349756,-9.33349756,-1.09E-11,998.0407136,-33.79071364,34.51964303,-1063.144643,295.9694421,1654.030558,964.25,-2.27E-13,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,0,0,-5.55E-17,-1.39E-17,-2.78E-17,-1.39E-17,-5.55E-17,0,0,0,0,0,5.55E-17,5.55E-17,0,5.55E-17,1.39E-17,2.78E-17,1.39E-17,-1.93E-07,7.72E-07,9.56E-07,-6.09E-06,-1.77E-07,-5.81E-07,-0.001513388,0.001413048,9.56E-07,-0.00146763,-0.003489904,0.002100715,-0.000156975,-5.84E-06,-0.006979808,0.004201429,0.006979808
3.335794968,19.59422694,1.460353939,0.727345143,0.001514528,0.686270172,-0.3101339,0.892786175,0.326725895,-0.612197686,-0.450478138,0.649833395,2.607852776,19.05857963,2.233047395,0.519523304,-0.848712122,-0.098910417,0.596078459,0.277050864,0.753613488,-0.612197686,-0.450478138,0.649833395,13.07265712,51.44946794,8.631356066,0.172245281,0.126828308,-0.18283076,-1.791137284,-1.317943933,1.901120548,1.112011909,-2.611548655,-0.762775051,-0.930209492,37.06737608,23.99152525,61.37016359,28.99975207,73.49292265,-52.34056995,84.58433591,10.301629,1.112011909,-2.611548655,-0.762775051,-2.796337719,38.26702233,2688.886062,-8.734444117,2740.269061,-5521.088369,195586.3954,194525.7298,80.64860051,-1382.463251,-14331.91464,27804.63083,-71.6211554,91.15223787,-24749.73407,36876.22651,0.427610873,7097.949421,100506.7693,1313.064574,97581.09592,5784.884847,2925.673414,0,0,7097.949421,100506.7693,107604.7187,9.1468836,-9.1468836,-2.73E-12,996.3291097,-32.07910968,38.91141,-1067.53641,300.2207082,1649.779292,964.25,-5.68E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,-5.55E-17,-1.39E-17,2.78E-17,0,-5.55E-17,0,0,-3.47E-17,2.08E-17,5.55E-17,5.55E-17,5.55E-17,5.55E-17,5.55E-17,4.86E-17,4.86E-17,5.55E-17,2.56E-06,-4.42E-06,-2.24E-06,-6.41E-06,1.78E-07,5.82E-07,0.001573465,-0.001476377,-2.24E-06,0.001130615,-0.003327772,-0.00089941,-6.12E-05,-1.04E-05,-0.006655544,-0.001798819,0.006655544
3.348871193,19.64577743,1.469002468,0.727522876,0.00164591,0.68608145,-0.311925115,0.891463145,0.328627729,-0.611075435,-0.453090226,0.649073232,2.606941413,19.09566347,2.257066809,0.578179925,-0.815527647,-0.024952587,0.540642939,0.360033199,0.760316584,-0.611075435,-0.453090226,0.649073232,13.0424333,51.50423862,8.640992681,0.182712802,0.135560154,-0.194074412,-1.786175194,-1.324335927,1.897113675,1.129283672,-2.605164289,-0.755378833,-0.889911064,36.99434851,23.97867643,55.77548778,37.27438546,74.21142733,-58.37208433,81.14324166,3.085412446,1.129283672,-2.605164289,-0.755378833,3.490711885,30.11448725,2491.518038,-4.849104692,521.8478895,-6408.727843,-363.9851628,423.7498179,74.70202144,1386.273532,25256.06911,-29766.07082,-50.49923272,399.5106323,16359.26955,-46757.90721,0.428612303,7107.096305,100497.6224,1312.179471,97581.09642,5794.916833,2916.526029,0,0,7107.096305,100497.6224,107604.7187,9.215342668,-9.215342668,3.09E-11,994.4881952,-30.23819521,43.39076775,-1072.015768,304.5099671,1645.490033,964.25,1.00E-20,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,1.39E-17,5.55E-17,1.39E-17,0,0,0,3.47E-18,1.21E-17,2.78E-17,5.55E-17,0,0,0,1.73E-17,6.77E-17,4.16E-17,8.74E-09,3.92E-07,7.85E-07,-6.31E-06,-1.78E-07,-5.84E-07,-0.001791647,0.001695931,7.85E-07,-0.001147239,-0.003338955,0.002731151,-0.000161571,-8.92E-06,-0.00667791,0.005462302,0.00667791
3.361916936,19.69738273,1.477660554,0.727710952,0.001785992,0.685881609,-0.313711353,0.890133714,0.330525578,-0.609936027,-0.455695931,0.648320338,2.606070695,19.13267424,2.281073482,0.630942062,-0.774257453,0.049371156,0.479468619,0.439165818,0.759765245,-0.609936027,-0.455695931,0.648320338,13.01177781,51.55891436,8.650440741,0.192900788,0.144204288,-0.205036718,-1.781197431,-1.330726808,1.893162409,1.146275648,-2.598800657,-0.748256868,-0.849037082,36.92144752,23.96607901,49.59803788,45.14808804,74.22370596,-63.80177191,76.8959028,-4.186515127,1.146275648,-2.598800657,-0.748256868,-2.754281543,38.21585514,2689.105497,-9.539325737,2826.802713,-5544.184269,195442.1758,194662.4934,80.65476339,-1574.032243,-14544.6765,26807.22378,-75.16458449,91.05675913,-25645.15984,37951.52669,0.429613734,7116.311647,100488.4071,1311.395374,97580.97646,5804.916273,2907.430642,0,0,7116.311647,100488.4071,107604.7187,8.960748802,-8.960748802,1.36E-11,992.6706867,-28.42068669,47.7559677,-1076.380968,308.8221184,1641.177882,964.25,-3.41E-13,-1028.625,-2.27E-13,1950,4.55E-13,4,6,4,6,30,6,0,0,0,-1.39E-17,-2.78E-17,2.78E-17,0,0,0,1.04E-17,3.47E-18,0,2.78E-17,0,0,0,2.43E-17,3.12E-17,2.78E-17,2.65E-06,-4.34E-06,-2.08E-06,-6.11E-06,1.79E-07,5.85E-07,0.001754831,-0.001664084,-2.08E-06,0.000825722,-0.003130027,-0.00027719,-5.65E-05,-9.39E-06,-0.006260054,-0.000554381,0.006260054
3.374931728,19.74904263,1.486327896,0.7279093,0.001934846,0.685670699,-0.315492486,0.88879798,0.332419377,-0.608779551,-0.458295109,0.647574745,2.605241243,19.16961222,2.305067813,0.677251585,-0.725337971,0.123349578,0.413180043,0.513663724,0.751952014,-0.608779551,-0.458295109,0.647574745,12.9806227,51.61327187,8.659479326,0.203229812,0.153078379,-0.216180805,-1.775978015,-1.336925096,1.889025016,1.163372493,-2.592130294,-0.740799024,-0.807496935,36.84897085,23.95402757,42.88869543,52.55110614,73.52177189,-68.58598369,71.88705767,-11.41762452,1.163372493,-2.592130294,-0.740799024,3.619485538,29.90889176,2484.846725,-5.639191663,659.3859853,-6376.802424,-233.1281646,299.8554957,74.49992927,1504.013946,24932.60358,-30716.40274,-55.65183506,397.4186737,15568.5442,-46114.66271,0.430615165,7125.272396,100479.4464,1310.446435,97581.00514,5814.825961,2898.44121,0,0,7125.272396,100479.4464,107604.7188,9.091133818,-9.091133818,-2.37E-11,990.7115347,-26.46153469,52.19869455,-1080.823695,313.1519813,1636.848019,964.25,1.14E-13,-1028.625,-2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,-2.78E-17,2.78E-17,0,0,1.11E-16,1.39E-17,1.39E-17,5.55E-17,1.11E-16,0,0,1.11E-16,1.39E-17,4.16E-17,8.33E-17,2.10E-07,-8.71E-08,5.14E-07,-6.48E-06,-1.79E-07,-5.86E-07,-0.001996138,0.001908306,5.14E-07,-0.000771788,-0.003071929,0.003322904,-0.000165706,-1.29E-05,-0.006143859,0.006645808,0.006645808
3.387915095,19.80075692,1.495004192,0.728117864,0.002092551,0.685448756,-0.317268404,0.887456025,0.334309083,-0.60760607,-0.460887648,0.646836486,2.604453694,19.20647766,2.329050204,0.71661634,-0.669281508,0.196273495,0.342455669,0.582790562,0.736939126,-0.60760607,-0.460887648,0.646836486,12.94901443,51.66755629,8.668324632,0.213301782,0.161880271,-0.227069984,-1.770784357,-1.343150067,1.884987761,1.180237773,-2.585540564,-0.733610271,-0.765352573,36.77659161,23.94223382,35.72834299,59.40165847,72.11770724,-72.66069477,66.16911333,-18.56525654,1.180237773,-2.585540564,-0.733610271,-2.701090755,38.1437636,2688.60768,-10.35187982,2918.47314,-5573.29162,195279.9973,194817.8232,80.63930378,-1702.773434,-14930.50266,25864.14688,-78.85948001,91.16673729,-26373.94727,39179.16342,0.431616595,7134.36353,100470.3552,1309.65713,97580.8542,5824.7064,2889.501023,0,0,7134.36353,100470.3552,107604.7187,8.775082755,-8.775082755,2.46E-11,988.7866091,-24.53660912,56.53796774,-1085.162968,317.5243887,1632.475611,964.25,1.14E-13,-1028.625,2.27E-13,1950,4.55E-13,4,6,4,6,30,6,0,-5.55E-17,0,-2.78E-17,-2.78E-17,-1.39E-17,0,-5.55E-17,0,-4.16E-17,1.39E-17,-5.55E-17,5.55E-17,0,1.11E-16,0,6.94E-17,4.16E-17,6.94E-17,2.74E-06,-4.16E-06,-1.81E-06,-5.84E-06,1.79E-07,5.87E-07,0.0018773,-0.00179602,-1.81E-06,0.000493407,-0.002820264,0.000295601,-5.23E-05,-7.56E-06,-0.005640529,0.000591202,0.005640529
3.400866575,19.85252539,1.503689144,0.728336569,0.002259174,0.685215834,-0.319038982,0.886107948,0.336194633,-0.606415674,-0.463473408,0.646105587,2.603708658,19.24327086,2.353021056,0.748615247,-0.606670974,0.267442597,0.268020974,0.645865876,0.714858047,-0.606415674,-0.463473408,0.646105587,12.91694204,51.72148447,8.676764704,0.223482986,0.170889162,-0.238109637,-1.765314356,-1.349152055,1.880724875,1.197151969,-2.578590804,-0.726098656,-0.722589383,36.70468737,23.93098039,28.17804468,65.64052241,70.01715575,-75.9960246,59.80129973,-25.53381268,1.197151969,-2.578590804,-0.726098656,3.755887582,29.70340733,2478.738563,-6.408008577,791.4919271,-6335.260562,-94.31721707,167.2729661,74.31487227,1575.00223,24437.8109,-31592.29569,-60.57632981,394.9871141,14958.34385,-45336.17791,0.432618026,7143.138613,100461.5801,1308.647426,97580.90809,5834.491186,2880.67205,0,0,7143.138613,100461.5801,107604.7187,8.959843365,-8.959843365,-3.64E-12,986.711307,-22.46130705,60.94125044,-1089.56625,321.8941916,1628.105808,964.25,2.27E-13,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,0,-1.11E-16,0,-2.78E-17,-5.55E-17,0,0,0,0,-1.39E-17,2.78E-17,5.55E-17,1.11E-16,0,1.11E-16,0,4.16E-17,8.33E-17,5.55E-17,4.07E-07,-6.53E-07,1.51E-07,-6.61E-06,-1.79E-07,-5.89E-07,-0.002115825,0.002038847,1.51E-07,-0.000358432,-0.002698184,0.003854917,-0.000169221,-1.76E-05,-0.005396368,0.007709835,0.007709835
3.413785697,19.90434785,1.512382446,0.728565356,0.002434793,0.684971966,-0.320804114,0.884753836,0.338075984,-0.605208429,-0.466052274,0.645382084,2.603006767,19.27999209,2.376980773,0.772902823,-0.538153768,0.336172201,0.190640982,0.702271884,0.685908315,-0.605208429,-0.466052274,0.645382084,12.88439068,51.77535793,8.685000754,0.233436802,0.179847108,-0.248928465,-1.75990581,-1.355204568,1.876600363,1.213888797,-2.571773023,-0.718839909,-0.679187577,36.63285609,23.91999899,20.32771409,71.19812469,67.24568265,-78.54287364,52.84955675,-32.28293838,1.213888797,-2.571773023,-0.718839909,-2.636969336,38.04802306,2687.173527,-11.16882916,3016.933034,-5607.556064,195107.406,194984.4032,80.59560251,-1761.601217,-15476.54305,25005.81885,-82.76400358,91.45219553,-26910.24916,40525.81069,0.433619456,7152.098456,100452.6203,1307.849556,97580.7296,5844.2489,2871.89069,0,0,7152.098456,100452.6203,107604.7188,8.59096939,-8.59096939,2.45E-11,984.6772777,-20.42727771,65.25500275,-1093.880003,326.325836,1623.674164,964.25,1.00E-20,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,1.39E-17,0,1.39E-17,1.11E-16,0,-1.11E-16,0,0,0,1.11E-16,1.11E-16,5.55E-17,1.11E-16,1.39E-17,0,1.39E-17,2.84E-06,-3.90E-06,-1.46E-06,-5.60E-06,1.78E-07,5.90E-07,0.001937637,-0.001868613,-1.46E-06,0.00014307,-0.002409789,0.000798904,-4.88E-05,-5.02E-06,-0.004819578,0.001597807,0.004819578
3.426672009,19.95622406,1.521083798,0.728804146,0.002619472,0.684717208,-0.322563677,0.883393786,0.339953074,-0.603984429,-0.46862411,0.644666,2.602348623,19.31664165,2.400929758,0.789212792,-0.464435175,0.401799873,0.111112459,0.751459521,0.650355757,-0.603984429,-0.46862411,0.644666,12.85141486,51.82884153,8.692842115,0.243461639,0.188983608,-0.259859533,-1.75419276,-1.361008356,1.87221771,1.230613797,-2.56455152,-0.711282112,-0.635219812,36.56154462,23.90954385,12.24562424,76.02843743,63.8221536,-80.28694857,45.38518011,-38.72059959,1.230613797,-2.56455152,-0.711282112,3.899919873,29.50078839,2473.399734,-7.157946836,916.4977791,-6285.123856,48.64315824,29.59111642,74.15308205,1597.238644,23787.69438,-32363.84344,-65.21409292,392.2535234,14551.09944,-44458.47526,0.434620887,7160.689425,100444.0293,1306.78306,97580.80482,5853.906365,2863.224504,0,0,7160.689425,100444.0293,107604.7187,8.820587685,-8.820587685,-1.73E-11,982.4881245,-18.23812452,69.61632808,-1098.241328,330.7352462,1619.264754,964.25,1.14E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,0,0,0,0,-1.11E-16,1.11E-16,0,2.78E-17,0,1.11E-16,0,1.67E-16,1.11E-16,0,2.78E-17,0,5.95E-07,-1.29E-06,-2.92E-07,-6.69E-06,-1.78E-07,-5.91E-07,-0.002144145,0.002080605,-2.92E-07,7.34E-05,-0.002230854,0.004308273,-0.000171978,-2.29E-05,-0.004461708,0.008616547,0.008616547
3.439525043,20.0081538,1.529792892,0.729052879,0.002813288,0.684451594,-0.324317564,0.88202789,0.341825861,-0.60274374,-0.471188802,0.643957372,2.601734849,19.35321982,2.424868419,0.797361008,-0.386271037,0.463691825,0.030255686,0.792953844,0.608530028,-0.60274374,-0.471188802,0.643957372,12.81793102,51.88228389,8.700462591,0.253294595,0.19809533,-0.270610101,-1.748569909,-1.366881481,1.868004017,1.247219325,-2.557502965,-0.70395057,-0.590574698,36.49028815,23.89938321,4.027527429,80.07651167,59.78491749,-81.19557654,37.48491148,-44.81135645,1.247219325,-2.557502965,-0.70395057,-2.562250616,37.92642485,2684.612896,-11.98640125,3123.681189,-5645.761906,194932.6084,195154.2263,80.51791118,-1747.24033,-16164.65129,24259.85305,-86.93074955,91.87027435,-27234.84922,41953.8261,0.435622318,7169.510013,100435.2087,1305.972441,97580.6031,5863.537572,2854.605639,0,0,7169.510013,100435.2087,107604.7187,8.409333596,-8.409333596,-3.18E-11,980.3432087,-16.09320871,73.90467509,-1102.529675,335.2247242,1614.775276,964.25,-1.14E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,0,-1.39E-17,0,1.39E-17,0,0,1.11E-16,0,2.78E-17,-2.78E-17,1.11E-16,0,0,1.11E-16,1.39E-17,2.78E-17,4.16E-17,2.94E-06,-3.57E-06,-1.04E-06,-5.42E-06,1.77E-07,5.92E-07,0.001933634,-0.001879221,-1.04E-06,-0.000215598,-0.001913458,0.001215143,-4.61E-05,-1.92E-06,-0.003826916,0.002430287,0.003826916
3.452344355,20.06013686,1.538509428,0.729311474,0.003016302,0.684175179,-0.326065657,0.880656247,0.343694286,-0.60148646,-0.473746216,0.643256218,2.601166039,19.38972691,2.448797158,0.79724742,-0.304460089,0.521249082,-0.051093935,0.826358625,0.560821569,-0.60148646,-0.473746216,0.643256218,12.78406533,51.93530855,8.707705196,0.263155407,0.207352622,-0.281429274,-1.742622,-1.37248578,1.863507873,1.263749851,-2.550018223,-0.696353716,-0.545420444,36.41958859,23.88972641,-4.254378699,83.31163976,55.1651469,-81.27123861,29.2292084,-50.46925068,1.263749851,-2.550018223,-0.696353716,4.051698244,29.3032454,2469.004243,-7.891844037,1032.928547,-6227.764634,191.8508248,-109.4701035,74.01982119,1569.41552,23003.42769,-33004.51444,-69.51351994,389.26795,14362.15332,-43521.20427,0.436623748,7177.919347,100426.7994,1304.853885,97580.69499,5873.065462,2846.104417,0,0,7177.919347,100426.7994,107604.7187,8.672661244,-8.672661244,8.19E-12,978.042633,-13.79263303,78.22188084,-1106.846881,339.6737284,1610.326272,964.25,-2.27E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,2.78E-17,0,0,0,-5.55E-17,0,0,-2.78E-17,0,5.55E-17,0,1.11E-16,0,2.78E-17,2.78E-17,0,7.72E-07,-1.98E-06,-7.99E-07,-6.71E-06,-1.77E-07,-5.94E-07,-0.002079484,0.00203149,-7.99E-07,0.000503006,-0.001686383,0.004666861,-0.000173871,-2.88E-05,-0.003372766,0.009333722,0.009333722
3.465129482,20.112173,1.547233095,0.729579867,0.00322859,0.683887998,-0.32780785,0.87927895,0.345558304,-0.600212655,-0.476296235,0.642562577,2.600642808,19.42616323,2.472716389,0.788857278,-0.219835722,0.573913278,-0.132094526,0.851360177,0.507677934,-0.600212655,-0.476296235,0.642562577,12.74966062,51.98829927,8.714704096,0.272864137,0.21661517,-0.292112882,-1.736785152,-1.378172301,1.859202574,1.280220092,-2.542735616,-0.688947167,-0.499547498,36.34893431,23.88039454,-12.50193345,85.69531049,50.01277517,-80.49851323,20.7024628,-55.66618051,1.280220092,-2.542735616,-0.688947167,-2.477399403,37.77736212,2680.77084,-12.80047139,3239.984467,-5686.361231,194763.9341,195319.1263,80.40154198,-1660.447588,-16971.97396,23650.14401,-91.4039264,92.36631831,-27335.86742,43422.55849,0.437625179,7186.592008,100418.1267,1304.02566,97580.47502,5882.566348,2837.651725,0,0,7186.592008,100418.1267,107604.7187,8.230910066,-8.230910066,2.82E-11,975.7850362,-11.53503616,82.48460434,-1111.109604,344.2192708,1605.780729,964.25,1.00E-20,-1028.625,4.55E-13,1950,1.00E-20,4,6,4,6,30,6,1.11E-16,0,0,1.39E-17,-5.55E-17,0,0,0,-1.11E-16,0,2.78E-17,-2.78E-17,1.11E-16,1.11E-16,0,1.11E-16,1.39E-17,8.33E-17,2.78E-17,3.05E-06,-3.20E-06,-5.65E-07,-5.29E-06,1.76E-07,5.95E-07,0.001864119,-0.001826162,-5.65E-07,-0.000572459,-0.001349148,0.00152985,-4.42E-05,1.58E-06,-0.002698297,0.0030597,0.0030597
3.477879987,20.16426199,1.555963593,0.729857973,0.003450207,0.683590107,-0.329544028,0.8778961,0.347417861,-0.598922426,-0.478838734,0.641876464,2.60016574,19.46252908,2.496626511,0.772261364,-0.133257564,0.621172124,-0.21190638,0.867730309,0.449599597,-0.598922426,-0.478838734,0.641876464,12.71491824,52.04085142,8.721347921,0.28255424,0.225986904,-0.302817774,-1.730611062,-1.383576335,1.854599597,1.296552165,-2.534996753,-0.681317739,-0.453224318,36.27886477,23.87153611,-20.64247761,87.21363973,44.3698916,-78.89716017,11.99102831,-60.32455567,1.296552165,-2.534996753,-0.681317739,4.211451271,29.11237037,2465.688245,-8.61283378,1139.577811,-6164.868332,331.2314054,-245.9790705,73.91921138,1490.990669,22110.66253,-33492.03627,-73.43274933,386.0915223,14399.19149,-42566.25812,0.438626609,7194.822918,100409.8958,1302.860374,97580.57832,5891.962544,2829.317516,0,0,7194.822918,100409.8958,107604.7187,8.51556442,-8.51556442,-3.55E-11,973.3755102,-9.125510237,86.75591696,-1115.380917,348.7081508,1601.291849,964.25,3.41E-13,-1028.625,-2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,-5.55E-17,1.11E-16,0,-2.78E-17,0,0,-5.55E-17,1.11E-16,2.78E-17,0,0,1.11E-16,0,1.11E-16,2.22E-16,2.78E-17,2.78E-17,0,9.32E-07,-2.70E-06,-1.35E-06,-6.66E-06,-1.75E-07,-5.96E-07,-0.001925242,0.001894362,-1.35E-06,0.000910248,-0.001083936,0.004917945,-0.000174825,-3.49E-05,-0.002167871,0.009835889,0.009835889
3.490595413,20.21640359,1.564700608,0.730145729,0.003681229,0.68328154,-0.331274085,0.876507795,0.349272911,-0.597615842,-0.481373592,0.641197918,2.599735443,19.49882478,2.520527945,0.747615433,-0.045602675,0.662564383,-0.289700656,0.875328431,0.387135207,-0.597615842,-0.481373592,0.641197918,12.67960535,52.09336969,8.727719701,0.29213466,0.235396582,-0.313434856,-1.724560407,-1.38906887,1.850199944,1.312881981,-2.527476506,-0.673834722,-0.406140468,36.20884041,23.8630404,-28.5789681,87.84569464,38.29636195,-76.46912358,3.183506258,-64.4257543,1.312881981,-2.527476506,-0.673834722,-2.383006532,37.5998915,2675.532635,-13.60672057,3366.805573,-5727.519849,194609.292,195471.3155,80.24302013,-1505.908631,-17871.69579,23196.07427,-96.21676581,92.87557742,-27209.20947,44889.76769,0.43962804,7203.338482,100401.3803,1302.009185,97580.34561,5901.329298,2821.034657,0,0,7203.338482,100401.3803,107604.7188,8.056218943,-8.056218942,3.00E-11,971.0035123,-6.753512293,90.99243551,-1119.617436,353.3076534,1596.692347,964.25,-2.27E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,-1.39E-17,0,1.39E-17,0,0,0,0,-2.78E-17,0,5.55E-17,0,5.55E-17,0,1.39E-17,2.78E-17,1.39E-17,3.17E-06,-2.80E-06,-4.82E-08,-5.22E-06,1.74E-07,5.97E-07,0.001729138,-0.001708915,-4.82E-08,-0.000916791,-0.000737122,0.001732168,-4.32E-05,5.31E-06,-0.001474243,0.003464336,0.003464336
3.50327533,20.26859755,1.573443841,0.730443045,0.003921709,0.682962355,-0.332997913,0.875114133,0.351123403,-0.596293005,-0.483900686,0.640526953,2.599352493,19.53505066,2.544421088,0.715158689,0.042243285,0.697684423,-0.364667934,0.874102757,0.320876405,-0.596293005,-0.483900686,0.640526953,12.64399897,52.14543642,8.733764606,0.301648394,0.244876947,-0.32402406,-1.718169129,-1.394272251,1.845496988,1.329012916,-2.519493003,-0.666178409,-0.358665299,36.13941811,23.85498053,-36.24178563,87.59523616,31.84337667,-73.2512394,-5.63135061,-67.90253792,1.329012916,-2.519493003,-0.666178409,4.379511406,28.92908778,2463.545723,-9.324184221,1235.575717,-6098.37955,462.4892208,-375.7388155,73.85410162,1362.395868,21138.68669,-33809.14102,-76.94209035,382.7944562,14661.94384,-41636.30557,0.440629471,7211.394701,100393.324,1300.802914,97580.45463,5910.591787,2812.869417,0,0,7211.394701,100393.324,107604.7187,8.349024027,-8.349024027,-3.46E-11,968.4874653,-4.237465309,95.21649306,-1123.841493,357.83695,1592.16305,964.25,-1.14E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-2.78E-17,0,0,0,0,0,-1.39E-17,2.78E-17,0,2.78E-17,0,0,0,4.16E-17,2.78E-17,0,1.07E-06,-3.43E-06,-1.94E-06,-6.55E-06,-1.73E-07,-5.98E-07,-0.001689521,0.001676731,-1.94E-06,0.001276349,-0.000444716,0.005052617,-0.000174802,-4.12E-05,-0.000889431,0.010105235,0.010105235
3.515919288,20.32084364,1.582192974,0.730749856,0.00417172,0.682632584,-0.334715403,0.873715217,0.352969289,-0.594953988,-0.486419898,0.639863607,2.599017487,19.57120705,2.568306364,0.675211488,0.129395073,0.726186175,-0.436026603,0.864090619,0.251452188,-0.594953988,-0.486419898,0.639863607,12.60779174,52.19746131,8.739504314,0.311095676,0.254429261,-0.334574152,-1.71190491,-1.399563389,1.841000094,1.345196057,-2.511731467,-0.658618354,-0.310388986,36.07005158,23.84732758,-43.53848082,86.45933598,25.07869361,-69.26221777,-14.36431964,-70.7475416,1.345196057,-2.511731467,-0.658618354,-2.27977581,37.39376836,2668.827383,-14.40080094,3504.740263,-5767.178864,194475.6742,195603.8771,80.04019392,-1291.826138,-18833.91676,22911.86799,-101.3892925,93.32547255,-26858.74344,46313.1065,0.441630901,7219.743725,100384.975,1299.923094,97580.21503,5919.820632,2804.759993,0,0,7219.743725,100384.975,107604.7187,7.885549193,-7.885549193,1.18E-11,965.9995062,-1.749506247,99.42584765,-1128.050848,362.4880163,1587.511984,964.25,2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,-1.11E-16,0,0,-1.39E-17,-5.55E-17,0,-1.11E-16,2.78E-17,2.78E-17,-1.39E-17,1.11E-16,5.55E-17,0,2.22E-16,2.78E-17,2.78E-17,2.78E-17,3.31E-06,-2.39E-06,4.89E-07,-5.20E-06,1.72E-07,5.99E-07,0.00153027,-0.001528446,4.89E-07,-0.001237257,-9.93E-05,0.001815237,-4.32E-05,9.06E-06,-0.000198603,0.003630473,0.003630473
3.528526861,20.3731416,1.590947708,0.731066069,0.004431311,0.682292288,-0.336426453,0.872311146,0.354810521,-0.593598891,-0.488931107,0.639207891,2.598730995,19.60729427,2.592184172,0.628172113,0.214976754,0.747786595,-0.503030966,0.845417866,0.179522924,-0.593598891,-0.488931107,0.639207891,12.57133356,52.24903023,8.744949915,0.320428421,0.264013036,-0.345047253,-1.705305572,-1.404565988,1.836204025,1.361124399,-2.503512911,-0.650939928,-0.261778076,36.00129303,23.84006678,-50.40587141,84.45950731,18.06043012,-64.55506592,-22.92783693,-72.90547531,1.361124399,-2.503512911,-0.650939928,4.556298694,28.75363264,2462.625621,-10.02913252,1320.445799,-6030.433396,581.1147706,-494.2914199,73.82598089,1185.347298,20119.45992,-33944.14674,-80.02602769,379.4535355,15142.16404,-40773.28966,0.442632332,7227.629275,100377.0895,1298.681802,97580.32386,5928.947472,2796.765618,0,0,7227.629275,100377.0895,107604.7188,8.173005769,-8.173005769,-4.55E-12,963.3792404,0.870759581,103.6017074,-1132.226707,367.0584814,1582.941519,964.25,-1.14E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,-2.78E-17,1.39E-17,0,0,0,-1.39E-17,-5.55E-17,2.08E-17,5.55E-17,0,0,0,1.39E-17,8.33E-17,3.47E-17,1.19E-06,-4.16E-06,-2.53E-06,-6.37E-06,-1.71E-07,-6.01E-07,-0.001384457,0.001390109,-2.53E-06,0.001585258,0.000208791,0.00506611,-0.000173801,-4.74E-05,0.000417582,0.01013222,0.01013222
3.54109761,20.42549117,1.599707724,0.731391617,0.004700554,0.681941498,-0.338130955,0.870902026,0.35664705,-0.592227794,-0.491434193,0.638559844,2.598493602,19.64331268,2.616054938,0.574512829,0.298130562,0.762268442,-0.564978982,0.81829738,0.105774043,-0.592227794,-0.491434193,0.638559844,12.53424696,52.30054086,8.750053315,0.329737007,0.273702665,-0.355528987,-1.69882825,-1.409648431,1.831607047,1.377153593,-2.495506636,-0.643303257,-0.212329276,35.93261218,23.83326225,-56.75938479,81.61052603,10.86188708,-59.16397187,-31.2356473,-74.38157453,1.377153593,-2.495506636,-0.643303257,-2.168503777,37.15945445,2660.630104,-15.17850178,3653.967348,-5803.129848,194368.7526,195711.1668,79.79229876,-1029.24975,-19826.63273,22806.11272,-106.9265761,93.63834546,-26296.19587,47651.61296,0.443633763,7235.80228,100368.9165,1297.767572,97580.08333,5938.034708,2788.833137,0,0,7235.80228,100368.9165,107604.7188,7.718950318,-7.718950318,2.00E-11,960.774001,3.475999045,107.7825625,-1136.407563,371.7584753,1578.241525,964.25,3.41E-13,-1028.625,-2.27E-13,1950,4.55E-13,4,6,4,6,30,6,0,-1.11E-16,1.11E-16,0,0,1.39E-17,1.11E-16,0,0,6.94E-18,2.78E-17,-1.39E-17,1.11E-16,1.11E-16,1.11E-16,1.11E-16,6.94E-18,2.78E-17,2.78E-17,3.47E-06,-2.01E-06,1.03E-06,-5.23E-06,1.70E-07,6.01E-07,0.001271026,-0.001287641,1.03E-06,-0.001522049,0.000541505,0.001776428,-4.42E-05,1.27E-05,0.00108301,0.003552856,0.003552856
3.553631113,20.4778921,1.608472721,0.731726407,0.004979496,0.681580274,-0.339828809,0.869487957,0.358478833,-0.590840796,-0.493929041,0.637919474,2.59830587,19.67926261,2.639919061,0.514775082,0.378025484,0.76948252,-0.621219581,0.783026714,0.030909485,-0.590840796,-0.493929041,0.637919474,12.49694863,52.35159993,8.754898869,0.338885161,0.28338524,-0.365886544,-1.692029941,-1.414450239,1.826724552,1.392879009,-2.487062458,-0.635606483,-0.162598175,35.86453343,23.82680151,-62.5454287,77.95104624,3.545656854,-53.1565399,-39.20491037,-75.13364277,1.392879009,-2.487062458,-0.635606483,4.742297645,28.58555613,2462.930551,-10.73072245,1394.147498,-5963.274491,682.4709105,-597.0027294,73.83493783,963.2011878,19086.55914,-33891.35536,-82.68468913,376.1491568,15823.891,-40016.94618,0.444635193,7243.521231,100361.1975,1296.497242,97580.18602,5947.023989,2781.011499,0,0,7243.521231,100361.1975,107604.7187,7.987718133,-7.987718133,-1.00E-11,958.0516139,6.198386135,111.9096932,-1140.534693,376.3710159,1573.628984,964.25,-5.68E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,1.11E-16,-5.55E-17,0,0,5.55E-17,2.78E-17,-5.55E-17,1.11E-16,0,-5.20E-18,-2.78E-17,-3.47E-18,1.11E-16,1.67E-16,1.67E-16,0,5.20E-18,8.33E-17,3.12E-17,1.29E-06,-4.84E-06,-3.12E-06,-6.14E-06,-1.69E-07,-6.03E-07,-0.001025267,0.001049087,-3.12E-06,0.001824457,0.000853615,0.004957959,-0.000171858,-5.33E-05,0.001707231,0.009915917,0.009915917
3.566126938,20.53034412,1.61724238,0.732070365,0.005268205,0.681208651,-0.34151991,0.868069046,0.360305818,-0.589437979,-0.496415529,0.63728682,2.598168375,19.71514442,2.66377697,0.449564078,0.45386562,0.769349166,-0.671159451,0.73998488,-0.044355044,-0.589437979,-0.496415529,0.63728682,12.45899878,52.40257565,8.759362553,0.348048802,0.293206046,-0.376297688,-1.685340358,-1.419316945,1.82202488,1.408746095,-2.478808438,-0.627894677,-0.111998367,35.7965658,23.82084993,-67.69026303,73.51253889,-3.811983155,-46.58051331,-46.75578276,-75.18037433,1.408746095,-2.478808438,-0.627894677,-2.050053035,36.89809815,2650.962235,-15.93590871,3814.214427,-5833.100907,194292.6009,195789.0894,79.49997355,-731.2248836,-20816.7875,22881.46573,-112.8175702,93.73458779,-25540.76988,48867.15998,0.445636624,7251.508949,100353.2098,1295.542914,97579.95046,5955.966035,2773.259337,0,0,7251.508949,100353.2098,107604.7187,7.556232753,-7.556232753,8.18E-12,955.3280884,8.921911608,116.0603533,-1144.685353,381.1171228,1568.882877,964.25,3.41E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,1.11E-16,0,0,-2.78E-17,-2.78E-17,1.39E-17,0,0,-1.11E-16,6.94E-18,0,-1.73E-18,1.11E-16,1.11E-16,0,1.11E-16,3.47E-17,2.78E-17,1.56E-17,3.64E-06,-1.65E-06,1.55E-06,-5.31E-06,1.68E-07,6.04E-07,0.000957259,-0.000991725,1.55E-06,-0.001759229,0.001162416,0.001617437,-4.60E-05,1.59E-05,0.002324832,0.003234873,0.003234873
3.578584669,20.58284697,1.626016399,0.732423398,0.005566726,0.680826686,-0.343204163,0.866645395,0.362127964,-0.588019445,-0.498893547,0.636661889,2.598081671,19.75095846,2.687629065,0.379542584,0.524898111,0.761859173,-0.714269248,0.689628307,-0.11929895,-0.588019445,-0.498893547,0.636661889,12.42087147,52.45311302,8.763606857,0.357009728,0.302983414,-0.386541178,-1.678351958,-1.423917937,1.817062287,1.424269226,-2.470147674,-0.620182267,-0.061161963,35.72918264,23.81519086,-72.15266326,68.34949387,-11.14660214,-39.51591077,-53.81348639,-74.49331187,1.424269226,-2.470147674,-0.620182267,4.93802827,28.42375844,2464.417078,-11.43165221,1457.101688,-5899.166693,761.9670381,-679.2367411,73.87966843,701.2827832,18074.06758,-33651.25324,-84.93468358,372.9620572,16683.98366,-39403.39433,0.446638054,7259.065182,100345.6536,1294.249344,97580.04125,5964.815837,2765.612323,0,0,7259.065182,100345.6536,107604.7188,7.793607574,-7.793607574,3.64E-12,952.5054047,11.74459529,120.1386119,-1148.763612,385.7727364,1564.227264,964.25,-4.55E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,-1.39E-17,-2.78E-17,2.78E-17,0,0,0,1.39E-17,0,-1.39E-17,2.78E-17,0,0,0,2.78E-17,2.78E-17,4.16E-17,1.35E-06,-5.48E-06,-3.68E-06,-5.86E-06,-1.67E-07,-6.05E-07,-0.000629148,0.000670243,-3.68E-06,0.001985485,0.001467124,0.004732015,-0.000169043,-5.88E-05,0.002934248,0.00946403,0.00946403
3.591003885,20.63540036,1.634794457,0.732785431,0.005875122,0.680434416,-0.34488146,0.865217114,0.36394522,-0.586585279,-0.50136297,0.636044717,2.598046323,19.78670509,2.711475775,0.305424254,0.590420664,0.747073935,-0.750089151,0.632486056,-0.193203659,-0.586585279,-0.50136297,0.636044717,12.38207553,52.50353359,8.767428334,0.36602157,0.312928468,-0.396878705,-1.671451486,-1.428562265,1.812257712,1.439965322,-2.461643584,-0.612397896,-0.009434046,35.66195521,23.81009555,-75.87222987,62.50840536,-18.38163114,-32.02155337,-60.30775186,-73.10494951,1.439965322,-2.461643584,-0.612397896,-1.925320386,36.61148808,2639.890559,-16.66954919,3984.741661,-5854.8503,194249.5627,195835.2326,79.16522899,-411.8542935,-21771.36215,23134.55494,-119.0346163,93.53602244,-24618.4975,49925.81087,0.447639485,7266.858789,100337.86,1293.249521,97579.81628,5973.609268,2758.043683,0,0,7266.858789,100337.86,107604.7188,7.39697694,-7.39697694,-8.19E-12,949.6629633,14.58703668,124.2570521,-1152.882052,390.5620308,1559.437969,964.25,2.27E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,1.39E-17,-2.78E-17,0,-5.55E-17,0,0,-1.39E-17,-2.78E-17,0,5.55E-17,5.55E-17,0,0,2.78E-17,5.55E-17,0,3.84E-06,-1.36E-06,2.03E-06,-5.43E-06,1.67E-07,6.06E-07,0.000597478,-0.000648606,2.03E-06,-0.001937287,0.001741288,0.001344212,-4.86E-05,1.87E-05,0.003482575,0.002688424,0.003482575
3.603384174,20.68800405,1.643576251,0.733156369,0.00619344,0.680031896,-0.346551713,0.863784305,0.365757549,-0.585135582,-0.503823695,0.635435312,2.598062876,19.82238468,2.735317502,0.227966289,0.649788505,0.725125003,-0.778233719,0.569154271,-0.265359557,-0.585135582,-0.503823695,0.635435312,12.34312999,52.55353741,8.771069654,0.37479351,0.322797188,-0.40701043,-1.664281518,-1.432962261,1.807220825,1.455287602,-2.452774646,-0.604671494,0.042493341,35.59528345,23.80524046,-78.82239199,56.05765304,-25.45352092,-24.18716947,-66.17487111,-71.00068634,1.455287602,-2.452774646,-0.604671494,5.144012628,28.26654708,2466.997582,-12.13413904,1510.197255,-5840.297121,815.3156272,-736.6139854,73.95753134,407.1125451,17115.44438,-33230.50721,-86.80924261,369.9698587,17692.9115,-38963.84968,0.448640916,7274.255766,100330.463,1291.938136,97579.88976,5982.31763,2750.573225,0,0,7274.255766,100330.463,107604.7188,7.591345114,-7.591345114,2.18E-11,946.7414787,17.50852125,128.2866475,-1156.911647,395.2617369,1554.738263,964.25,1.14E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,-1.11E-16,-1.39E-17,2.78E-17,2.78E-17,0,0,-1.11E-16,0,0,0,1.11E-16,0,0,2.22E-16,1.39E-17,2.78E-17,2.78E-17,1.40E-06,-6.04E-06,-4.19E-06,-5.54E-06,-1.66E-07,-6.07E-07,-0.000214105,0.000271,-4.19E-06,0.00206411,0.002027822,0.004396306,-0.00016546,-6.37E-05,0.004055644,0.008792611,0.008792611
3.615725122,20.74065773,1.65236146,0.733536131,0.006521737,0.679619166,-0.348214816,0.862347082,0.367564896,-0.583670443,-0.506275594,0.634833707,2.598131884,19.85799761,2.759154677,0.147961776,0.702420766,0.696212884,-0.798395971,0.500290006,-0.335072804,-0.583670443,-0.506275594,0.634833707,12.30350611,52.60338324,8.774247411,0.383646192,0.332858832,-0.41727062,-1.657172191,-1.437378111,1.802309694,1.47080331,-2.444019043,-0.596818202,0.095325186,35.52882234,23.80100345,-80.95804947,49.05649216,-32.28811117,-16.07972726,-71.35690375,-68.22662724,1.47080331,-2.444019043,-0.596818202,-1.795201222,36.30198257,2627.524571,-17.37651828,4164.345241,-5866.263778,194240.2636,195848.8565,78.79136922,-85.37061399,-22658.46581,23556.07827,-125.5336688,92.96939368,-23561.34801,50799.03241,0.449642346,7281.847111,100322.8716,1290.887894,97579.68053,5990.959217,2743.191104,0,0,7281.847111,100322.8716,107604.7187,7.240550785,-7.240550785,1.36E-11,943.7799158,20.47008422,132.3705581,-1160.995558,400.0912538,1549.908746,964.25,-4.55E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-2.78E-17,0,0,0,0,0,0,0,2.78E-17,2.78E-17,0,0,0,2.78E-17,0,2.78E-17,4.05E-06,-1.14E-06,2.46E-06,-5.57E-06,1.65E-07,6.08E-07,0.000203002,-0.000269045,2.46E-06,-0.002045872,0.002257496,0.000966746,-5.18E-05,2.08E-05,0.004514993,0.001933491,0.004514993
3.628026324,20.79336113,1.66114978,0.733924623,0.006860057,0.67919628,-0.349870682,0.860905545,0.369367227,-0.582189963,-0.508718569,0.634239911,2.598253885,19.89354424,2.782987704,0.066231503,0.747806191,0.660605244,-0.810350686,0.426604406,-0.401672063,-0.582189963,-0.508718569,0.634239911,12.26375275,52.65284146,8.777283431,0.392228156,0.342815971,-0.427293593,-1.649828686,-1.441576655,1.79720365,1.48592675,-2.434949529,-0.589078417,0.148329664,35.46287806,23.79695543,-82.26898195,41.58468461,-38.8254322,-7.795546981,-75.80376625,-64.78160848,1.48592675,-2.434949529,-0.589078417,5.360738504,28.11171796,2470.543622,-12.83980643,1554.777492,-5788.678496,838.8505475,-765.3332702,74.06464861,90.4610993,16242.41209,-32641.75554,-88.35762846,367.2435806,18815.7737,-38723.50552,0.450643777,7289.087662,100315.6311,1289.563563,97579.73187,5999.524099,2735.899214,0,0,7289.087662,100315.6311,107604.7188,7.381804834,-7.381804834,-1.37E-11,940.7607555,23.48924452,136.3520013,-1164.977001,404.8360218,1545.163978,964.25,3.41E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,2.78E-17,0,-1.39E-17,0,-5.55E-17,0,-8.33E-17,2.78E-17,-5.55E-17,8.33E-17,0,5.55E-17,0,1.11E-16,2.78E-17,6.94E-17,1.42E-06,-6.52E-06,-4.64E-06,-5.19E-06,-1.65E-07,-6.10E-07,0.00020214,-0.000131447,-4.64E-06,0.002060157,0.002516116,0.003962739,-0.000161243,-6.79E-05,0.005032232,0.007925479,0.007925479
3.640287376,20.84611396,1.669940889,0.734321762,0.007208456,0.678763279,-0.351519208,0.859459812,0.371164489,-0.580694237,-0.511152491,0.633653954,2.598429421,19.92902497,2.806817012,-0.01638437,0.785508138,0.618634398,-0.813956851,0.348855408,-0.46451496,-0.580694237,-0.511152491,0.633653954,12.22331988,52.70209376,8.779816969,0.400913945,0.352985903,-0.43747216,-1.642513308,-1.445758586,1.792184998,1.501252377,-2.425942028,-0.581160873,0.202240154,35.39720832,23.79357737,-82.72671927,33.71148929,-44.99634457,0.593520427,-79.47208785,-60.72463434,1.501252377,-2.425942028,-0.581160873,-1.660551936,35.97241783,2614.012426,-18.05457919,4351.381305,-5865.451501,194263.7537,195830.7563,78.38286987,234.6900256,-23448.39203,24131.09887,-132.2552579,91.96981256,-22406.12278,51464.72182,0.451645207,7296.469467,100308.2493,1288.458623,97579.54291,6008.010844,2728.706373,0,0,7296.469467,100308.2493,107604.7188,7.086134883,-7.086134883,1.00E-20,937.6803226,26.56967743,140.398843,-1169.023843,409.7028291,1540.297171,964.25,-3.41E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,1.11E-16,-1.11E-16,2.78E-17,-2.78E-17,-1.39E-17,1.11E-16,0,0,-2.78E-17,2.78E-17,0,1.11E-16,1.11E-16,1.11E-16,1.11E-16,5.55E-17,5.55E-17,1.39E-17,4.28E-06,-9.97E-07,2.82E-06,-5.74E-06,1.65E-07,6.11E-07,-0.000212143,0.000133425,2.82E-06,-0.002076635,0.00269267,0.00049871,-5.56E-05,2.21E-05,0.005385339,0.00099742,0.005385339
3.652507879,20.89891594,1.678734482,0.734727451,0.007566976,0.678320215,-0.353160311,0.858009984,0.372956649,-0.579183363,-0.513577266,0.633075844,2.598659023,19.96444017,2.830643008,-0.099035015,0.815168797,0.570694225,-0.809159254,0.267839925,-0.522994337,-0.579183363,-0.513577266,0.633075844,12.18276894,52.75099398,8.782244779,0.409305575,0.363028945,-0.447389959,-1.635003703,-1.449754838,1.787014147,1.516179339,-2.416678561,-0.573407345,0.256308075,35.33200803,23.79034029,-82.33842595,25.52508366,-50.74702814,8.987966776,-82.32740704,-56.06703525,1.516179339,-2.416678561,-0.573407345,5.588622056,27.95665595,2474.89066,-13.54959866,1592.605951,-5746.054095,829.8739924,-762.5234827,74.19604776,-236.8169243,15483.89901,-31903.20011,-89.64380318,364.8442751,20013.51191,-38700.62277,0.452646638,7303.555602,100301.1631,1287.125505,97579.56798,6016.430096,2721.595165,0,0,7303.555602,100301.1631,107604.7187,7.166035019,-7.166035019,1.00E-11,934.5642159,29.68578408,144.332888,-1172.957888,414.4935069,1535.506493,964.25,-1.14E-13,-1028.625,1.00E-20,1950,4.55E-13,4,6,4,6,30,6,0,-5.55E-17,0,0,0,0,0,0,0,0,-2.78E-17,-2.78E-17,5.55E-17,0,5.55E-17,0,0,2.78E-17,2.78E-17,1.42E-06,-6.90E-06,-5.02E-06,-4.81E-06,-1.64E-07,-6.12E-07,0.000603084,-0.000521052,-5.02E-06,0.001977066,0.002915007,0.00344668,-0.000156545,-7.13E-05,0.005830015,0.006893361,0.006893361
3.664687436,20.95176675,1.687530237,0.735141604,0.007935666,0.677867131,-0.354793889,0.856556181,0.374743653,-0.577657441,-0.515992766,0.63250561,2.598943219,19.99979026,2.854466122,-0.180867587,0.836512625,0.517236448,-0.795989194,0.184385719,-0.576544109,-0.577657441,-0.515992766,0.63250561,12.14154671,52.79963496,8.784134612,0.417816511,0.373298329,-0.457482203,-1.627485925,-1.453698172,1.781887793,1.53130514,-2.407419967,-0.565431152,0.311271051,35.26715339,23.78782052,-81.09291076,17.1015914,-56.01578915,17.31452391,-84.34256301,-50.87950862,1.53130514,-2.407419967,-0.565431152,-1.522152252,35.62599878,2599.535578,-18.70223458,4543.810263,-5850.840162,194317.7491,195783.0258,77.94521689,536.1424753,-24114.60592,24839.52696,-139.1261839,90.48399892,-21193.17491,51908.01039,0.453648069,7310.721637,100293.9971,1285.962378,97579.40301,6024.759259,2714.594104,0,0,7310.721637,100293.9971,107604.7187,6.932754606,-6.932754606,-5.46E-12,931.3656381,32.88436191,148.3399564,-1176.964956,419.3947773,1530.605223,964.25,1.00E-20,-1028.625,4.55E-13,1950,-4.55E-13,4,6,4,6,30,6,0,0,0,0,5.55E-17,0,0,-5.55E-17,0,0,-2.78E-17,0,5.55E-17,0,5.55E-17,0,0,8.33E-17,0,4.52E-06,-9.53E-07,3.10E-06,-5.91E-06,1.64E-07,6.13E-07,-0.000631602,0.000542867,3.10E-06,-0.002024081,0.003031336,-4.30E-05,-5.98E-05,2.26E-05,0.006062671,-8.61E-05,0.006062671
3.676825654,21.00466612,1.696327848,0.735564125,0.008314569,0.677404079,-0.356419863,0.855098504,0.37652547,-0.576116568,-0.518398897,0.63194326,2.599282533,20.0350756,2.878286761,-0.261036093,0.849348909,0.458766377,-0.774564302,0.09934291,-0.624644801,-0.576116568,-0.518398897,0.63194326,12.10020841,52.84796428,8.785950724,0.426017933,0.383425067,-0.46729881,-1.619816984,-1.457490818,1.776655615,1.546038094,-2.397968086,-0.557662659,0.366388788,35.2027143,23.78539903,-79.01504874,8.534301504,-60.75729743,25.47404595,-85.50007552,-45.18444611,1.546038094,-2.397968086,-0.557662659,5.827971385,27.79845046,2479.843988,-14.26372615,1625.812297,-5713.809618,786.9904432,-726.5837032,74.34584051,-561.192807,14865.07153,-31038.01273,-90.74438725,362.8199441,21244.2744,-38905.86149,0.454649499,7317.654391,100287.0644,1284.623788,97579.39855,6033.030603,2707.665813,0,0,7317.654391,100287.0644,107604.7188,6.945222981,-6.945222981,-1.09E-11,928.1529107,36.09708926,152.2275329,-1180.852533,424.2320219,1525.767978,964.25,-2.27E-13,-1028.625,-2.27E-13,1950,4.55E-13,4,6,4,6,30,6,0,0,1.11E-16,-2.78E-17,0,4.16E-17,0,0,1.11E-16,0,5.55E-17,0,1.11E-16,0,0,2.22E-16,2.78E-17,5.55E-17,4.16E-17,1.40E-06,-7.18E-06,-5.31E-06,-4.43E-06,-1.64E-07,-6.15E-07,0.000974137,-0.000883596,-5.31E-06,0.001821239,0.003210694,0.002866396,-0.00015154,-7.38E-05,0.006421388,0.005732791,0.006421388
3.688922147,21.05761373,1.705126993,0.735994922,0.00870373,0.676931104,-0.358038134,0.853637075,0.378302047,-0.574560849,-0.520795535,0.63138882,2.599677481,20.07029662,2.902105355,-0.338710015,0.8535735,0.395838105,-0.745087482,0.013575361,-0.666828578,-0.574560849,-0.520795535,0.63138882,12.0582169,52.89597727,8.787198343,0.434345997,0.393784663,-0.477299785,-1.612101358,-1.461191725,1.771422239,1.560954517,-2.388460479,-0.549634232,0.422377471,35.13869697,23.78373554,-76.11086893,-0.097190002,-64.91945013,33.39537409,-85.78997257,-39.06258297,1.560954517,-2.388460479,-0.549634232,-1.380669462,35.26617716,2584.302337,-19.31876568,4739.260492,-5821.25606,194398.9342,195708.7617,77.48471207,808.5917305,-24634.62926,25656.77318,-146.0618928,88.47316695,-19964.99829,52121.8146,0.45565093,7324.599614,100280.1191,1283.399892,97579.26038,6041.199723,2700.858755,0,0,7324.599614,100280.1191,107604.7187,6.77931789,-6.77931789,-6.36E-12,924.8373849,39.41261514,156.1920298,-1184.81703,429.1651003,1520.8349,964.25,-1.14E-13,-1028.625,-2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,0,-8.33E-17,1.39E-17,0,-5.55E-17,0,2.78E-17,1.39E-17,5.55E-17,8.33E-17,0,1.11E-16,0,2.78E-17,9.71E-17,6.94E-17,4.77E-06,-1.01E-06,3.29E-06,-6.07E-06,1.64E-07,6.16E-07,-0.001037378,0.000941601,3.29E-06,-0.00188634,0.003261468,-0.00063902,-6.41E-05,2.22E-05,0.006522936,-0.00127804,0.006522936
3.700976527,21.11060929,1.713927363,0.736433901,0.009103189,0.676448255,-0.359648625,0.852171997,0.380073354,-0.57299038,-0.523182588,0.630842297,2.60012858,20.10545371,2.925922314,-0.413082975,0.84916962,0.329049255,-0.707844955,-0.072048155,-0.702683843,-0.57299038,-0.523182588,0.630842297,12.01610163,52.94372216,8.788398746,0.442357657,0.403993073,-0.487019409,-1.604279128,-1.464778914,1.766131282,1.575495802,-2.378824568,-0.541848824,0.478531166,35.07503712,23.78213501,-72.42255709,-8.697988119,-68.46742449,40.98327444,-85.21242144,-32.54550308,1.575495802,-2.378824568,-0.541848824,6.078952995,27.63402131,2485.185646,-14.9816439,1656.819623,-5692.896221,710.3832489,-657.4669933,74.50743146,-868.1079358,14406.48906,-30073.5746,-91.74596981,361.2028865,22464.884,-39341.87869,0.456652361,7331.378932,100273.3398,1282.058198,97579.22407,6049.320734,2694.11575,0,0,7331.378932,100273.3398,107604.7187,6.720654847,-6.720654847,2.82E-11,921.5279686,42.7220314,160.0341702,-1188.65917,434.0493139,1515.950686,964.25,1.00E-20,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,0,0,0,-2.78E-17,-5.55E-17,0,1.11E-16,0,-1.11E-16,0,-4.16E-17,0,1.11E-16,1.11E-16,0,1.11E-16,2.78E-17,9.71E-17,0,1.37E-06,-7.35E-06,-5.50E-06,-4.06E-06,-1.65E-07,-6.18E-07,0.001303049,-0.001207098,-5.50E-06,0.001601302,0.003393055,0.002242403,-0.000146412,-7.53E-05,0.006786109,0.004484805,0.006786109
3.712988418,21.16365247,1.722728639,0.736880966,0.009512988,0.675955579,-0.36125124,0.850703392,0.381839339,-0.571405271,-0.525559932,0.630303716,2.60063633,20.1405473,2.949738066,-0.483380979,0.836207842,0.259035277,-0.663203472,-0.156662704,-0.731859243,-0.571405271,-0.525559932,0.630303716,11.97336117,52.99109177,8.789006553,0.450494934,0.414433379,-0.496924095,-1.596371121,-1.468234464,1.760792456,1.590193726,-2.369071346,-0.533775236,0.535518443,35.01187763,23.7813246,-67.97259829,-17.1885339,-71.36049283,48.17214294,-83.77492147,-25.72193769,1.590193726,-2.369071346,-0.533775236,-1.236626468,34.89652185,2568.540555,-19.90423784,4935.109499,-5775.995024,194503.2823,195611.7511,77.00825199,1043.644989,-24990.79412,26554.55243,-152.9694589,85.91540952,-18764.73554,52107.11388,0.457653791,7338.099587,100266.6192,1280.771945,97579.11453,6057.327643,2687.504633,0,0,7338.099587,100266.6192,107604.7188,6.624657355,-6.624657355,-4.55E-12,918.097144,46.15285599,163.9532785,-1192.578278,439.0117791,1510.988221,964.25,2.27E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,-2.78E-17,-5.55E-17,-5.55E-17,0,0,1.39E-17,2.78E-17,2.78E-17,5.55E-17,5.55E-17,0,0,1.39E-17,5.55E-17,8.33E-17,5.03E-06,-1.16E-06,3.38E-06,-6.22E-06,1.65E-07,6.19E-07,-0.001410762,0.001311141,3.38E-06,-0.001665735,0.003374909,-0.001267906,-6.84E-05,2.08E-05,0.006749818,-0.002535812,0.006749818
3.724957437,21.21674298,1.73153051,0.737336022,0.009933166,0.675453124,-0.362845904,0.849231365,0.383599972,-0.569805616,-0.527927477,0.629773085,2.601201243,20.17557779,2.973553026,-0.548870523,0.814845112,0.186463379,-0.611606662,-0.239416002,-0.754067152,-0.569805616,-0.527927477,0.629773085,11.9304797,53.03823799,8.789586793,0.458317437,0.424721486,-0.506550995,-1.588400921,-1.471613773,1.755444325,1.604545315,-2.359254614,-0.525970398,0.592693738,34.94901601,23.78055094,-62.81937757,-25.47588904,-73.57595323,54.87405901,-81.49523486,-18.63042933,1.604545315,-2.359254614,-0.525970398,6.341563,27.46024981,2490.682069,-15.70206353,1688.255592,-5683.768561,601.9926857,-556.8664699,74.67374941,-1142.810205,14123.40993,-29040.57367,-92.74186367,360.0076119,23632.35819,-40003.20758,0.458655222,7344.724244,100259.9945,1279.428502,97579.04509,6065.295743,2680.949413,0,0,7344.724244,100259.9945,107604.7187,6.493671763,-6.493671763,7.27E-12,914.690604,49.55939598,167.7510432,-1196.376043,443.9430528,1506.056947,964.25,-1.14E-13,-1028.625,-2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,0,2.78E-17,0,1.39E-17,0,0,0,-1.39E-17,0,0,2.78E-17,0,0,0,4.16E-17,0,1.39E-17,1.33E-06,-7.41E-06,-5.60E-06,-3.70E-06,-1.66E-07,-6.20E-07,0.00158007,-0.001481972,-5.60E-06,0.001327356,0.003456003,0.001596735,-0.000141347,-7.59E-05,0.006912007,0.003193471,0.006912007
3.736883219,21.26988049,1.740332657,0.73779897,0.010363758,0.67494094,-0.364432525,0.847756039,0.385355203,-0.56819153,-0.530285103,0.629250423,2.601823805,20.21054562,2.997367617,-0.608866118,0.785322984,0.11202616,-0.553570624,-0.319476948,-0.7690865,-0.56819153,-0.530285103,0.629250423,11.88701066,53.08495015,8.789558001,0.466256286,0.43523289,-0.516354479,-1.580306897,-1.474821963,1.750002515,1.61901628,-2.34926048,-0.517859205,0.650652453,34.88673313,23.78058933,-57.00039642,-33.48401781,-75.08580845,61.03219872,-78.39791133,-11.36535389,1.61901628,-2.34926048,-0.517859205,-1.090375478,34.52058666,2552.489695,-20.45947262,5128.579777,-5714.875537,194626.3537,195496.1812,76.5230885,1234.91606,-25170.83966,27501.81219,-159.7510648,82.80745605,-17634.65733,51872.94434,0.459656652,7351.217916,100253.5008,1278.079347,97578.96494,6073.138569,2674.53589,0,0,7351.217916,100253.5008,107604.7187,6.467575224,-6.467575224,-1.82E-12,911.1465462,53.10345376,171.6220022,-1200.247002,448.9327693,1501.067231,964.25,-2.27E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,2.78E-17,0,-1.39E-17,0,0,0,-2.78E-17,-4.16E-17,2.78E-17,4.16E-17,0,0,0,5.55E-17,4.16E-17,4.16E-17,5.28E-06,-1.42E-06,3.37E-06,-6.34E-06,1.67E-07,6.22E-07,-0.001733475,0.001633312,3.37E-06,-0.001369066,0.003367655,-0.001907201,-7.26E-05,1.85E-05,0.006735311,-0.003814401,0.006735311
3.748765386,21.32306468,1.749134767,0.738269716,0.010804804,0.67441907,-0.36601103,0.846277521,0.387105003,-0.566563105,-0.532632719,0.628735743,2.602504521,20.2454512,3.021182257,-0.662737505,0.747964901,0.036434957,-0.489678718,-0.396044055,-0.776764997,-0.566563105,-0.532632719,0.628735743,11.84337434,53.13148271,8.789513305,0.473890234,0.445598621,-0.525892782,-1.572193337,-1.477990389,1.744597885,1.63317957,-2.339264995,-0.510032043,0.708834215,34.82468972,23.78064893,-50.58845989,-41.12541187,-75.8806217,66.56906577,-74.51754048,-3.969701171,1.63317957,-2.339264995,-0.510032043,6.615604842,27.27410967,2496.092218,-16.4229982,1722.850551,-5686.34128,465.5634744,-428.2713649,74.83749317,-1371.312048,14025.2719,-27971.98952,-93.82842669,359.2294356,24705.42771,-40876.42381,0.460658083,7357.685491,100247.0333,1276.734461,97578.86217,6080.95103,2668.171085,0,0,7357.685491,100247.0333,107604.7188,6.265624103,-6.265624103,-4.54E-12,907.6421248,56.60787518,175.3764057,-1204.001406,453.9108369,1496.089163,964.25,1.00E-20,-1028.625,2.27E-13,1950,4.55E-13,4,6,4,6,30,6,0,0,0,0,2.78E-17,0,0,1.11E-16,0,1.39E-17,1.21E-17,-2.78E-17,1.11E-16,0,1.11E-16,0,1.39E-17,3.99E-17,2.78E-17,1.29E-06,-7.37E-06,-5.59E-06,-3.36E-06,-1.68E-07,-6.23E-07,0.00179788,-0.001700951,-5.59E-06,0.001010329,0.003397699,0.00095216,-0.000136527,-7.56E-05,0.006795398,0.00190432,0.006795398
3.760603583,21.37629523,1.757936523,0.738748156,0.011256334,0.67388757,-0.36758133,0.844795934,0.388849322,-0.564920461,-0.534970209,0.628229057,2.603243863,20.28029497,3.044997368,-0.709916147,0.703172765,-0.039586957,-0.420575721,-0.468353434,-0.777020672,-0.564920461,-0.534970209,0.628229057,11.7991969,53.1775247,8.788851807,0.481623449,0.456171555,-0.53559043,-1.563920514,-1.480950139,1.739056415,1.647415975,-2.329035901,-0.50189109,0.767737466,34.76330039,23.78153092,-43.63402772,-48.33088318,-75.94600045,71.43949154,-69.89461841,3.459080973,1.647415975,-2.329035901,-0.50189109,-0.942078931,34.14178089,2536.392582,-20.98598787,5316.845834,-5638.271987,194763.5396,195366.4045,76.03657869,1377.868096,-25168.33186,28465.75521,-166.3078445,79.16570046,-16614.66697,51436.10735,0.461659514,7363.951115,100240.7676,1275.322921,97578.8111,6088.628194,2661.956532,0,0,7363.951115,100240.7676,107604.7187,6.306889402,-6.306889402,1.00E-20,903.9872635,60.2627365,179.1965849,-1207.821585,458.925997,1491.074003,964.25,-1.14E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,5.55E-17,2.78E-17,0,0,0,-2.60E-17,1.56E-17,2.78E-17,5.55E-17,0,0,0,2.60E-17,7.11E-17,5.55E-17,5.52E-06,-1.77E-06,3.26E-06,-6.43E-06,1.69E-07,6.25E-07,-0.001988877,0.001891471,3.26E-06,-0.001007551,0.003239994,-0.002534078,-7.64E-05,1.53E-05,0.006479988,-0.005068157,0.006479988
3.772397439,21.42957181,1.766737611,0.739234197,0.011718386,0.673346479,-0.369143355,0.843311386,0.390588132,-0.56326369,-0.537297483,0.62773038,2.604042327,20.31507736,3.068813372,-0.749901258,0.651422597,-0.115311335,-0.346961264,-0.53568649,-0.769842754,-0.56326369,-0.537297483,0.62773038,11.75481786,53.22342786,8.788177219,0.48906929,0.466612597,-0.545043961,-1.555667546,-1.483904117,1.733595083,1.661391603,-2.318862665,-0.494038523,0.826909518,34.70209618,23.78243037,-36.22195011,-55.02159464,-75.28640153,75.57909428,-64.57911362,10.87624635,1.661391603,-2.318862665,-0.494038523,6.900674892,27.07279249,2501.175896,-17.14183822,1763.326499,-5699.96661,306.5435863,-276.8746059,74.99138351,-1541.379137,14115.36524,-26901.99904,-95.10109448,358.8438445,25645.99993,-41940.59372,0.462660944,7370.258005,100234.4607,1273.975854,97578.67587,6096.282151,2655.78488,0,0,7370.258005,100234.4607,107604.7187,6.037825372,-6.037825372,1.09E-11,900.3839384,63.86606156,182.9085246,-1211.533525,463.9501999,1486.0498,964.25,1.14E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,2.78E-17,2.78E-17,2.78E-17,0,0,0,6.94E-18,-4.16E-17,0,4.16E-17,0,0,0,3.47E-17,6.94E-17,2.78E-17,1.26E-06,-7.24E-06,-5.48E-06,-3.06E-06,-1.70E-07,-6.27E-07,0.001951366,-0.001858857,-5.48E-06,0.000661472,0.003220603,0.000331364,-0.000132126,-7.44E-05,0.006441207,0.000662728,0.006441207
3.784146608,21.48289409,1.775537715,0.739727732,0.012190986,0.672795855,-0.370697021,0.841824002,0.392321385,-0.561592914,-0.539614427,0.627239722,2.604900373,20.34979881,3.092630687,-0.782264991,0.593259591,-0.190011949,-0.269582792,-0.59737704,-0.755291858,-0.561592914,-0.539614427,0.627239722,11.70995179,53.26878835,8.78688743,0.496590248,0.477237695,-0.55463158,-1.547223917,-1.486615239,1.727958067,1.675386882,-2.308405709,-0.485875741,0.88673094,34.64161554,23.78415009,-28.41304976,-61.13823727,-73.90139616,78.95676913,-58.6257285,18.1839723,1.675386882,-2.308405709,-0.485875741,-0.791698885,33.76324775,2520.487092,-21.4859087,5497.148209,-5547.12573,194910.2323,195226.7774,75.55593331,1469.558812,-24982.89168,29412.92314,-172.5439362,75.02642578,-15740.88334,50820.6024,0.463662375,7376.29583,100228.4229,1272.503483,97578.6525,6103.792347,2649.770422,0,0,7376.29583,100228.4229,107604.7187,6.141479008,-6.141479008,1.36E-11,896.6210017,67.62899834,186.6754922,-1215.300492,468.989353,1481.010647,964.25,1.14E-13,-1028.625,1.00E-20,1950,4.55E-13,4,6,4,6,30,6,1.11E-16,0,-5.55E-17,-2.78E-17,-2.78E-17,0,0,0,-5.55E-17,1.39E-17,3.47E-17,-2.78E-17,1.11E-16,1.11E-16,0,1.11E-16,4.16E-17,6.25E-17,2.78E-17,5.75E-06,-2.19E-06,3.06E-06,-6.46E-06,1.72E-07,6.28E-07,-0.002163167,0.002071697,3.06E-06,-0.000596386,0.002996488,-0.00312619,-7.96E-05,1.14E-05,0.005992977,-0.00625238,0.00625238
3.795850726,21.53626175,1.784336517,0.740228667,0.012674171,0.672235737,-0.372242258,0.84033389,0.394049051,-0.559908227,-0.541920952,0.626757097,2.605818488,20.38445977,3.116449737,-0.806657037,0.529292329,-0.262971586,-0.189227912,-0.652817977,-0.733499479,-0.559908227,-0.541920952,0.626757097,11.66484314,53.31404564,8.785577985,0.503848137,0.487751357,-0.564003702,-1.538834912,-1.489350701,1.722439036,1.68917457,-2.298054776,-0.47799471,0.946875809,34.58127248,23.78589602,-20.30134907,-66.61352203,-71.80942153,81.52340569,-52.0977433,25.33852092,1.68917457,-2.298054776,-0.47799471,7.196157045,26.85382309,2505.701965,-17.85545376,1812.281337,-5723.434995,131.8329599,-109.3302391,75.12841236,-1643.449557,14390.70979,-25864.83925,-96.65028801,358.8066902,26420.51483,-43167.98993,0.464663805,7382.437309,100222.2814,1271.152492,97578.4867,6111.284817,2643.794745,0,0,7382.437309,100222.2814,107604.7187,5.811507484,-5.811507484,2.46E-11,892.917557,71.33244296,190.3456843,-1218.970684,474.0586189,1475.941381,964.25,1.14E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,0,0,2.78E-17,1.39E-17,0,0,0,-2.78E-17,0,0,2.78E-17,0,0,0,2.78E-17,2.78E-17,1.39E-17,1.23E-06,-7.02E-06,-5.28E-06,-2.81E-06,-1.73E-07,-6.30E-07,0.002037313,-0.001952304,-5.28E-06,0.000292046,0.002931386,-0.000243849,-0.000128297,-7.25E-05,0.005862771,-0.000487698,0.005862771
3.807509457,21.58967444,1.793133706,0.740736892,0.013167962,0.671666183,-0.373778985,0.838841175,0.395771086,-0.558209752,-0.544216949,0.626282513,2.606797119,20.4190607,3.140270939,-0.822808286,0.460186527,-0.333488957,-0.106716432,-0.701467229,-0.704666822,-0.558209752,-0.544216949,0.626282513,11.61930763,53.35871457,8.783664671,0.511150929,0.498419598,-0.573477686,-1.530229143,-1.491813834,1.716711277,1.702923324,-2.287378057,-0.469817907,1.007589831,34.5217139,23.78844711,-11.95500409,-71.40063798,-69.02384113,83.26380623,-45.06176211,32.24441471,1.702923324,-2.287378057,-0.469817907,-0.638995786,33.38775536,2504.998095,-21.96185358,5666.909837,-5442.932546,195061.9147,195081.5785,75.0879721,1508.359782,-24620.22327,30310.3055,-178.3705734,70.44518537,-15044.3526,50056.8031,0.465665236,7388.248817,100216.4699,1269.621826,97578.48866,6118.626991,2637.981276,0,0,7388.248817,100216.4699,107604.7187,5.970327715,-5.970327716,-4.46E-11,889.0494945,75.20050547,194.0572679,-1222.682268,479.1206869,1470.879313,964.25,9.09E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,2.78E-17,-1.39E-17,-1.11E-16,0,0,4.16E-17,1.39E-17,0,1.11E-16,1.11E-16,0,0,4.16E-17,4.16E-17,1.39E-17,5.95E-06,-2.69E-06,2.76E-06,-6.45E-06,1.75E-07,6.31E-07,-0.002246422,0.00216384,2.76E-06,-0.000153964,0.002645809,-0.003662455,-8.22E-05,6.72E-06,0.005291619,-0.007324909,0.007324909
3.819122442,21.64313181,1.801928961,0.741252314,0.013672394,0.671087231,-0.375307136,0.837345969,0.39748746,-0.556497583,-0.546502327,0.625815985,2.607836743,20.45360203,3.164094719,-0.830533803,0.386658047,-0.400885465,-0.022891947,-0.742853122,-0.669062925,-0.556497583,-0.546502327,0.625815985,11.5734836,53.40330892,8.78171557,0.518220619,0.509002682,-0.582771168,-1.521706996,-1.494326279,1.71113287,1.716521771,-2.276848697,-0.461905573,1.068688533,34.46225478,23.79104591,-3.473956995,-75.44623975,-65.5766134,84.14566457,-37.59177902,38.86165367,1.716521771,-2.276848697,-0.461905573,7.501226982,26.61515999,2509.456189,-18.56031992,1872.073213,-5754.99969,-50.60170664,66.62344007,75.24208077,-1671.386525,14842.14094,-24893.66486,-98.55736986,359.0552331,27001.14517,-44525.04985,0.466666667,7394.219144,100210.4996,1268.264236,97578.29516,6125.954909,2632.204447,0,0,7394.219144,100210.4996,107604.7187,5.58777904,-5.58777904,1.55E-11,885.2446012,79.00539882,197.6861918,-1226.311192,484.2335221,1465.766478,964.25,1.00E-20,-1028.625,-2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,0,0,0,-1.39E-17,0,1.11E-16,0,0,0,-2.78E-17,1.11E-16,0,1.11E-16,0,0,0,4.16E-17,1.23E-06,-6.73E-06,-5.00E-06,-2.61E-06,-1.77E-07,-6.33E-07,0.002054102,-0.001979394,-5.00E-06,-8.68E-05,0.00254068,-0.000753333,-0.000125171,-7.00E-05,0.00508136,-0.001506665,0.00508136
3.830689357,21.69663354,1.810721972,0.741774821,0.014187484,0.670498941,-0.376826634,0.835848395,0.399198131,-0.554771847,-0.548776981,0.625357516,2.608937796,20.48808423,3.187921491,-0.829734817,0.309465594,-0.464511764,0.061386729,-0.776578954,-0.627022167,-0.554771847,-0.548776981,0.625357516,11.52729705,53.44727746,8.779183657,0.525300155,0.519705517,-0.592128619,-1.512948296,-1.496542801,1.705319736,1.730019857,-2.265961132,-0.453722239,1.130270595,34.40363005,23.79442179,5.069646195,-78.71811804,-61.49419649,84.170892,-29.76352435,45.09974526,1.730019857,-2.265961132,-0.453722239,-0.483537081,33.01760441,2490.129899,-22.41680067,5823.849844,-5327.706005,195214.1798,194934.9985,74.63889457,1493.717323,-24091.94068,31126.43739,-183.7100391,65.49533533,-14549.93499,49180.40479,0.467668097,7399.806923,100204.9118,1266.678701,97578.31916,6133.128222,2626.592671,0,0,7399.806923,100204.9118,107604.7187,5.792563289,-5.792563289,1.91E-11,881.2744994,82.97550056,201.3405297,-1229.96553,489.3178008,1460.682199,964.25,-1.14E-13,-1028.625,4.55E-13,1950,1.00E-20,4,6,4,6,30,6,0,1.11E-16,-1.11E-16,0,-2.78E-17,-2.78E-17,0,0,1.11E-16,-5.55E-17,0,2.78E-17,1.11E-16,0,1.11E-16,2.22E-16,5.55E-17,2.78E-17,5.55E-17,6.13E-06,-3.23E-06,2.39E-06,-6.38E-06,1.79E-07,6.35E-07,-0.002233377,0.002162311,2.39E-06,0.000299209,0.002200422,-0.004123809,-8.40E-05,1.55E-06,0.004400844,-0.008247618,0.008247618
3.84220985,21.75017927,1.819512416,0.742304318,0.014713265,0.66990135,-0.378337415,0.834348568,0.400903066,-0.553032639,-0.551040822,0.624907123,2.610100744,20.52250776,3.211751685,-0.820399938,0.229402814,-0.523754036,0.145254402,-0.802326842,-0.5789411,-0.553032639,-0.551040822,0.624907123,11.48077316,53.49119129,8.776590466,0.532180899,0.530354214,-0.601345521,-1.504295548,-1.498827407,1.69967973,1.743426675,-2.255252017,-0.445776177,1.19230246,34.34507828,23.79787938,13.57344091,-81.17868972,-56.82108286,83.32483143,-21.65868697,50.92501458,1.743426675,-2.255252017,-0.445776177,7.814866364,26.3552775,2512.248431,-19.25265859,1944.709935,-5792.425271,-232.2139739,242.6432152,75.32661754,-1622.983388,15454.60227,-24019.43891,-100.8908269,359.5100233,27366.79768,-45973.54393,0.468669528,7405.599487,100199.1193,1265.311011,97578.10169,6140.288476,2621.017576,0,0,7405.599487,100199.1193,107604.7188,5.367588178,-5.367588178,-3.37E-11,877.3668017,86.8831983,204.9283829,-1233.553383,494.4722976,1455.527702,964.25,4.55E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,-1.11E-16,0,0,0,0,0,0,0,0,-2.78E-17,0,2.78E-17,1.11E-16,1.11E-16,0,0,2.78E-17,0,2.78E-17,1.25E-06,-6.40E-06,-4.64E-06,-2.45E-06,-1.81E-07,-6.37E-07,0.002001495,-0.001939518,-4.64E-06,-0.000464103,0.002062698,-0.00117931,-0.000122853,-6.70E-05,0.004125395,-0.00235862,0.004125395
3.853683604,21.80376864,1.828299988,0.742840691,0.01524975,0.669294518,-0.379839405,0.832846609,0.402602227,-0.551280087,-0.553293748,0.624464807,2.61132601,20.55687309,3.23558571,-0.80260539,0.147290239,-0.578039941,0.227848315,-0.819860728,-0.52527472,-0.551280087,-0.553293748,0.624464807,11.43395311,53.53445166,8.773444846,0.539032987,0.541083682,-0.610584343,-1.495393534,-1.50079932,1.693787008,1.756671255,-2.24416314,-0.437593291,1.254729188,34.28739779,23.80207354,21.96481473,-82.81185278,-51.59562568,81.62701227,-13.35898888,56.25441293,1.756671255,-2.24416314,-0.437593291,-0.324715678,32.65455593,2476.059474,-22.85394046,5966.089749,-5203.917357,195362.6992,194791.1775,74.21407383,1426.00781,-23415.19782,31832.44961,-188.4993046,60.26575171,-14275.40672,48231.17999,0.469670959,7410.967075,100193.7517,1263.67481,97578.14363,6147.292265,2615.608046,0,0,7410.967075,100193.7517,107604.7188,5.607491861,-5.607491861,1.82E-11,873.2977944,90.95220557,208.5239636,-1237.148964,499.578443,1450.421557,964.25,2.27E-13,-1028.625,2.27E-13,1950,-4.55E-13,4,6,4,6,30,6,-5.55E-17,0,0,2.78E-17,0,0,0,0,-5.55E-17,-2.78E-17,2.78E-17,0,5.55E-17,5.55E-17,0,5.55E-17,5.55E-17,2.78E-17,0,6.27E-06,-3.81E-06,1.94E-06,-6.25E-06,1.84E-07,6.38E-07,-0.002123865,0.002066531,1.94E-06,0.000741789,0.001676138,-0.004493882,-8.48E-05,-3.99E-06,0.003352276,-0.008987764,0.008987764
3.865110278,21.85740132,1.837084361,0.743383846,0.01579697,0.668678483,-0.381332541,0.831342635,0.404295581,-0.549514287,-0.555535669,0.624030584,2.612614051,20.59118069,3.259423999,-0.77651442,0.063966801,-0.626844162,0.30831705,-0.82902857,-0.466532129,-0.549514287,-0.555535669,0.624030584,11.3867462,53.57766708,8.770203685,0.545723482,0.551793477,-0.619725933,-1.486612506,-1.502851065,1.688082789,1.769882945,-2.233272557,-0.429611666,1.317671736,34.22977723,23.80639509,30.14257838,-83.59695658,-45.87337485,79.08054805,-4.950499939,61.06293372,1.769882945,-2.233272557,-0.429611666,8.135886641,26.07322619,2513.918957,-19.92859074,2031.748462,-5833.058949,-404.4221259,410.3186352,75.37717109,-1500.165645,16207.63589,-23269.89345,-103.7028537,360.0775662,27503.87901,-47471.91307,0.470672389,7416.574567,100188.1442,1262.292825,97577.90665,6154.281742,2610.237533,0,0,7416.574567,100188.1442,107604.7188,5.151691304,-5.151691304,-9.10E-13,869.2859999,94.96400015,212.0706291,-1240.695629,504.7723014,1445.227699,964.25,1.00E-20,-1028.625,-4.55E-13,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,0,-2.78E-17,5.55E-17,0,1.11E-16,0,0,2.78E-17,5.55E-17,1.11E-16,0,1.67E-16,0,0,5.55E-17,1.11E-16,1.29E-06,-6.03E-06,-4.22E-06,-2.36E-06,-1.86E-07,-6.40E-07,0.001880534,-0.001833268,-4.22E-06,-0.000828837,0.001514719,-0.001507001,-0.000121412,-6.37E-05,0.003029439,-0.003014003,0.003029439
3.876489561,21.91107694,1.845865232,0.743933665,0.016354935,0.668053305,-0.382816756,0.829836768,0.405983091,-0.547735368,-0.557766488,0.623604451,2.613965277,20.62543103,3.283266959,-0.742375754,-0.019718655,-0.669693523,0.385829245,-0.829763653,-0.403271712,-0.547735368,-0.557766488,0.623604451,11.33930921,53.62021238,8.766449026,0.55234488,0.562542288,-0.628844899,-1.477577043,-1.504580866,1.682116521,1.782872478,-2.221992289,-0.421435531,1.380921058,34.17305016,23.8114013,38.03721513,-83.53485511,-39.70292005,75.72237867,3.482433727,65.27715559,1.782872478,-2.221992289,-0.421435531,-0.161777674,32.29978175,2462.930666,-23.27652132,6092.247204,-5074.413535,195503.1723,194654.2633,73.81788064,1306.517331,-22612.13312,32403.03617,-192.693186,54.85780123,-14230.80967,47251.58537,0.47167382,7421.726258,100182.9925,1260.610783,97577.96179,6161.115475,2605.030698,0,0,7421.726258,100182.9925,107604.7188,5.414625698,-5.414625698,1.00E-20,865.1211773,99.12882271,215.6063176,-1244.231318,509.900302,1440.099698,964.25,-1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,2.78E-17,0,0,0,-1.11E-16,0,0,0,0,1.11E-16,0,1.11E-16,0,2.78E-17,0,0,6.38E-06,-4.41E-06,1.45E-06,-6.06E-06,1.88E-07,6.42E-07,-0.001922867,0.00188099,1.45E-06,0.001152956,0.001091546,-0.004759573,-8.48E-05,-9.72E-06,0.002183092,-0.009519146,0.009519146
3.887821123,21.96479514,1.854642273,0.744490054,0.016923673,0.66741902,-0.384291987,0.828329126,0.407664724,-0.545943429,-0.559986114,0.623186428,2.615380134,20.6596246,3.307115023,-0.700521224,-0.102916091,-0.706171575,0.459582187,-0.822085051,-0.336095795,-0.545943429,-0.559986114,0.623186428,11.29143754,53.66271139,8.762556757,0.55884323,0.573307905,-0.637911604,-1.468669983,-1.506394669,1.676345255,1.795884467,-2.210918372,-0.413417251,1.444749941,34.11638481,23.81659099,45.5522605,-82.62230837,-33.14896091,71.57278161,11.85283208,68.88274803,1.795884467,-2.210918372,-0.413417251,8.462961749,25.76866995,2514.343647,-20.58429235,2134.209161,-5873.922577,-559.1598155,561.7170173,75.38996827,-1308.867796,17076.05467,-22668.59527,-107.0264981,360.653687,27406.79851,-48976.72827,0.47267525,7427.140884,100177.5779,1259.209771,97577.71033,6167.931113,2599.867532,0,0,7427.140884,100177.5779,107604.7188,4.940628917,-4.940628917,4.55E-12,861.0041456,103.2458544,219.1113451,-1247.736345,515.1308654,1434.869135,964.25,2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,2.78E-17,-2.78E-17,0,0,0,1.39E-17,-2.78E-17,1.39E-17,2.78E-17,0,0,0,1.39E-17,5.55E-17,4.16E-17,1.36E-06,-5.65E-06,-3.76E-06,-2.31E-06,-1.91E-07,-6.44E-07,0.001693607,-0.001662515,-3.76E-06,-0.00116998,0.000916473,-0.001725142,-0.000120885,-6.03E-05,0.001832945,-0.003450284,0.003450284
3.89910466,22.01855557,1.863415183,0.745052896,0.01750319,0.66677569,-0.385758172,0.82681983,0.409340447,-0.5441386,-0.562194456,0.622776507,2.616859022,20.69376187,3.330968597,-0.651362492,-0.18478284,-0.73592269,0.528810068,-0.8060972,-0.265644907,-0.5441386,-0.562194456,0.622776507,11.24339915,53.7045354,8.758197318,0.56523166,0.584069504,-0.646910384,-1.459511031,-1.507885202,1.670311565,1.80861866,-2.199456785,-0.405253352,1.508801132,34.06061947,23.82240358,52.62474993,-80.87728509,-26.26826697,66.68518743,20.07719016,71.81774002,1.80861866,-2.199456785,-0.405253352,0.006141526,31.9538391,2450.849611,-23.68769461,6201.51276,-4942.315921,195631.2871,194528.4547,73.45354309,1137.548171,-21709.14664,32817.30668,-196.266863,49.38167008,-14418.07278,46285.26895,0.473676681,7432.081513,100172.6372,1257.487179,97577.77345,6174.594334,2594.863788,0,0,7432.081513,100172.6372,107604.7187,5.213703417,-5.213703417,-2.00E-11,856.7464663,107.5035337,222.5863954,-1251.211395,520.2810009,1429.718999,964.25,1.00E-20,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,0,-5.55E-17,0,0,-5.55E-17,0,-5.55E-17,1.39E-17,2.78E-17,1.39E-17,5.55E-17,5.55E-17,0,5.55E-17,6.94E-17,2.78E-17,1.39E-17,6.45E-06,-5.00E-06,9.20E-07,-5.82E-06,1.93E-07,6.45E-07,-0.001640153,0.001614921,9.20E-07,0.001513718,0.000467347,-0.004911515,-8.38E-05,-1.55E-05,0.000934695,-0.00982303,0.00982303
3.910339851,22.07235785,1.872183634,0.745622092,0.01809351,0.666123352,-0.387215249,0.825309001,0.411010223,-0.542320981,-0.564391422,0.622374707,2.618402373,20.72784333,3.354828116,-0.595387003,-0.264492216,-0.758655511,0.592791929,-0.781988612,-0.192591639,-0.542320981,-0.564391422,0.622374707,11.1948824,53.74630011,8.75365172,0.57153538,0.594884866,-0.655901774,-1.45048026,-1.509456074,1.664470371,1.821425373,-2.188197744,-0.397198193,1.57349014,34.00493318,23.82846437,59.16629888,-78.31372716,-19.13242374,61.09572787,28.07110261,74.08007149,1.821425373,-2.188197744,-0.397198193,8.79466855,25.44189824,2513.437938,-21.21614729,2252.5091,-5911.822211,-689.3809641,689.8840281,75.36243481,-1058.598681,18030.77458,-22234.14844,-110.8735116,361.1274726,27078.18897,-50444.22108,0.474678112,7437.295216,100167.4235,1256.062044,97577.51293,6181.233172,2589.9106,0,0,7437.295216,100167.4235,107604.7187,4.734709362,-4.734709362,2.36E-11,852.5232941,111.7267059,226.0489966,-1254.673997,525.5453049,1424.454695,964.25,1.14E-13,-1028.625,-4.55E-13,1950,-4.55E-13,4,6,4,6,30,6,0,0,0,0,0,-2.78E-17,0,0,0,2.78E-17,0,0,2.78E-17,0,0,0,2.78E-17,0,2.78E-17,1.47E-06,-5.27E-06,-3.27E-06,-2.31E-06,-1.96E-07,-6.47E-07,0.00144463,-0.00143061,-3.27E-06,-0.001476416,0.000289429,-0.001826378,-0.000121272,-5.69E-05,0.000578858,-0.003652755,0.003652755
3.921526402,22.12620161,1.880947325,0.746197527,0.018694638,0.665462066,-0.388663162,0.823796758,0.412674023,-0.540490701,-0.566576926,0.62198102,2.620010577,20.76186947,3.378693982,-0.533153095,-0.341241813,-0.774145853,0.650859108,-0.750029741,-0.117634215,-0.540490701,-0.566576926,0.62198102,11.14625714,53.78739704,8.748691189,0.577689519,0.60565346,-0.664780931,-1.441207711,-1.51071038,1.658375294,1.833905083,-2.176564824,-0.389051085,1.63832381,33.95013728,23.83507841,65.12370469,-74.96618123,-11.80400247,54.87272554,35.75532912,75.6206124,1.833905083,-2.176564824,-0.389051085,0.179974125,31.61667012,2439.881466,-24.09036635,6293.70571,-4810.903448,195742.7244,194418.0012,73.12304696,922.6267686,-20736.03278,33059.49486,-199.2176322,43.95218707,-14830.91959,45375.53015,0.475679542,7442.029926,100162.6888,1254.304473,97577.57849,6187.725453,2585.110334,0,0,7442.029926,100162.6888,107604.7187,5.004701918,-5.004701918,-3.09E-11,848.1755028,116.0744972,229.4630495,-1258.088049,530.7180931,1419.281907,964.25,3.41E-13,-1028.625,4.55E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,-5.55E-17,-2.78E-17,-2.78E-17,0,0,0,-5.55E-17,-2.78E-17,2.78E-17,6.94E-18,5.55E-17,0,0,1.11E-16,5.55E-17,5.55E-17,6.94E-18,6.47E-06,-5.56E-06,3.72E-07,-5.53E-06,1.98E-07,6.49E-07,-0.001289586,0.001281604,3.72E-07,0.001808062,-0.000174384,-0.004944399,-8.19E-05,-2.10E-05,-0.000348768,-0.009888799,0.009888799
3.932664,22.1800865,1.889705928,0.7467791,0.019306595,0.66479187,-0.390101849,0.822283223,0.414331809,-0.538647866,-0.568750873,0.621595464,2.621684052,20.7958408,3.402566631,-0.465284445,-0.414261643,-0.782238887,0.702402208,-0.710570008,-0.041489785,-0.538647866,-0.568750873,0.621595464,11.09711629,53.82840994,8.743491106,0.583795559,0.616511693,-0.673695737,-1.432055763,-1.512033583,1.652461414,1.846500062,-2.165119179,-0.380959784,1.703844945,33.89545341,23.84201186,70.4196861,-70.86484994,-4.358943021,48.06620806,43.05139573,76.4506928,1.846500062,-2.165119179,-0.380959784,9.129533412,25.0938137,2511.159372,-21.82089035,2386.417953,-5943.471249,-789.4726392,789.2537072,75.29327363,-761.7428254,19039.77975,-21979.56058,-115.2330211,361.3856411,26528.83654,-51831.83078,0.476680973,7447.034627,100157.6841,1252.84994,97577.31455,6194.184687,2580.369568,0,0,7447.034627,100157.6841,107604.7187,4.534001137,-4.534001137,-7.28E-12,843.8456004,120.4043996,232.8821072,-1261.507107,536.0129252,1413.987075,964.25,1.14E-13,-1028.625,-4.55E-13,1950,4.55E-13,4,6,4,6,30,6,0,0,0,2.78E-17,2.78E-17,-5.55E-17,0,0,0,-1.04E-17,2.78E-17,3.12E-17,5.55E-17,0,0,0,3.82E-17,5.55E-17,8.67E-17,1.61E-06,-4.92E-06,-2.77E-06,-2.35E-06,-2.01E-07,-6.51E-07,0.001139325,-0.001142687,-2.77E-06,-0.001737067,-0.000343962,-0.001807517,-0.000122536,-5.38E-05,-0.000687924,-0.003615034,0.003615034
3.943752357,22.23401212,1.898459145,0.747366695,0.019929382,0.664112824,-0.391531258,0.820768515,0.415983555,-0.536792602,-0.570913184,0.621218028,2.623423181,20.8297578,3.426446462,-0.392463756,-0.482821834,-0.782850737,0.746877435,-0.664034045,0.035112456,-0.536792602,-0.570913184,0.621218028,11.04791779,53.86877421,8.737932464,0.589714995,0.62728225,-0.682456692,-1.422679299,-1.513054737,1.646310723,1.858727159,-2.153324596,-0.372833013,1.76944295,33.84163438,23.84942338,75.01363303,-66.05964765,3.136991678,40.75717371,49.88757048,76.53492559,1.858727159,-2.153324596,-0.372833013,0.360671627,31.28762569,2430.048598,-24.48706171,6369.305818,-4683.484384,195833.2282,194327.135,72.8270794,666.7640693,-19724.9968,33119.49891,-201.565792,38.68430199,-15455.06617,44563.78728,0.477682403,7451.568629,100153.1501,1251.063056,97577.37691,6200.505573,2575.773213,0,0,7451.568629,100153.1501,107604.7187,4.787839594,-4.787839594,3.09E-11,839.4101552,124.8398448,236.2351749,-1264.860175,541.2090581,1408.790942,964.25,1.00E-20,-1028.625,4.55E-13,1950,-4.55E-13,4,6,4,6,30,6,1.11E-16,-5.55E-17,-1.11E-16,5.55E-17,-5.55E-17,2.78E-17,0,1.11E-16,0,-1.04E-17,-5.55E-17,-2.43E-17,1.11E-16,1.11E-16,1.67E-16,1.11E-16,6.59E-17,1.11E-16,5.20E-17,6.45E-06,-6.09E-06,-1.75E-07,-5.20E-06,2.03E-07,6.52E-07,-0.000888124,0.000897404,-1.75E-07,0.002023826,-0.000810992,-0.004857161,-7.91E-05,-2.63E-05,-0.001621983,-0.009714322,0.009714322
3.954791173,22.28797812,1.907206646,0.74796021,0.020563016,0.663424967,-0.392951331,0.81925276,0.417629222,-0.534925019,-0.573063764,0.620848731,2.625228364,20.86362098,3.450333914,-0.315425917,-0.546239989,-0.775969307,0.783812296,-0.610917176,0.111438273,-0.534925019,-0.573063764,0.620848731,10.99817507,53.9090184,8.732077926,0.595619801,0.638175706,-0.691292855,-1.413409055,-1.514125937,1.640321692,1.871103228,-2.141691391,-0.364707324,1.835766573,33.78797547,23.85722943,78.84193567,-60.59546687,10.60620787,33.00701955,56.19440364,75.89863362,1.871103228,-2.141691391,-0.364707324,9.466082992,24.72589588,2507.508678,-22.39573444,2535.039308,-5965.622447,-855.5408156,855.9329277,75.18249857,-432.6729869,20069.18855,-21911.79478,-120.071105,361.3171676,25777.32146,-53099.71342,0.478683834,7456.356468,100148.3623,1249.57386,97577.1152,6206.782608,2571.247082,0,0,7456.356468,100148.3623,107604.7188,4.338334021,-4.338334021,-1.27E-11,834.9733124,129.2766876,239.6092661,-1268.234266,546.5310268,1403.468973,964.25,1.00E-20,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,1.11E-16,-5.55E-17,0,-2.78E-17,0,0,0,-5.55E-17,0,6.94E-18,-2.78E-17,1.39E-17,1.11E-16,1.11E-16,1.11E-16,0,3.47E-17,2.78E-17,1.39E-17,1.79E-06,-4.61E-06,-2.28E-06,-2.42E-06,-2.06E-07,-6.54E-07,0.000785518,-0.000805975,-2.28E-06,-0.001941181,-0.000961075,-0.001669639,-0.000124608,-5.11E-05,-0.001922149,-0.003339278,0.003339278
3.965780167,22.3419841,1.915948135,0.748559529,0.021207496,0.662728356,-0.39436202,0.817736072,0.419268786,-0.533045241,-0.575202538,0.620487559,2.627099977,20.89743084,3.474229383,-0.23495053,-0.603887955,-0.761654506,0.812810568,-0.551780191,0.18675546,-0.533045241,-0.575202538,0.620487559,10.94841611,53.94864438,8.72592334,0.601304961,0.648943925,-0.699937817,-1.403938001,-1.514916902,1.634120739,1.883080417,-2.129744288,-0.356603392,1.90211186,33.73514082,23.86543555,81.87891009,-54.53575558,17.98249357,24.90667227,61.91060431,74.52054823,1.883080417,-2.129744288,-0.356603392,0.549153421,30.96551243,2421.330245,-24.87980816,6429.458651,-4563.261835,195898.7524,194259.9244,72.56501798,376.7030423,-18709.58742,32993.23504,-203.3545942,33.6884014,-16268.70342,43888.1068,0.479685265,7460.694802,100144.0239,1247.763234,97577.16879,6212.931568,2566.855155,0,0,7460.694802,100144.0239,107604.7187,4.563570692,-4.563570692,9.10E-13,830.4523245,133.7976755,242.901703,-1271.526703,551.7512992,1398.248701,964.25,-4.55E-13,-1028.625,-2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,-5.55E-17,-5.55E-17,0,-2.78E-17,0,0,0,-5.55E-17,0,2.78E-17,-2.08E-17,5.55E-17,0,5.55E-17,1.11E-16,0,5.55E-17,2.08E-17,6.39E-06,-6.55E-06,-7.05E-07,-4.84E-06,2.08E-07,6.55E-07,-0.000454656,0.000480618,-7.05E-07,0.002153235,-0.001420042,-0.004653006,-7.55E-05,-3.10E-05,-0.002840084,-0.009306013,0.009306013
3.97671905,22.39602968,1.924683283,0.749164548,0.021862836,0.662023033,-0.395763267,0.816218579,0.420902207,-0.531153384,-0.57732941,0.62013453,2.629038406,20.93118789,3.498133305,-0.151854052,-0.655198105,-0.740037695,0.833556495,-0.487243467,0.26034088,-0.531153384,-0.57732941,0.62013453,10.89809483,53.98810381,8.719415649,0.607004558,0.659864244,-0.708692569,-1.394552806,-1.515732318,1.628054534,1.895229867,-2.117923289,-0.3484461,1.9692069,33.68252825,23.87411247,84.0766267,-47.9379442,25.18936603,16.52590743,66.97845265,72.44004844,1.895229867,-2.117923289,-0.3484461,9.802897015,24.34014297,2502.529352,-22.93847641,2696.819087,-5975.20352,-885.5491057,887.8404149,75.03142274,-86.7668671,21084.38518,-22031.52286,-125.3313242,360.8179761,24849.38134,-54212.15889,0.480686695,7465.258373,100139.4604,1246.234307,97576.91478,6219.024066,2562.545597,0,0,7465.258373,100139.4604,107604.7188,4.147308978,-4.147308978,-1.82E-12,825.908763,138.341237,246.2291346,-1274.854135,557.09691,1392.90309,964.25,1.00E-20,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,-2.78E-17,-8.33E-17,2.78E-17,0,-5.55E-17,0,-1.39E-17,-2.78E-17,-2.78E-17,8.33E-17,0,1.11E-16,0,4.16E-17,1.11E-16,5.55E-17,1.99E-06,-4.36E-06,-1.81E-06,-2.52E-06,-2.11E-07,-6.57E-07,0.000393365,-0.000430047,-1.81E-06,-0.002078817,-0.001539907,-0.001418045,-0.000127386,-4.90E-05,-0.003079814,-0.00283609,0.003079814
3.987607546,22.45011449,1.933411793,0.749775151,0.022529034,0.661309055,-0.39715503,0.814700396,0.422529463,-0.529249569,-0.579444309,0.619789631,2.631044016,20.96489265,3.522046078,-0.066981459,-0.699668922,-0.711320521,0.845818171,-0.417980493,0.33148745,-0.529249569,-0.579444309,0.619789631,10.84778753,54.02698562,8.712666404,0.612456615,0.670626493,-0.717224441,-1.384996016,-1.516295801,1.62180811,1.90696049,-2.105832094,-0.340366463,2.036283292,33.63068585,23.88311146,85.42606556,-40.87663125,32.16293373,7.962411353,71.34960157,69.64981538,1.90696049,-2.105832094,-0.340366463,0.746254512,30.64866021,2413.663676,-25.27004223,6475.953318,-4453.198422,195935.682,194220.0517,72.33496476,61.08238555,-17723.58071,32682.79148,-204.6492326,29.06565601,-17243.24768,43381.8467,0.481688126,7469.405682,100135.3131,1244.405232,97576.95433,6225.00045,2558.35874,0,0,7469.405682,100135.3131,107604.7188,4.332571055,-4.332571055,1.18E-11,821.303951,142.946049,249.4615959,-1278.086596,562.3421426,1387.657857,964.25,-1.14E-13,-1028.625,1.00E-20,1950,4.55E-13,4,6,4,6,30,6,0,-1.11E-16,0,0,-2.78E-17,0,0,-5.55E-17,0,1.39E-17,-5.55E-17,-1.39E-17,1.11E-16,0,1.67E-16,0,1.39E-17,8.33E-17,1.39E-17,6.30E-06,-6.95E-06,-1.20E-06,-4.45E-06,2.13E-07,6.58E-07,-8.78E-06,5.03E-05,-1.20E-06,0.00219308,-0.001980126,-0.004339293,-7.12E-05,-3.51E-05,-0.003960252,-0.008678587,0.008678587
3.998445378,22.50423812,1.94213334,0.750391232,0.023206096,0.660586463,-0.398537252,0.813181653,0.424150514,-0.527333914,-0.581547141,0.619452876,2.633117178,20.99854564,3.545968136,0.018802295,-0.736869954,-0.675772998,0.849450067,-0.344710885,0.399510938,-0.527333914,-0.581547141,0.619452876,10.79691186,54.06564535,8.705508181,0.61794671,0.68156469,-0.725894413,-1.375499778,-1.516852335,1.615663284,1.918875299,-2.093823953,-0.332181367,2.104117517,33.57913954,23.89265576,85.89634549,-33.41914356,38.83054785,-0.708995477,74.98027299,66.20280718,1.918875299,-2.093823953,-0.332181367,10.13866073,23.93899426,2496.305783,-23.44757723,2869.581775,-5969.450739,-879.3076848,884.6975297,74.84260231,260.5730948,22051.17913,-22333.08875,-130.9362129,359.7955006,23777.0187,-55138.86537,0.482689557,7473.738253,100130.9805,1242.831882,97576.71311,6230.906371,2554.267383,0,0,7473.738253,100130.9805,107604.7188,3.960316459,-3.960316459,1.82E-12,816.6543606,147.5956394,252.7404514,-1281.365451,567.7078777,1382.292122,964.25,1.14E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,2.78E-17,2.78E-17,0,-1.11E-16,0,0,0,2.78E-17,1.39E-17,1.11E-16,1.11E-16,0,0,2.78E-17,5.55E-17,1.39E-17,2.23E-06,-4.17E-06,-1.39E-06,-2.64E-06,-2.15E-07,-6.60E-07,-2.46E-05,-2.69E-05,-1.39E-06,-0.002141475,-0.002059864,-0.001062064,-0.00013074,-4.76E-05,-0.004119729,-0.002124129,0.004119729
4.009232278,22.55840021,1.950847625,0.751012677,0.02389402,0.659855313,-0.399909896,0.811662461,0.42576534,-0.525406542,-0.583637838,0.619124253,2.63525825,21.03214736,3.569899876,0.104621155,-0.766445975,-0.633731001,0.844394683,-0.268192919,0.463756593,-0.525406542,-0.583637838,0.619124253,10.74606792,54.10377659,8.698164651,0.623167467,0.692317914,-0.734316665,-1.365865535,-1.517190663,1.609375496,1.930363107,-2.081596228,-0.324126474,2.171909438,33.52829789,23.90244713,85.49617769,-25.64839554,45.13332615,-9.387329681,77.83703481,62.10494524,1.930363107,-2.081596228,-0.324126474,0.952674793,30.33500752,2406.946778,-25.65854367,6511.172489,-4355.885837,195941.1104,194210.5328,72.13382408,-269.5489777,-16799.85216,32196.37683,-205.5348811,24.90359827,-18344.33376,43072.46273,0.483690987,7477.698569,100127.0202,1240.9892,97576.73379,6236.70937,2550.286393,0,0,7477.698569,100127.0202,107604.7188,4.095715761,-4.095715761,-8.18E-12,811.9670218,152.2829782,255.9138423,-1284.538842,572.9788375,1377.021163,964.25,-2.27E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,-2.78E-17,2.78E-17,0,-5.55E-17,0,0,0,0,0,5.55E-17,5.55E-17,5.55E-17,0,2.78E-17,2.78E-17,0,6.17E-06,-7.26E-06,-1.64E-06,-4.05E-06,2.18E-07,6.61E-07,0.000430387,-0.000375033,-1.64E-06,0.002144539,-0.002471617,-0.00392726,-6.64E-05,-3.84E-05,-0.004943233,-0.007854519,0.007854519
4.01996798,22.61260034,1.959554326,0.751639378,0.02459281,0.659115649,-0.401272907,0.810142952,0.427373902,-0.523467573,-0.585716306,0.618803773,2.637467586,21.06569836,3.593841729,0.189596838,-0.788120431,-0.585593054,0.830683297,-0.189215736,0.523605449,-0.523467573,-0.585716306,0.618803773,10.69466267,54.14162298,8.690359841,0.628443576,0.703264493,-0.742898019,-1.356262795,-1.517486019,1.603151285,1.942035169,-2.069402616,-0.315918322,2.240449774,33.47783602,23.91285355,84.21240204,-17.63858975,51.00503045,-17.99626674,79.89168334,57.42176856,1.942035169,-2.069402616,-0.315918322,10.47221465,23.52523681,2488.959976,-23.9222132,3050.593947,-5946.034774,-838.32645,847.8847825,74.61973802,594.8044836,22936.95372,-22804.68421,-136.7896995,358.1729177,22597.38394,-55856.02555,0.484692418,7481.794285,100122.9245,1239.367279,97576.50994,6242.427006,2546.414527,0,0,7481.794285,100122.9245,107604.7188,3.776562416,-3.776562416,-1.73E-11,807.2125792,157.0374208,259.1420375,-1287.767038,578.3612369,1371.638763,964.25,2.27E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,5.55E-17,-2.78E-17,0,0,0,0,0,2.78E-17,5.55E-17,0,0,0,0,5.55E-17,5.55E-17,2.48E-06,-4.07E-06,-1.03E-06,-2.75E-06,-2.20E-07,-6.63E-07,-0.000453441,0.000389058,-1.03E-06,-0.002122835,-0.002502489,-0.000614714,-0.000134518,-4.69E-05,-0.005004978,-0.001229428,0.005004978
4.030652221,22.66683813,1.968253143,0.75227122,0.025302459,0.658367524,-0.402626251,0.808623237,0.428976179,-0.521517127,-0.587782482,0.618491423,2.639745536,21.09919914,3.617794092,0.272857888,-0.801698016,-0.53181657,0.80843581,-0.108591186,0.578480332,-0.521517127,-0.587782482,0.618491423,10.64329355,54.1789966,8.68242151,0.633435334,0.714006104,-0.751214546,-1.346558739,-1.517601034,1.596825462,1.953284088,-2.057044937,-0.30788769,2.308941938,33.42800454,23.92343799,82.07180949,-9.477786589,56.3942905,-26.43514171,81.12706085,52.17121336,1.953284088,-2.057044937,-0.30788769,1.168932213,30.02220064,2401.041978,-26.04539968,6538.015846,-4273.424966,195913.1445,194233.4092,71.95742088,-602.9155827,-15969.27475,31548.06371,-206.1138357,21.27212496,-19533.01602,42980.52033,0.485693848,7485.570848,100119.1479,1237.515221,97576.50752,6248.055626,2542.640378,0,0,7485.570848,100119.1479,107604.7187,3.854049517,-3.854049517,1.18E-11,802.4435784,161.8064216,262.2574538,-1290.882454,583.658558,1366.341442,964.25,-2.27E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,-5.55E-17,-2.78E-17,-5.55E-17,0,0,-2.78E-17,-5.55E-17,0,5.55E-17,5.55E-17,0,0,2.78E-17,1.11E-16,2.78E-17,6.02E-06,-7.48E-06,-2.02E-06,-3.65E-06,2.22E-07,6.64E-07,0.00084518,-0.000778105,-2.02E-06,0.002012703,-0.002877367,-0.003431615,-6.12E-05,-4.09E-05,-0.005754734,-0.006863231,0.006863231
4.041284749,22.72111317,1.976943757,0.752908094,0.026022967,0.657610985,-0.403969877,0.807103449,0.430572133,-0.519555329,-0.589836273,0.618187214,2.642092437,21.13265025,3.641757394,0.353548521,-0.807066473,-0.472913472,0.777859694,-0.027145539,0.627851429,-0.519555329,-0.589836273,0.618187214,10.59138388,54.21601751,8.673975334,0.638492914,0.724951189,-0.759703126,-1.336854721,-1.517633804,1.590521869,1.964705456,-2.044668636,-0.299662088,2.378154828,33.37864332,23.93469955,79.07891124,-1.243788718,61.24361121,-34.62973119,81.53152998,46.42991912,1.964705456,-2.044668636,-0.299662088,10.80259916,23.10190017,2480.647017,-24.36229624,3236.653384,-5903.173235,-765.5607386,780.192278,74.36753811,902.9595998,23711.7652,-23428.73147,-142.7803805,355.8928611,21351.47248,-56347.18519,0.486695279,7489.424897,100115.2939,1235.841267,97576.30491,6253.58363,2538.98894,0,0,7489.424897,100115.2939,107604.7188,3.595101045,-3.595101045,2.73E-12,797.5859481,166.6640519,265.4327997,-1294.0578,589.0542987,1360.945701,964.25,-3.41E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,1.11E-16,-5.55E-17,-2.78E-17,2.78E-17,0,0,0,0,0,2.78E-17,0,1.11E-16,0,1.11E-16,5.55E-17,2.78E-17,5.55E-17,0,2.74E-06,-4.05E-06,-7.35E-07,-2.86E-06,-2.23E-07,-6.65E-07,-0.000876532,0.000801596,-7.35E-07,-0.002019513,-0.00285211,-9.22E-05,-0.000138554,-4.71E-05,-0.00570422,-0.00018446,0.00570422
4.051865307,22.77542508,1.985625868,0.753549887,0.026754327,0.656846081,-0.405303754,0.805583697,0.432161745,-0.517582298,-0.591877616,0.617891133,2.644508632,21.1660522,3.665732033,0.430837484,-0.804197482,-0.409445322,0.739248014,0.054289011,0.671241444,-0.517582298,-0.591877616,0.617891133,10.53950109,54.25262562,8.665440856,0.643258333,0.735678936,-0.76791809,-1.3270878,-1.517526783,1.584160496,1.97571935,-2.032186519,-0.291654414,2.447331883,33.32983251,23.94607886,75.27818986,6.973572217,65.51135186,-42.48330863,81.10490004,40.22614079,1.97571935,-2.032186519,-0.291654414,1.395322121,29.70770241,2395.781352,-26.43000048,6559.799198,-4207.321991,195851.1976,194289.4484,71.80065519,-925.4211705,-15259.67992,30757.3351,-206.5018534,18.22010596,-20767.13551,43118.94795,0.48769671,7493.019998,100111.6988,1233.983328,97576.27596,6259.03667,2535.422792,0,0,7493.019998,100111.6988,107604.7188,3.608750884,-3.608750884,2.27E-11,792.7357254,171.5142746,268.4914625,-1297.116463,594.3784067,1355.621593,964.25,1.00E-20,-1028.625,-2.27E-13,1950,2.27E-13,4,6,4,6,30,6,-5.55E-17,-1.11E-16,0,2.78E-17,0,0,-1.11E-16,0,0,0,-5.55E-17,0,1.11E-16,1.67E-16,1.11E-16,0,2.78E-17,5.55E-17,0,5.85E-06,-7.61E-06,-2.33E-06,-3.27E-06,2.25E-07,6.66E-07,0.001220191,-0.001143917,-2.33E-06,0.00180588,-0.003183315,-0.002870012,-5.58E-05,-4.25E-05,-0.006366631,-0.005740024,0.006366631
4.062393654,22.82977344,1.994299159,0.754196486,0.027496533,0.656072863,-0.406627834,0.804064115,0.433744976,-0.515598163,-0.593906424,0.617603185,2.646994441,21.19940556,3.689718432,0.503926521,-0.793146764,-0.342017941,0.69297662,0.134882803,0.708230212,-0.515598163,-0.593906424,0.617603185,10.48711225,54.28881049,8.65635973,0.648092927,0.746612427,-0.776309578,-1.317288434,-1.517296514,1.577778336,1.986882468,-2.019631466,-0.283417697,2.517183672,33.28158601,23.95818703,70.69105763,15.09629061,69.15076015,-49.92727593,79.85241586,33.64571288,1.986882468,-2.019631466,-0.283417697,11.12909202,22.67214381,2471.549444,-24.76846274,3424.200963,-5839.724649,-665.0878664,685.5021823,74.09154776,1174.141732,24349.35519,-24182.46097,-148.7855389,352.9204463,20082.68209,-56603.84312,0.48869814,7496.628749,100108.09,1232.254685,97576.09764,6264.374064,2531.99236,0,0,7496.628749,100108.09,107604.7187,3.41487305,-3.41487305,-2.64E-11,787.7770415,176.4729585,271.6117324,-1300.236732,599.7843768,1350.215623,964.25,-1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,2.78E-17,-5.55E-17,0,0,-1.39E-17,-2.78E-17,-5.55E-17,5.55E-17,5.55E-17,0,0,1.39E-17,2.78E-17,8.33E-17,3.01E-06,-4.11E-06,-5.22E-07,-2.95E-06,-2.27E-07,-6.67E-07,-0.001275908,0.001193105,-5.22E-07,-0.001831719,-0.003096398,0.000486517,-0.000142668,-4.82E-05,-0.006192797,0.000973034,0.006192797
4.07286954,22.88415786,2.002963329,0.75484778,0.028249577,0.655291378,-0.407942088,0.802544812,0.435321809,-0.513603039,-0.595922634,0.617323361,2.649550199,21.23271084,3.713716991,0.57205867,-0.77405324,-0.271275616,0.639500428,0.2138172,0.738458806,-0.513603039,-0.595922634,0.617323361,10.43472762,54.32464431,8.647227035,0.65263488,0.757324244,-0.784427244,-1.307464889,-1.516968122,1.571383027,1.997664908,-2.007029339,-0.275430994,2.587029841,33.23380759,23.97036395,65.37857622,23.03620421,72.13176911,-56.87231977,77.79085225,26.72510687,1.997664908,-2.007029339,-0.275430994,1.631884894,29.38890632,2390.97273,-26.81106602,6580.132653,-4158.405438,195756.2292,194377.8987,71.65768726,-1222.770075,-14694.9165,29848.44778,-206.8238167,15.77276135,-22002.80513,43492.5593,0.489699571,7500.043622,100104.6751,1230.393512,97576.03957,6269.65011,2528.635558,0,0,7500.043622,100104.6751,107604.7187,3.361091696,-3.361091696,1.82E-11,782.8456379,181.4043621,274.6149206,-1303.239921,605.1354192,1344.864581,964.25,1.14E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-2.78E-17,0,2.78E-17,0,0,0,0,-1.39E-17,2.78E-17,2.78E-17,0,0,0,2.78E-17,1.39E-17,5.55E-17,5.67E-06,-7.64E-06,-2.54E-06,-2.90E-06,2.29E-07,6.68E-07,0.001542739,-0.001460089,-2.54E-06,0.001534781,-0.003378978,-0.002262407,-5.04E-05,-4.32E-05,-0.006757957,-0.004524813,0.006757957
4.083292736,22.93857792,2.011618066,0.755503656,0.029013448,0.654501678,-0.409246472,0.80102592,0.436892206,-0.511597059,-0.597926162,0.617051663,2.652176209,21.26596859,3.737728129,0.634525996,-0.747137444,-0.197894921,0.579348953,0.290292861,0.761633013,-0.511597059,-0.597926162,0.617051663,10.38188462,54.35998429,8.637518439,0.657242256,0.768235976,-0.792717327,-1.297576797,-1.516475345,1.564923945,2.008562838,-1.994300633,-0.267190071,2.65748717,33.18668761,23.98330875,59.37759901,30.71848618,74.41996059,-63.25876885,74.94196785,19.55709451,2.008562838,-1.994300633,-0.267190071,11.45123652,22.2391416,2461.870717,-25.14203171,3609.451416,-5755.259316,-541.7571528,568.4456658,73.79795124,1399.785632,24828.04231,-25038.66525,-154.675757,349.2454561,18835.28132,-56625.77033,0.490701001,7503.404714,100101.314,1228.608423,97575.88768,6274.796291,2525.426357,0,0,7503.404714,100101.314,107604.7187,3.234747987,-3.234747987,-3.09E-11,777.7884683,186.4615317,277.6779184,-1306.302918,610.5487851,1339.451215,964.25,-3.41E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,-2.78E-17,0,0,0,0,2.78E-17,2.78E-17,2.78E-17,0,0,0,0,2.78E-17,5.55E-17,3.28E-06,-4.26E-06,-3.96E-07,-3.01E-06,-2.30E-07,-6.69E-07,-0.001633333,0.001545596,-3.96E-07,-0.001563749,-0.003226798,0.001100696,-0.00014668,-5.02E-05,-0.006453595,0.002201392,0.006453595
4.093662998,22.99303322,2.020263068,0.756164002,0.029788138,0.653703808,-0.410540961,0.799507551,0.43845615,-0.509580338,-0.599916947,0.61678808,2.654872798,21.29917936,3.761752247,0.690676998,-0.712698999,-0.122578227,0.513121003,0.363537885,0.777526233,-0.509580338,-0.599916947,0.61678808,10.32901059,54.39503405,8.627784878,0.661563687,0.778929836,-0.800741894,-1.287702172,-1.515925614,1.558495438,2.019116888,-1.981581848,-0.259221833,2.727985877,33.1399546,23.99628683,52.7639726,38.06000832,75.9982382,-69.00790836,71.33880876,12.18393668,2.019116888,-1.981581848,-0.259221833,1.878383471,29.06325085,2386.406584,-27.18670236,6602.782234,-4126.768367,195630.8928,194496.3335,71.52214638,-1480.766533,-14294.03976,28849.63337,-207.2088889,13.92993942,-23195.96028,44097.86218,0.491702432,7506.639462,100098.0793,1226.74574,97575.79887,6279.893722,2522.280419,0,0,7506.639462,100098.0793,107604.7188,3.112393161,-3.112393161,3.73E-11,772.775569,191.474431,280.6269002,-1309.2519,615.9265706,1334.073429,964.25,-1.14E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,2.78E-17,0,0,0,0,-2.08E-17,6.94E-18,2.78E-17,2.78E-17,0,0,0,2.08E-17,3.47E-17,2.78E-17,5.49E-06,-7.58E-06,-2.67E-06,-2.57E-06,2.31E-07,6.70E-07,0.001803089,-0.001717081,-2.67E-06,0.001211695,-0.003457818,-0.001630347,-4.52E-05,-4.29E-05,-0.006915636,-0.003260693,0.006915636
4.103980111,23.04752334,2.028898024,0.756828703,0.03057363,0.652897823,-0.411825514,0.797989834,0.440013604,-0.507553012,-0.601894906,0.616532612,2.657640252,21.3323437,3.785789758,0.739923286,-0.67111341,-0.046046957,0.441478733,0.432815564,0.785981689,-0.507553012,-0.601894906,0.616532612,10.27573795,54.429522,8.617457189,0.66593998,0.789809745,-0.808926431,-1.277732637,-1.515171845,1.551961893,2.029743512,-1.968685708,-0.250984013,2.79901607,33.09397066,24.01005708,45.58789952,44.99235359,76.8456407,-74.07193982,67.01861366,4.702817898,2.029743512,-1.968685708,-0.250984013,11.76885917,21.80596831,2451.828039,-25.48493447,3788.538122,-5650.103219,-400.85457,434.0752169,73.49335385,1573.696092,25131.46244,-25966.60441,-160.319948,344.8835717,17652.84316,-56421.03626,0.492703863,7509.751855,100094.9669,1224.903407,97575.67456,6284.848448,2519.292339,0,0,7509.751855,100094.9669,107604.7188,3.053569106,-3.053569106,-9.10E-12,767.6228632,196.6271368,283.6305283,-1312.255528,621.344833,1328.655167,964.25,-1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,-2.78E-17,0,0,-5.55E-17,0,0,-1.73E-17,2.78E-17,5.55E-17,0,5.55E-17,0,0,4.51E-17,2.78E-17,3.54E-06,-4.48E-06,-3.63E-07,-3.03E-06,-2.32E-07,-6.71E-07,-0.001931345,0.001841754,-3.63E-07,-0.001224193,-0.003238822,0.001728263,-0.000150413,-5.31E-05,-0.006477643,0.003456526,0.006477643
4.114243837,23.10204788,2.037522634,0.757497651,0.031369914,0.652083766,-0.413100107,0.796472881,0.44156455,-0.505515193,-0.603859983,0.616285251,2.66047889,21.36546215,3.809841066,0.781745785,-0.622827965,0.030965349,0.365140954,0.497431852,0.786913996,-0.505515193,-0.603859983,0.616285251,10.2223878,54.46377698,8.607119717,0.670043766,0.800483501,-0.816861867,-1.267811815,-1.514400188,1.545500088,2.040071539,-1.9558526,-0.243031395,2.870149594,33.04829735,24.02384038,37.93760724,51.44057789,76.95893557,-78.38550964,62.02934345,-2.840869028,2.040071539,-1.9558526,-0.243031395,2.134292185,28.72832985,2381.863441,-27.55448511,6631.520167,-4111.738999,195479.5601,194640.6191,71.38735629,-1686.226359,-14070.65824,27792.16298,-207.7853469,12.66539408,-24303.9202,44923.16168,0.493705293,7512.805424,100091.9133,1223.039973,97575.55439,6289.765451,2516.358935,0,0,7512.805424,100091.9133,107604.7187,2.863980292,-2.863980292,1.36E-11,762.527856,201.722144,286.526495,-1315.151495,626.7487828,1323.251217,964.25,1.14E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,-1.11E-16,0,0,-2.78E-17,0,0,0,0,0,-3.47E-18,2.43E-17,0,1.11E-16,1.11E-16,0,0,3.12E-17,2.43E-17,0,5.32E-06,-7.43E-06,-2.71E-06,-2.28E-06,2.33E-07,6.71E-07,0.001994411,-0.001908157,-2.71E-06,0.000849726,-0.003417464,-0.000996197,-4.03E-05,-4.18E-05,-0.006834927,-0.001992395,0.006834927
4.124453971,23.15660642,2.04613659,0.758170727,0.03217697,0.651261692,-0.414364703,0.794956821,0.443108954,-0.503467021,-0.605812096,0.616045992,2.663388983,21.39853527,3.833906578,0.815700098,-0.568357048,0.107720081,0.284875953,0.556742284,0.780310016,-0.503467021,-0.605812096,0.616045992,10.16870923,54.49740746,8.596182009,0.674185602,0.811321789,-0.824937041,-1.257768716,-1.513387899,1.538895304,2.050421733,-1.942796278,-0.234804199,2.941721022,33.00345672,24.03842399,29.8740063,57.34562585,76.33123001,-81.91516397,56.42206271,-10.34822243,2.050421733,-1.942796278,-0.234804199,12.08207545,21.37549233,2441.644764,-25.79961912,3957.666359,-5525.352272,-247.8161342,287.5861747,73.18455119,1691.905756,25249.13214,-26933.03326,-165.5906091,339.8765698,16576.69965,-56005.74035,0.494706724,7515.669404,100089.0493,1221.14058,97575.45779,6294.528825,2513.591559,0,0,7515.669404,100089.0493,107604.7187,2.870199029,-2.870199029,1.73E-11,757.282878,206.967122,289.4688186,-1318.093819,632.1698211,1317.830179,964.25,-3.41E-13,-1028.625,4.55E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,-5.55E-17,-2.78E-17,-2.78E-17,0,0,0,0,-3.47E-17,4.16E-17,-2.78E-17,5.55E-17,0,0,5.55E-17,6.25E-17,6.94E-17,2.78E-17,3.77E-06,-4.78E-06,-4.22E-07,-3.01E-06,-2.34E-07,-6.72E-07,-0.002154422,0.002066095,-4.22E-07,-0.00082582,-0.003132207,0.002346747,-0.000153702,-5.67E-05,-0.006264415,0.004693494,0.006264415
4.134610283,23.21119854,2.05473959,0.758847824,0.032994785,0.650431644,-0.415619283,0.793441766,0.444646798,-0.501408607,-0.607751189,0.615814827,2.666370838,21.43156361,3.857986698,0.84142124,-0.508276634,0.18348068,0.201493686,0.610158468,0.766229038,-0.501408607,-0.607751189,0.615814827,10.11489738,54.53085605,8.585237393,0.678074433,0.821973026,-0.832786933,-1.247805981,-1.512393154,1.532399325,2.060525256,-1.929850265,-0.226864211,3.013470167,32.9588586,24.05301681,21.4947886,62.64354362,74.9735086,-84.61113478,50.25768649,-17.77350119,2.060525256,-1.929850265,-0.226864211,2.398797717,28.38199436,2377.121584,-27.9115658,6669.969714,-4111.881973,195308.2038,194805.0241,71.2465691,-1827.915081,-14032.46116,26709.30629,-208.6752985,11.92712,-25286.90444,45948.95495,0.495708155,7518.539603,100086.1791,1219.27618,97575.30668,6299.263423,2510.872471,0,0,7518.539603,100086.1791,107604.7187,2.617136354,-2.617136354,-4.27E-11,752.1049258,212.1450742,292.3128235,-1320.937823,637.5989329,1312.401067,964.25,2.27E-13,-1028.625,1.00E-20,1950,4.55E-13,4,6,4,6,30,6,0,0,1.11E-16,0,2.78E-17,-2.78E-17,-5.55E-17,0,1.11E-16,4.16E-17,4.16E-17,0,1.11E-16,5.55E-17,0,2.22E-16,4.16E-17,6.94E-17,2.78E-17,5.16E-06,-7.21E-06,-2.65E-06,-2.03E-06,2.35E-07,6.72E-07,0.002112551,-0.00202915,-2.65E-06,0.000462188,-0.003259789,-0.000382345,-3.58E-05,-4.00E-05,-0.006519578,-0.00076469,0.006519578
4.144712582,23.26582381,2.063331332,0.759528824,0.033823336,0.649593679,-0.416863813,0.791927844,0.446178049,-0.499340092,-0.609677187,0.615591749,2.669424712,21.46454774,3.882081829,0.858627458,-0.443218325,0.257519716,0.115837647,0.657153897,0.744802252,-0.499340092,-0.609677187,0.615591749,10.06083557,54.5636252,8.573699211,0.681979043,0.832760317,-0.8407494,-1.237697712,-1.511125705,1.525727211,2.070595029,-1.916641927,-0.218655169,3.085552578,32.9151664,24.06840105,12.868487,67.28719347,72.89302366,-86.45621035,43.59889995,-25.01885144,2.070595029,-1.916641927,-0.218655169,12.39128336,20.95027887,2431.542673,-26.08893427,4113.26889,-5382.855282,-88.01284187,134.1100008,72.87829414,1752.41285,25176.81575,-27903.31595,-170.3690795,334.2914479,15644.47251,-55403.45793,0.496709585,7521.15674,100083.562,1217.320889,97575.2369,6303.83585,2508.325115,0,0,7521.15674,100083.562,107604.7187,2.683564553,-2.683564553,6.18E-11,746.7711751,217.4788249,295.1921282,-1323.817128,643.021035,1306.978965,964.25,1.00E-20,-1028.625,-4.55E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,0,2.78E-17,0,0,0,0,0,0,-1.39E-17,0,2.78E-17,0,0,0,2.78E-17,1.39E-17,0,3.98E-06,-5.14E-06,-5.72E-07,-2.94E-06,-2.35E-07,-6.72E-07,-0.002290111,0.002206099,-5.72E-07,-0.000385105,-0.002910915,0.002934051,-0.000156397,-6.11E-05,-0.005821831,0.005868101,0.005868101
4.154760643,23.32048184,2.071911511,0.76021362,0.034662608,0.648747837,-0.418098274,0.790415167,0.447702689,-0.497261587,-0.611590032,0.615376752,2.672550903,21.49748821,3.906192377,0.867123313,-0.373862669,0.32912591,0.028776269,0.6972692,0.716231519,-0.497261587,-0.611590032,0.615376752,10.0065777,54.596255,8.562144267,0.685655315,0.843386212,-0.848516814,-1.227696834,-1.50990621,1.519195503,2.080474592,-1.903583646,-0.210724872,3.157896401,32.87166,24.08380764,4.098948317,71.22595935,70.11477549,-87.41780066,36.51709074,-32.04098405,2.080474592,-1.903583646,-0.210724872,2.670812452,28.02244211,2371.964736,-28.25479636,6721.450871,-4125.031211,195124.1377,194982.4706,71.09319951,-1897.416742,-14180.94314,25635.21967,-209.9895047,11.63876172,-26109.45025,47148.60445,0.497711016,7523.840304,100080.8784,1215.454361,97575.05625,6308.385944,2505.822197,0,0,7523.840304,100080.8784,107604.7187,2.373059025,-2.373059025,-1.09E-11,741.5092978,222.7407022,297.9850327,-1326.610033,648.4738624,1301.526138,964.25,-4.55E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,1.11E-16,0,-2.78E-17,0,0,1.11E-16,-5.55E-17,0,-2.78E-17,0,-5.55E-17,1.11E-16,1.11E-16,1.67E-16,0,5.55E-17,0,5.55E-17,5.03E-06,-6.93E-06,-2.50E-06,-1.83E-06,2.35E-07,6.73E-07,0.002155705,-0.002078133,-2.50E-06,6.22E-05,-0.002990834,0.000189602,-3.20E-05,-3.75E-05,-0.005981668,0.000379204,0.005981668
4.164754285,23.37517217,2.080479832,0.760902091,0.035512572,0.647894177,-0.419322637,0.788903861,0.449220685,-0.495173236,-0.613489654,0.615169823,2.675749651,21.5303856,3.930318737,0.866801788,-0.300932162,0.397610984,-0.05880584,0.73011662,0.680787481,-0.495173236,-0.613489654,0.615169823,9.952154105,54.62816045,8.550015382,0.689320625,0.854113692,-0.856363824,-1.217532196,-1.508387759,1.512460551,2.090261184,-1.89023221,-0.202541332,3.230461193,32.82911941,24.09997949,-4.741080114,74.42668075,66.65969949,-87.49618135,29.08389859,-38.74582256,2.090261184,-1.89023221,-0.202541332,12.69714446,20.53250737,2421.734376,-26.35599743,4252.157461,-5225.165305,73.38386746,-21.41201798,72.58105746,1754.868778,24916.68285,-28842.59093,-174.550586,328.2184861,14888.73226,-54644.41911,0.498712446,7526.213363,100078.5054,1213.445267,97575.01143,6312.768096,2503.493958,0,0,7526.213363,100078.5054,107604.7188,2.492698925,-2.492698925,2.91E-11,736.0904218,228.1595782,300.799874,-1329.424874,653.895739,1296.104261,964.25,2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-2.78E-17,0,0,1.11E-16,0,0,5.55E-17,1.39E-17,2.78E-17,1.11E-16,1.11E-16,0,0,8.33E-17,1.39E-17,2.78E-17,4.14E-06,-5.55E-06,-8.06E-07,-2.82E-06,-2.35E-07,-6.73E-07,-0.00233001,0.00225319,-8.06E-07,7.86E-05,-0.002582981,0.003469239,-0.000158374,-6.60E-05,-0.005165962,0.006938477,0.006938477
4.174693295,23.42989441,2.089035986,0.761594133,0.036373214,0.647032739,-0.420536886,0.78739404,0.45073202,-0.49307515,-0.615375995,0.614970959,2.679021244,21.56324046,3.954461318,0.857645586,-0.225183673,0.462316301,-0.146016935,0.755383808,0.63880698,-0.49307515,-0.615375995,0.614970959,9.897467412,54.65995845,8.537847216,0.692786354,0.864710895,-0.864051192,-1.207496531,-1.506941454,1.505890993,2.099916289,-1.87706168,-0.194618028,3.303376784,32.78672206,24.11620371,-13.5451631,76.85387341,62.56606318,-86.67683393,21.37828619,-45.09523661,2.099916289,-1.87706168,-0.194618028,2.949000069,27.64829134,2366.189503,-28.58086616,6788.833375,-4148.354056,194935.6273,195164.9156,70.92105132,-1889.839799,-14511.33625,24603.80033,-211.8225227,11.70206643,-26741.68031,48489.2664,0.499713877,7528.706062,100076.0127,1211.574553,97574.8036,6317.131509,2501.209085,0,0,7528.706062,100076.0127,107604.7188,2.132819889,-2.132819889,4.55E-12,730.7435865,233.5064135,303.5423032,-1332.167303,659.3703864,1290.629614,964.25,1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,1.11E-16,0,0,-2.78E-17,-2.78E-17,-2.78E-17,0,0,0,-2.78E-17,2.78E-17,0,1.11E-16,1.11E-16,0,0,5.55E-17,5.55E-17,2.78E-17,4.93E-06,-6.60E-06,-2.27E-06,-1.68E-06,2.36E-07,6.73E-07,0.00212406,-0.00205507,-2.27E-06,-0.000337703,-0.002620579,0.00069958,-2.90E-05,-3.45E-05,-0.005241158,0.001399159,0.005241158
4.1845775,23.48464811,2.097579684,0.762289625,0.037244499,0.646163582,-0.421740997,0.785885826,0.452236664,-0.490967472,-0.61724899,0.614780144,2.682365909,21.59605336,3.978620508,0.83972744,-0.1474007,0.52261923,-0.231967169,0.772836799,0.590689864,-0.490967472,-0.61724899,0.614780144,9.84270209,54.6909991,8.525137376,0.696211058,0.875370437,-0.87178069,-1.197284617,-1.50517684,1.499098147,2.109418222,-1.86357664,-0.186466962,3.376397214,32.74533454,24.13315017,-22.23993333,78.4898364,57.86750059,-84.97806218,13.4778296,-51.00151798,2.109418222,-1.86357664,-0.186466962,13.00055313,20.12390589,2412.416107,-26.60405382,4371.663774,-5055.46039,231.46137,-174.2801659,72.29882018,1700.283675,24477.25003,-29716.94705,-178.0488598,321.7682955,14335.8338,-53764.44952,0.500715308,7530.838882,100073.8799,1209.514615,97574.78097,6321.324268,2499.098894,0,0,7530.838882,100073.8799,107604.7188,2.296780005,-2.296780005,-2.55E-11,725.2432871,239.0067129,306.2915463,-1334.916546,664.7911693,1285.208831,964.25,1.14E-13,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,1.11E-16,0,0,0,0,0,0,0,0,0,2.78E-17,-2.78E-17,1.11E-16,1.11E-16,0,0,0,2.78E-17,2.78E-17,4.27E-06,-5.99E-06,-1.12E-06,-2.64E-06,-2.36E-07,-6.73E-07,-0.002270491,0.00220347,-1.12E-06,0.000544041,-0.002160218,0.003933281,-0.000159535,-7.13E-05,-0.004320437,0.007866561,0.007866561
4.194406695,23.53943285,2.106110616,0.762988463,0.038126412,0.645286744,-0.422934953,0.784379335,0.453734597,-0.488850315,-0.619108582,0.614597375,2.68578392,21.62882488,4.002796718,0.813209569,-0.068385209,0.577939149,-0.315777717,0.782322201,0.536895154,-0.488850315,-0.619108582,0.614597375,9.787605336,54.7219519,8.512353636,0.699467818,0.885934969,-0.879389723,-1.187217219,-1.503501391,1.492488195,2.118847296,-1.850293454,-0.178548377,3.449859552,32.70406413,24.15019515,-30.72004387,79.31538636,52.61428034,-82.40357568,5.465874527,-56.43420188,2.118847296,-1.850293454,-0.178548377,3.231812511,27.25863631,2359.61228,-28.88644535,6874.403401,-4178.44503,194751.4035,195343.83,70.72452829,-1804.280788,-15012.75283,23647.54515,-214.2483824,12.00030683,-27160.37503,49933.04224,0.501716738,7533.135662,100071.5831,1207.636857,97574.54919,6325.498805,2497.033901,0,0,7533.135662,100071.5831,107604.7188,1.89732876,-1.89732876,1.82E-11,719.8105011,244.4394989,308.9838544,-1337.608854,670.2853039,1279.714696,964.25,-2.27E-13,-1028.625,-4.55E-13,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,1.11E-16,5.55E-17,2.78E-17,0,0,-5.55E-17,0,0,0,2.78E-17,1.11E-16,0,1.11E-16,1.11E-16,5.55E-17,2.78E-17,2.78E-17,4.87E-06,-6.23E-06,-1.97E-06,-1.58E-06,2.36E-07,6.73E-07,0.00201949,-0.001961517,-1.97E-06,-0.000725354,-0.00216258,0.00112978,-2.67E-05,-3.11E-05,-0.004325161,0.002259561,0.004325161
4.204180719,23.59424819,2.114628498,0.763690526,0.039018914,0.644402285,-0.424118737,0.782874686,0.455225793,-0.486723821,-0.620954708,0.614422633,2.689275493,21.66155558,4.026990329,0.778342164,0.011050529,0.62774307,-0.39658971,0.783768547,0.477936676,-0.486723821,-0.620954708,0.614422633,9.73251685,54.75212769,8.499072311,0.702651421,0.896519226,-0.887000421,-1.176967284,-1.501495995,1.485642709,2.128064381,-1.836684673,-0.170436208,3.523310867,32.66382975,24.16790359,-38.91514502,79.32912942,46.85126401,-78.98951793,-2.577314972,-61.31430148,2.128064381,-1.836684673,-0.170436208,13.30259495,19.72570491,2403.76116,-26.83633186,4469.763714,-4877.436014,381.5675927,-320.0308189,72.03686516,1590.805521,23873.10815,-30494.57124,-180.8001188,315.0679501,14004.97052,-52803.70994,0.502718169,7535.032991,100069.6858,1205.529789,97574.54517,6329.503202,2495.140585,0,0,7535.032991,100069.6858,107604.7188,2.095162927,-2.095162927,-8.18E-12,714.2324394,250.0175606,311.6667019,-1340.291702,675.7045277,1274.295472,964.25,2.27E-13,-1028.625,4.55E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,-5.55E-17,-2.78E-17,2.78E-17,2.78E-17,0,-5.55E-17,-5.55E-17,2.78E-17,0,0,5.55E-17,0,5.55E-17,1.11E-16,5.55E-17,2.78E-17,2.78E-17,4.34E-06,-6.45E-06,-1.50E-06,-2.42E-06,-2.35E-07,-6.73E-07,-0.002113093,0.002058118,-1.50E-06,0.000989575,-0.001657794,0.004309726,-0.000159813,-7.69E-05,-0.003315588,0.008619452,0.008619452
4.213899377,23.64909372,2.123133019,0.764395709,0.039921987,0.643510245,-0.425292333,0.781371997,0.45671023,-0.484588105,-0.622787313,0.614255917,2.692840889,21.69424605,4.051201755,0.735461026,0.090092351,0.671550778,-0.473573064,0.777186806,0.414378114,-0.484588105,-0.622787313,0.614255917,9.677030436,54.78222174,8.485671425,0.705700308,0.90704641,-0.894532045,-1.166871029,-1.499588937,1.478989543,2.137264795,-1.823288199,-0.162520657,3.597292751,32.62370435,24.18577143,-46.72461338,78.52868262,40.63898768,-74.75723911,-10.56736322,-65.62122623,2.137264795,-1.823288199,-0.162520657,3.517537066,26.8530826,2352.075418,-29.16832829,6979.74993,-4211.446267,194580.12,195510.7336,70.49882242,-1643.990979,-15668.53492,22796.45253,-217.3169909,12.40255709,-27349.81087,51438.31257,0.503719599,7537.128154,100067.5906,1203.641441,97574.29339,6333.486713,2493.29721,0,0,7537.128154,100067.5906,107604.7188,1.667304144,-1.667304144,-3.18E-11,708.7128439,255.5371561,314.3089511,-1342.933951,681.2154067,1268.784593,964.25,-2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,-2.78E-17,-2.78E-17,0,-5.55E-17,0,-5.55E-17,2.78E-17,2.78E-17,2.78E-17,5.55E-17,5.55E-17,5.55E-17,5.55E-17,5.55E-17,5.55E-17,2.78E-17,4.85E-06,-5.85E-06,-1.61E-06,-1.53E-06,2.35E-07,6.73E-07,0.001845356,-0.001800441,-1.61E-06,-0.001089239,-0.001633479,0.001465281,-2.53E-05,-2.76E-05,-0.003266958,0.002930561,0.003266958
4.223562514,23.70396899,2.131623898,0.765103892,0.040835589,0.642610682,-0.426455726,0.779871385,0.458187884,-0.48244331,-0.624606338,0.614097203,2.69648031,21.72689686,4.075431369,0.684984284,0.167932462,0.708939503,-0.545934962,0.762670053,0.346827632,-0.48244331,-0.624606338,0.614097203,9.621635818,54.81153342,8.471827574,0.708643146,0.917548886,-0.90202347,-1.156592353,-1.497348523,1.472096825,2.146198089,-1.809565695,-0.154453104,3.671152242,32.58462211,24.2042299,-54.08465131,76.92913916,34.03163708,-69.75980889,-18.42466559,-69.28673586,2.146198089,-1.809565695,-0.154453104,13.60449582,19.33861187,2395.914184,-27.0559019,4545.179141,-4695.17278,519.2819329,-454.4010422,71.79960469,1429.607568,23124.44338,-31146.82876,-182.7662367,308.2563393,13907.48095,-51805.27923,0.50472103,7538.795458,100065.9233,1201.49159,97574.30374,6337.303867,2491.619553,0,0,7538.795458,100065.9233,107604.7188,1.88740604,-1.88740604,8.18E-12,703.0605472,261.1894528,316.9249584,-1345.549958,686.6329753,1263.367025,964.25,1.14E-13,-1028.625,-2.27E-13,1950,6.82E-13,4,6,4,6,30,6,0,0,0,-2.78E-17,0,0,0,0,0,1.39E-17,2.78E-17,1.39E-17,2.78E-17,0,0,0,4.16E-17,2.78E-17,1.39E-17,4.36E-06,-6.91E-06,-1.93E-06,-2.15E-06,-2.35E-07,-6.73E-07,-0.001864516,0.0018234,-1.93E-06,0.001394287,-0.001093675,0.004585285,-0.000159176,-8.25E-05,-0.002187349,0.00917057,0.00917057
4.233169948,23.75887357,2.140100826,0.765814972,0.041759701,0.641703635,-0.427608905,0.778372966,0.459658732,-0.480289551,-0.626411728,0.613946491,2.700194004,21.75950859,4.099679585,0.627408305,0.243777747,0.739547989,-0.612928026,0.740392299,0.275932016,-0.480289551,-0.626411728,0.613946491,9.565781765,54.84075528,8.457808978,0.711484771,0.928033301,-0.909477798,-1.14647006,-1.495207418,1.465397515,2.155166221,-1.796055291,-0.146539627,3.745624314,32.54565962,24.22292136,-60.90280355,74.54472976,27.09788304,-64.03491049,-26.06719147,-72.30193851,2.155166221,-1.796055291,-0.146539627,3.80435175,26.43176139,2343.452426,-29.42357071,7105.676113,-4243.190459,194429.8067,195657.7371,70.24007312,-1416.222982,-16456.79974,22077.00462,-221.0514313,12.76866645,-27302.33395,52961.20665,0.505722461,7540.682864,100064.0359,1199.588557,97574.03651,6341.094307,2489.999371,0,0,7540.682864,100064.0359,107604.7188,1.44325093,-1.44325093,2.09E-11,697.4535059,266.7964941,319.5169096,-1348.14191,692.1574892,1257.842511,964.25,-5.68E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,-1.11E-16,0,2.78E-17,0,0,0,0,0,-1.39E-17,2.78E-17,-1.39E-17,1.11E-16,0,1.11E-16,0,4.16E-17,2.78E-17,1.39E-17,4.87E-06,-5.46E-06,-1.21E-06,-1.52E-06,2.34E-07,6.72E-07,0.001606447,-0.001576162,-1.21E-06,-0.001418289,-0.0010524,0.001694565,-2.49E-05,-2.40E-05,-0.0021048,0.00338913,0.00338913
4.242721532,23.81380702,2.148563526,0.766528828,0.042694277,0.640789165,-0.428751859,0.776876856,0.461122754,-0.47812697,-0.62820343,0.613803757,2.703982163,21.79208181,4.123946773,0.563302768,0.316857783,0.763080033,-0.673857992,0.710606499,0.202370479,-0.47812697,-0.62820343,0.613803757,9.510096544,54.86920409,8.443410827,0.714188,0.938448387,-0.916850298,-1.136171821,-1.492737974,1.458462964,2.163817944,-1.782229023,-0.138521576,3.819871274,32.50772788,24.2421189,-67.12511272,71.40654124,19.89897068,-57.65093405,-33.4193071,-74.61095896,2.163817944,-1.782229023,-0.138521576,13.90756385,18.96280697,2388.98652,-27.26554403,4597.452322,-4512.984096,640.3861777,-573.2942942,71.59043783,1220.892996,22256.3674,-31649.23925,-183.9369428,301.4789127,14046.43329,-50813.63066,0.506723891,7542.126115,100062.5926,1197.400755,97574.05646,6344.72536,2488.536176,0,0,7542.126115,100062.5926,107604.7187,1.673289189,-1.673289189,-1.37E-11,691.7302805,272.5197195,322.0659877,-1350.690988,697.5736266,1252.426373,964.25,3.41E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,2.78E-17,0,2.78E-17,0,-5.55E-17,0,1.39E-17,0,0,5.55E-17,0,5.55E-17,0,4.16E-17,0,2.78E-17,4.33E-06,-7.35E-06,-2.40E-06,-1.85E-06,-2.34E-07,-6.72E-07,-0.001536236,0.001510301,-2.40E-06,0.001739416,-0.000487984,0.004750297,-0.000157627,-8.81E-05,-0.000975968,0.009500595,0.009500595
4.252217095,23.86876891,2.157011688,0.767245357,0.043639293,0.63986731,-0.429884576,0.775383173,0.462579924,-0.475955684,-0.629981386,0.613668999,2.707845018,21.82461713,4.148233344,0.493305013,0.386432725,0.779307329,-0.728090895,0.673641746,0.126848124,-0.475955684,-0.629981386,0.613668999,9.45389841,54.89754077,8.428775164,0.7168225,0.948883859,-0.924226635,-1.126026374,-1.490360567,1.45171463,2.172549289,-1.768604244,-0.130610055,3.894802121,32.46994563,24.26163311,-72.67040429,67.54455729,12.50925795,-50.65992175,-40.40458505,-76.21797389,2.172549289,-1.768604244,-0.130610055,4.0903868,25.99532249,2333.652044,-29.64961468,7252.140129,-4269.361075,194307.3673,195778.0388,69.94549207,-1131.769107,-17351.16325,21511.26463,-225.446293,12.95474165,-27018.64795,54457.15539,0.507725322,7543.799404,100060.9193,1195.478546,97573.7788,6348.320858,2487.140542,0,0,7543.799404,100060.9193,107604.7187,1.2254461,-1.2254461,-8.19E-12,686.0354622,278.2145378,324.6071042,-1353.232104,703.1083562,1246.891644,964.25,1.14E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,0,0,-5.55E-17,-5.55E-17,-2.78E-17,0,-1.39E-17,5.55E-17,0,5.55E-17,5.55E-17,2.78E-17,0,1.39E-17,4.95E-06,-5.09E-06,-7.71E-07,-1.55E-06,2.33E-07,6.72E-07,0.001309034,-0.001294436,-7.71E-07,-0.001701898,-0.000440264,0.001809928,-2.52E-05,-2.06E-05,-0.000880529,0.003619857,0.003619857
4.261656497,23.92375881,2.165445038,0.76796444,0.044594703,0.638938128,-0.431007051,0.773892029,0.464030225,-0.473775834,-0.631745551,0.61354219,2.711782754,21.85711511,4.172539664,0.41811366,0.451800743,0.788071733,-0.775059628,0.629899713,0.050089171,-0.473775834,-0.631745551,0.61354219,9.397936707,54.92512816,8.413830021,0.719288066,0.959206838,-0.931481362,-1.115717512,-1.487668137,1.444743476,2.180922691,-1.754683897,-0.122645461,3.969417724,32.43316245,24.28155997,-77.49746888,63.00471233,4.994508227,-43.14334744,-46.95450409,-77.08062118,2.180922691,-1.754683897,-0.122645461,14.2131263,18.5979599,2383.052749,-27.46763085,4626.989049,-4335.249528,740.864946,-672.7769295,71.41164434,969.9988987,21298.07877,-31982.31508,-184.3309398,294.8820209,14416.50326,-49873.05579,0.508726753,7545.02485,100059.6939,1193.257944,97573.80321,6351.766907,2485.890688,0,0,7545.02485,100059.6939,107604.7188,1.452823683,-1.452823683,3.82E-11,680.2443146,284.0056854,327.0895089,-1355.714509,708.5235454,1241.476455,964.25,-4.55E-13,-1028.625,-2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,-5.55E-17,-5.55E-17,0,0,2.78E-17,0,0,-5.55E-17,-1.39E-17,0,3.99E-17,5.55E-17,0,5.55E-17,1.11E-16,1.39E-17,0,6.77E-17,4.24E-06,-7.76E-06,-2.89E-06,-1.50E-06,-2.33E-07,-6.72E-07,-0.001143759,0.001133791,-2.89E-06,0.002009467,0.000137723,0.004799067,-0.000155205,-9.34E-05,0.000275447,0.009598135,0.009598135
4.27103958,23.97877625,2.173863268,0.768685972,0.045560479,0.638001661,-0.432119275,0.772403542,0.465473631,-0.471587541,-0.633495865,0.613423329,2.715795582,21.88957635,4.196866143,0.338481632,0.512305158,0.789286773,-0.814269842,0.579850338,-0.027170015,-0.471587541,-0.633495865,0.613423329,9.341419443,54.95256738,8.3985793,0.721715148,0.969586462,-0.938778235,-1.105551977,-1.485052521,1.437943447,2.189412005,-1.740944697,-0.114736692,4.044774076,32.39657682,24.30189427,-81.53906612,57.83124817,-2.567900005,-35.16505261,-53.00124836,-77.21700906,2.189412005,-1.740944697,-0.114736692,4.373789776,25.54490689,2322.621057,-29.84439613,7418.228861,-4285.663766,194218.1691,195866.3323,69.61344979,-804.2366594,-18321.61847,21116.12031,-230.4671268,12.81892403,-26507.80517,55882.47257,0.509728183,7546.477674,100058.2411,1191.311847,97573.5204,6355.165827,2484.720678,0,0,7546.477674,100058.2411,107604.7188,1.013932966,-1.013932966,-2.37E-11,674.4617636,289.7882364,329.5789734,-1358.203973,714.0648303,1235.93517,964.25,1.00E-20,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,0,-2.78E-17,2.78E-17,8.33E-17,0,-5.55E-17,0,3.47E-18,2.78E-17,-6.94E-18,8.33E-17,0,5.55E-17,0,3.12E-17,5.55E-17,9.02E-17,5.06E-06,-4.75E-06,-3.19E-07,-1.61E-06,2.32E-07,6.71E-07,0.000961025,-0.000962622,-3.19E-07,-0.001930015,0.00018096,0.001807742,-2.64E-05,-1.75E-05,0.000361921,0.003615483,0.003615483
4.28036621,24.03382082,2.182266109,0.769409837,0.046536574,0.637057965,-0.433221246,0.770917822,0.466910125,-0.469390941,-0.635232288,0.613312388,2.71988368,21.92200143,4.221213142,0.255208567,0.567341002,0.782938551,-0.845305112,0.524026839,-0.104188005,-0.469390941,-0.635232288,0.613312388,9.285194126,54.97929471,8.383093408,0.723945726,0.979813479,-0.945917095,-1.095241081,-1.482143036,1.430940599,2.197511207,-1.726939491,-0.10682852,4.119741166,32.36094038,24.32254212,-84.76914178,52.08319541,-10.11040609,-26.81681396,-58.48625397,-76.59891996,2.197511207,-1.726939491,-0.10682852,14.5224643,18.2432664,2378.148547,-27.66403008,4635.067714,-4166.240293,816.95872,-749.1287013,71.26431834,683.5582022,20281.88315,-32132.23303,-183.9958645,288.6070759,15004.15025,-49026.09181,0.510729614,7547.491607,100057.2271,1189.063742,97573.54397,6358.427864,2483.683178,0,0,7547.491607,100057.2271,107604.7187,1.226253602,-1.226253602,-4.00E-11,668.6053354,295.6446646,331.9952826,-1360.620283,719.4797409,1230.520259,964.25,4.55E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,5.55E-17,0,-5.55E-17,0,0,0,2.78E-17,5.55E-17,0,5.55E-17,0,0,0,8.33E-17,4.11E-06,-8.12E-06,-3.38E-06,-1.14E-06,-2.31E-07,-6.71E-07,-0.000705592,0.000711817,-3.38E-06,0.002193075,0.000761235,0.004730059,-0.000151979,-9.82E-05,0.00152247,0.009460118,0.009460118
4.289636242,24.08889205,2.190653253,0.770135929,0.047522954,0.636107082,-0.434312955,0.769434988,0.468339681,-0.467186159,-0.636954762,0.613209364,2.724047242,21.95439095,4.245581071,0.169132792,0.616361124,0.769085862,-0.867831315,0.463020082,-0.180225449,-0.467186159,-0.636954762,0.613209364,9.228383872,55.00582521,8.367231131,0.726164731,0.990129671,-0.953132321,-1.085058802,-1.479287804,1.424086563,2.205752689,-1.713086402,-0.09892426,4.19548817,32.32556638,24.34369183,-87.13647614,45.81699074,-17.55539258,-18.17123164,-63.35295384,-75.25871766,2.205752689,-1.713086402,-0.09892426,4.652791554,25.08210049,2310.345758,-30.00643028,7602.166502,-4288.002177,194165.7601,195919.0872,69.24352121,-449.1330228,-19335.53922,20902.69959,-236.0510755,12.22722952,-25786.90055,57195.90809,0.511731044,7548.71786,100056.0009,1187.088995,97573.26135,6361.628866,2482.739542,0,0,7548.71786,100056.0009,107604.7188,0.808524123,-0.808524123,4.09E-11,662.7355289,301.5144711,334.432025,-1363.057025,725.0237583,1224.976242,964.25,1.00E-20,-1028.625,4.55E-13,1950,4.55E-13,4,6,4,6,30,6,0,0,0,2.78E-17,0,-2.78E-17,0,1.11E-16,-1.11E-16,-1.39E-17,-2.78E-17,6.94E-18,1.11E-16,0,1.11E-16,1.11E-16,4.16E-17,2.78E-17,3.47E-17,5.22E-06,-4.45E-06,1.31E-07,-1.69E-06,2.31E-07,6.70E-07,0.000572143,-0.00058988,1.31E-07,-0.002093376,0.000789045,0.001688569,-2.83E-05,-1.50E-05,0.00157809,0.003377137,0.003377137
4.298849549,24.14398952,2.199024432,0.770864134,0.048519572,0.635149068,-0.435394407,0.767955146,0.469762284,-0.464973331,-0.638663248,0.613114229,2.728286438,21.9867455,4.269970285,0.081122838,0.658881601,0.747859694,-0.881600186,0.397472379,-0.254552197,-0.464973331,-0.638663248,0.613114229,9.17190677,55.03169349,8.351209562,0.728163646,1.000257676,-0.960157893,-1.074754006,-1.476166935,1.417056466,2.213582485,-1.699004911,-0.091074456,4.270790973,32.29107535,24.36505392,-88.63197588,39.10247585,-24.8362984,-9.327169951,-67.55517403,-73.18241708,2.213582485,-1.699004911,-0.091074456,14.83674799,17.89750255,2374.269902,-27.85603094,4623.812941,-4009.943873,865.2819475,-798.9598186,71.14834372,369.6614976,19242.10509,-32091.31584,-183.0070663,282.7847677,15788.08603,-48312.0085,0.512732475,7549.526385,100055.1924,1184.818659,97573.27878,6364.707726,2481.913583,0,0,7549.526385,100055.1924,107604.7188,0.994048426,-0.994048426,2.18E-11,656.8160453,307.4339547,336.7831051,-1365.408105,730.4391657,1219.560834,964.25,-3.41E-13,-1028.625,-4.55E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,0,0,-5.55E-17,0,0,2.78E-17,-1.39E-17,5.55E-17,0,5.55E-17,0,0,2.78E-17,1.39E-17,3.92E-06,-8.43E-06,-3.87E-06,-7.62E-07,-2.30E-07,-6.70E-07,-0.000242032,0.000264115,-3.87E-06,0.002283538,0.001360473,0.00454594,-0.00014805,-0.000102457,0.002720947,0.00909188,0.00909188
4.308005999,24.19911277,2.207379343,0.771594346,0.04952639,0.634183966,-0.436465593,0.766478418,0.471177908,-0.462752582,-0.640357691,0.613026978,2.732601444,22.01906567,4.294381191,-0.007931309,0.694486572,0.719461948,-0.886451997,0.328070768,-0.326454329,-0.462752582,-0.640357691,0.613026978,9.114830595,55.05730527,8.334740794,0.73017363,1.010502261,-0.967288667,-1.064558692,-1.473071323,1.410146605,2.221569979,-1.685039203,-0.083177426,4.34689254,32.2569263,24.38701227,-89.22187696,32.00573893,-31.87805579,-0.362590042,-71.04975734,-70.41641176,2.221569979,-1.685039203,-0.083177426,4.925770389,24.60887123,2296.852032,-30.13487164,7801.358769,-4272.651028,194151.7327,195934.6853,68.83648909,-82.85172888,-20358.77592,20875.97924,-242.1086824,11.0592112,-24880.47847,58360.11768,0.513733906,7550.520433,100054.1983,1182.810623,97573.00161,6367.70981,2481.196705,0,0,7550.520433,100054.1983,107604.7187,0.608812951,-0.608812951,1.91E-11,650.8599345,313.3900655,339.1658418,-1367.790842,735.9820156,1214.017984,964.25,2.27E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,2.78E-17,2.78E-17,0,0,0,0,2.78E-17,1.39E-17,2.78E-17,0,0,0,0,5.55E-17,4.16E-17,5.41E-06,-4.21E-06,5.63E-07,-1.77E-06,2.30E-07,6.70E-07,0.000154059,-0.000187324,5.63E-07,-0.002183897,0.001362292,0.001457137,-3.09E-05,-1.30E-05,0.002724583,0.002914273,0.002914273
4.317105469,24.25426136,2.215717719,0.772326451,0.050543359,0.633211831,-0.437526522,0.765004905,0.47258654,-0.460524045,-0.642038055,0.612947583,2.736992421,22.05135205,4.318814143,-0.097127257,0.72283229,0.68416356,-0.882317346,0.255539853,-0.395241045,-0.460524045,-0.642038055,0.612947583,9.058112764,55.08231488,8.318187399,0.731944763,1.020528917,-0.9742041,-1.05426759,-1.469744336,1.403093121,2.229135622,-1.670889211,-0.075386931,4.422516315,32.22358017,24.40908347,-88.9151741,24.60470774,-38.61786808,8.620077499,-73.80484123,-66.96048764,2.229135622,-1.670889211,-0.075386931,15.15697507,17.55909434,2371.373731,-28.04429748,4596.133805,-3869.894987,883.005589,-819.3939609,71.06241187,37.95379941,18213.92804,-31858.30641,-181.465224,277.5295788,16740.02005,-47765.40882,0.514735336,7551.129246,100053.5895,1180.523125,97573.00782,6370.606121,2480.581687,0,0,7551.129246,100053.5895,107604.7187,0.756887316,-0.756887316,-3.64E-12,644.879171,319.370829,341.4528033,-1370.077803,741.3987155,1208.601285,964.25,-1.14E-13,-1028.625,-6.82E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,2.78E-17,0,2.78E-17,0,-5.55E-17,0,-2.78E-17,2.78E-17,0,5.55E-17,0,5.55E-17,0,5.55E-17,2.78E-17,2.78E-17,3.70E-06,-8.67E-06,-4.33E-06,-3.81E-07,-2.29E-07,-6.70E-07,0.000226102,-0.00018904,-4.33E-06,0.002278972,0.001914288,0.004253476,-0.000143548,-0.000106017,0.003828575,0.008506952,0.008506952
4.326147843,24.30943484,2.22403926,0.773060344,0.051570437,0.632232706,-0.438577188,0.763534728,0.473988152,-0.458287852,-0.643704287,0.612876037,2.741459529,22.08360525,4.343269542,-0.185559318,0.743650487,0.642301871,-0.86921803,0.180634285,-0.460251312,-0.458287852,-0.643704287,0.612876037,9.000798357,55.10699949,8.301118789,0.733744592,1.030693236,-0.981247111,-1.044063382,-1.466408343,1.396126219,2.236862845,-1.656813017,-0.067500783,4.498935524,32.19066735,24.43184162,-87.69628504,16.97220553,-44.98590566,17.54112748,-75.79227883,-62.87430267,2.236862845,-1.656813017,-0.067500783,5.191311318,24.12749256,2282.204068,-30.22954606,8012.471958,-4236.419252,194175.7399,195913.4054,68.3943055,278.342335,-21356.80686,21034.60027,-248.5268316,9.213207295,-23819.6733,59342.99643,0.515736767,7551.886133,100052.8326,1178.477459,97572.74106,6373.408674,2480.091555,0,0,7551.886133,100052.8326,107604.7187,0.41419321,-0.41419321,4.18E-11,638.8382042,325.4117958,343.7800849,-1372.405085,746.9365093,1203.063491,964.25,-1.14E-13,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,0,2.78E-17,2.78E-17,0,0,1.11E-16,0,-2.78E-17,0,0,1.11E-16,0,1.11E-16,0,5.55E-17,2.78E-17,0,5.63E-06,-4.03E-06,9.62E-07,-1.86E-06,2.29E-07,6.69E-07,-0.0002796,0.000231949,9.62E-07,-0.002195212,0.001880306,0.001122157,-3.39E-05,-1.18E-05,0.003760612,0.002244315,0.003760612
4.335133003,24.36463276,2.232343701,0.773795913,0.052607574,0.631246646,-0.439617603,0.762067989,0.475382734,-0.45604413,-0.645356354,0.61281231,2.74600292,22.11582584,4.367747741,-0.272327761,0.756750901,0.594277431,-0.847266984,0.104130929,-0.520860257,-0.45604413,-0.645356354,0.61281231,8.943850385,55.13114996,8.284036202,0.735292267,1.040616807,-0.988055997,-1.03379296,-1.462879985,1.389052526,2.244169817,-1.642601406,-0.059769578,4.574866154,32.15846672,24.4546184,-85.5926909,9.191192904,-50.92576148,26.29824831,-76.99585112,-58.1704183,2.244169817,-1.642601406,-0.059769578,15.48391526,17.22619929,2369.379831,-28.22885027,4555.628141,-3749.020058,868.0898814,-808.3029969,71.00408058,-300.3949398,17232.20157,-31438.42465,-179.4928739,272.9348277,17825.65518,-47414.99329,0.516738197,7552.300326,100052.4184,1176.177503,97572.73131,6376.122823,2479.687114,0,0,7552.300326,100052.4184,107604.7187,0.51563564,-0.51563564,-4.64E-11,632.7974711,331.4525289,346.0042312,-1374.629231,752.3552299,1197.64477,964.25,1.14E-13,-1028.625,-2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,2.78E-17,0,-2.78E-17,0,0,0,-2.78E-17,-5.55E-17,0,5.55E-17,0,0,0,5.55E-17,5.55E-17,2.78E-17,3.44E-06,-8.84E-06,-4.75E-06,-6.42E-09,-2.28E-07,-6.69E-07,0.000678686,-0.00062804,-4.75E-06,0.002182116,0.002403203,0.003863278,-0.00013862,-0.000108781,0.004806407,0.007726557,0.007726557
4.344060845,24.41985468,2.240630745,0.774533052,0.053654724,0.630253696,-0.440647763,0.760604806,0.476770257,-0.453793014,-0.646994204,0.612756396,2.750622736,22.14801446,4.392249135,-0.356547911,0.762023059,0.540550132,-0.816667306,0.026820861,-0.576485172,-0.453793014,-0.646994204,0.612756396,8.886325719,55.15490065,8.266375945,0.736880731,1.050691854,-0.995007562,-1.023584476,-1.459304469,1.38202806,2.251630586,-1.628417809,-0.051898833,4.651565708,32.12679913,24.47816541,-82.60697931,1.33805984,-56.37532939,34.81368083,-77.40340037,-52.92048303,2.251630586,-1.628417809,-0.051898833,5.448258226,23.64045656,2266.501749,-30.29095394,8231.544601,-4176.796144,194235.6509,195857.2707,67.92001312,619.2356975,-22295.90583,21370.89741,-255.172724,6.610948196,-22641.11338,60118.82815,0.517739628,7552.815962,100051.9028,1174.090318,97572.47949,6378.725644,2479.423301,0,0,7552.815962,100051.9028,107604.7188,0.22388595,-0.22388595,4.27E-11,626.6735976,337.5764024,348.274497,-1376.899497,757.8841794,1192.115821,964.25,-4.55E-13,-1028.625,4.55E-13,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,0,0,-2.78E-17,0,0,1.11E-16,0,0,0,5.55E-17,-5.55E-17,1.11E-16,1.67E-16,0,0,2.78E-17,5.55E-17,5.55E-17,5.87E-06,-3.91E-06,1.31E-06,-1.94E-06,2.28E-07,6.69E-07,-0.000713422,0.000653017,1.31E-06,-0.002123287,0.002324721,0.000696006,-3.72E-05,-1.13E-05,0.004649442,0.001392013,0.004649442
4.352931259,24.47510015,2.24890013,0.775271653,0.054711835,0.629253907,-0.441667683,0.759145279,0.478150711,-0.45153463,-0.648617807,0.612708265,2.755319122,22.18017167,4.416774076,-0.437359229,0.759437167,0.481634815,-0.777710346,-0.050498816,-0.626591164,-0.45153463,-0.648617807,0.612708265,8.829158056,55.17819054,8.248765635,0.738209598,1.060511069,-1.001713794,-1.013341073,-1.45557888,1.374936582,2.258684365,-1.614150481,-0.044226024,4.727789259,32.09574595,24.50164582,-78.78476699,-6.502455995,-61.28697483,42.98893177,-77.01503974,-47.14834079,2.258684365,-1.614150481,-0.044226024,15.8180633,16.8967964,2368.174108,-28.40907722,4506.455927,-3649.50201,819.5410853,-764.5670958,70.96987168,-632.8924318,16330.25661,-30843.20403,-177.2299657,269.0684592,19005.89893,-47282.53253,0.518741059,7553.039848,100051.6789,1171.782093,97572.44958,6381.257755,2479.229321,0,0,7553.039848,100051.6789,107604.7187,0.27131468,-0.27131468,-1.36E-11,620.5737442,343.6762558,350.4372663,-1379.062266,763.3054956,1186.694504,964.25,1.00E-20,-1028.625,-4.55E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,2.78E-17,0,-2.78E-17,0,0,0,0,2.78E-17,0,2.78E-17,0,0,0,2.78E-17,2.78E-17,2.78E-17,3.16E-06,-8.93E-06,-5.11E-06,3.51E-07,-2.28E-07,-6.69E-07,0.001097353,-0.001034974,-5.11E-06,0.00199982,0.002810116,0.003389415,-0.000133431,-0.000110683,0.005620233,0.00677883,0.00677883
4.361744153,24.5303687,2.257151562,0.776011607,0.055778859,0.628247327,-0.442677363,0.757689528,0.479524069,-0.449269115,-0.650227113,0.612667906,2.760092202,22.2122981,4.441322953,-0.513934036,0.749044248,0.418096307,-0.730772926,-0.127033132,-0.670696291,-0.449269115,-0.650227113,0.612667906,8.771451026,55.20100242,8.230523387,0.739585521,1.070487641,-1.008570005,-1.003133429,-1.45176563,1.36785478,2.26587283,-1.599863567,-0.036375964,4.804731965,32.06533011,24.52596882,-74.14606234,-14.25368793,-65.60850279,50.75180264,-75.83492247,-40.93589828,2.26587283,-1.599863567,-0.036375964,5.695756256,23.15038067,2249.876841,-30.32024456,8454.128048,-4092.074012,194327.8179,195769.7858,67.41762959,926.4205274,-23144.28692,21871.14253,-261.8987499,3.201317789,-21385.62733,60669.2093,0.519742489,7553.311163,100051.4076,1169.65009,97572.2166,6383.661072,2479.190986,0,0,7553.311163,100051.4076,107604.7188,0.036972694,-0.036972694,-3.46E-11,614.3693995,349.8806005,352.6489038,-1381.273904,768.8219991,1181.178001,964.25,1.14E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,-1.11E-16,-2.78E-17,-2.78E-17,0,-5.55E-17,0,0,0,2.78E-17,0,1.11E-16,5.55E-17,0,1.11E-16,2.78E-17,5.55E-17,0,6.12E-06,-3.86E-06,1.60E-06,-2.00E-06,2.28E-07,6.69E-07,-0.001130627,0.001059525,1.60E-06,-0.001967053,0.002679846,0.000194272,-4.07E-05,-1.18E-05,0.005359693,0.000388543,0.005359693
4.370499424,24.5856599,2.265384778,0.776752809,0.056855742,0.627234006,-0.443676819,0.756237648,0.480890321,-0.446996593,-0.651822096,0.612635292,2.764942113,22.24439433,4.465896118,-0.585486048,0.730975368,0.350544004,-0.676313635,-0.201997441,-0.708376242,-0.446996593,-0.651822096,0.612635292,8.714074333,55.22342913,8.212385773,0.74070043,1.080201544,-1.015177625,-0.992922719,-1.447846275,1.36074714,2.272678661,-1.585545411,-0.028759895,4.881234222,32.03542783,24.5501523,-68.75352797,-21.83244539,-69.30309751,58.0111802,-73.87951151,-34.31634779,2.272678661,-1.585545411,-0.028759895,16.15960272,16.56878084,2367.612947,-28.58377244,4453.186053,-3572.671549,737.6574532,-688.3253436,70.9554037,-946.1238049,15538.76884,-30090.11271,-174.8286067,265.9697719,20238.24735,-47382.08503,0.52074392,7553.348135,100051.3706,1167.337142,97572.16302,6386.010993,2479.207592,0,0,7553.348135,100051.3706,107604.7187,0.025065685,-0.025065685,1.36E-11,608.2108373,356.0391627,354.7518086,-1383.376809,774.2462503,1175.75375,964.25,5.68E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,-5.55E-17,0,-2.78E-17,-2.78E-17,1.11E-16,0,0,0,0,0,1.11E-16,1.11E-16,0,5.55E-17,0,2.78E-17,2.78E-17,2.87E-06,-8.94E-06,-5.41E-06,6.82E-07,-2.28E-07,-6.69E-07,0.001466304,-0.001394436,-5.41E-06,0.001742308,0.003120897,0.002848897,-0.000128155,-0.000111694,0.006241794,0.005697793,0.006241794
4.379196992,24.64097328,2.273599493,0.777495151,0.05794243,0.626213992,-0.444666054,0.754789757,0.482249441,-0.444717202,-0.653402707,0.612610408,2.769868961,22.27646099,4.490493953,-0.65127837,0.705440135,0.279626002,-0.614868356,-0.274625414,-0.739268413,-0.444717202,-0.653402707,0.612610408,8.65621239,55.24529925,8.193572507,0.741862791,1.090070407,-1.021934501,-0.982721522,-1.443798049,1.35360901,2.279589526,-1.571160279,-0.020936439,4.95838348,32.00626767,24.57523666,-62.64313679,-29.16506294,-72.33028258,64.70382071,-71.16892731,-27.37973065,2.279589526,-1.571160279,-0.020936439,5.93328257,22.65991172,2232.488106,-30.31916316,8675.451029,-3981.441596,194447.4191,195655.5989,66.89199904,1188.828808,-23873.18724,22515.9945,-268.5480786,-1.036904457,-20096.79838,60983.7138,0.521745351,7553.373201,100051.3455,1165.157736,97571.95206,6388.215465,2479.39349,0,0,7553.373201,100051.3455,107604.7187,-0.14756639,0.14756639,1.91E-11,601.9289087,362.3210913,356.9032149,-1385.528215,779.7469726,1170.253027,964.25,-2.27E-13,-1028.625,-4.55E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-2.78E-17,0,0,-5.55E-17,1.11E-16,0,1.39E-17,0,2.78E-17,1.11E-16,5.55E-17,1.11E-16,0,4.16E-17,0,2.78E-17,6.37E-06,-3.89E-06,1.82E-06,-2.02E-06,2.28E-07,6.69E-07,-0.001513707,0.001434319,1.82E-06,-0.001728961,0.002933222,-0.00036481,-4.41E-05,-1.31E-05,0.005866444,-0.00072962,0.005866444
4.38783676,24.69630841,2.281795441,0.778238529,0.059038871,0.625187335,-0.445645088,0.753345951,0.48360142,-0.442431066,-0.654968922,0.612593228,2.774872875,22.30849865,4.515116808,-0.710631132,0.672724291,0.206022869,-0.547044921,-0.344176902,-0.763075432,-0.442431066,-0.654968922,0.612593228,8.598637884,55.26685904,8.174907113,0.742768674,1.099678197,-1.028447545,-0.972548519,-1.439687695,1.346486023,2.28615221,-1.556795174,-0.013374836,5.035149487,31.97752128,24.60012385,-55.89280973,-36.17315235,-74.66568961,70.74926786,-67.73532936,-20.16628652,2.28615221,-1.556795174,-0.013374836,16.50838196,16.24005921,2367.528561,-28.75120126,4400.622048,-3518.93014,624.2259981,-581.178275,70.95555464,-1226.344345,14884.70948,-29201.97129,-172.4471935,263.6472372,21478.29238,-47719.48844,0.522746781,7553.225635,100051.4931,1162.84286,97571.87208,6390.382775,2479.621037,0,0,7553.225635,100051.4931,107604.7187,-0.221890361,0.221890361,-6.37E-12,595.7116524,368.5383476,358.9477794,-1387.572779,785.1741891,1164.825811,964.25,4.55E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,0,1.11E-16,0,0,4.16E-17,-4.16E-17,2.78E-17,1.11E-16,1.11E-16,0,0,4.16E-17,4.16E-17,2.78E-17,2.58E-06,-8.87E-06,-5.63E-06,9.79E-07,-2.28E-07,-6.69E-07,0.001772846,-0.001694046,-5.63E-06,0.001422299,0.003324886,0.002261062,-0.000122966,-0.000111817,0.006649772,0.004522124,0.006649772
4.396418662,24.75166482,2.289972343,0.778982835,0.060145006,0.624154084,-0.446613926,0.751906347,0.484946231,-0.440138324,-0.656520696,0.612583735,2.779953944,22.34050795,4.539765059,-0.762928437,0.633186641,0.13044109,-0.473517112,-0.409945429,-0.779568015,-0.440138324,-0.656520696,0.612583735,8.540647673,55.28778641,8.155534929,0.743716711,1.109430252,-1.035101192,-0.962359849,-1.435408222,1.339293354,2.292780935,-1.542317905,-0.005584383,5.112469769,31.94961812,24.62595343,-48.55237883,-42.78918295,-76.28191988,76.09627015,-63.61381409,-12.7717581,2.292780935,-1.542317905,-0.005584383,6.160663997,22.17163121,2214.51554,-30.28997337,8890.602069,-3845.043606,194588.8338,195520.1333,66.34861654,1398.025009,-24457.8507,23281.14132,-274.9607497,-6.093455795,-18819.41812,61060.27461,0.523748212,7553.003744,100051.715,1160.614267,97571.68546,6392.389477,2480.029541,0,0,7553.003744,100051.715,107604.7187,-0.330810785,0.330810785,-3.64E-12,589.355428,374.894572,361.0374228,-1389.662423,790.6561316,1159.343868,964.25,-2.27E-13,-1028.625,-2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,1.11E-16,0,0,-5.55E-17,-5.55E-17,0,0,0,0,-6.94E-18,0,1.11E-16,0,1.11E-16,0,0,6.25E-17,5.55E-17,6.60E-06,-3.98E-06,1.96E-06,-2.02E-06,2.28E-07,6.69E-07,-0.001845291,0.001760295,1.96E-06,-0.001415362,0.003076054,-0.000961011,-4.73E-05,-1.52E-05,0.006152107,-0.001922022,0.006152107
4.404942607,24.80704206,2.298129935,0.779727967,0.06126078,0.623114287,-0.44757259,0.750471038,0.486283866,-0.437839096,-0.658058005,0.612581903,2.785112289,22.37248946,4.564439057,-0.807624783,0.587255122,0.053606267,-0.395017893,-0.471265407,-0.788587205,-0.437839096,-0.658058005,0.612581903,8.482887458,55.30847435,8.136340598,0.744418464,1.118931122,-1.041523531,-0.952228934,-1.431108939,1.332155042,2.299104633,-1.527908769,0.001925492,5.189483389,31.9220342,24.65154587,-40.71260832,-48.94262082,-77.16819808,80.6778843,-58.85094167,-5.240853829,2.299104633,-1.527908769,0.001925492,16.86390413,15.90864166,2367.735117,-28.90918823,4353.613345,-3487.708742,482.6335585,-446.3056075,70.9646488,-1460.231521,14390.41948,-28206.18633,-170.2441581,262.0775243,22681.29935,-48292.14318,0.524749642,7552.672934,100052.0458,1158.299428,97571.57724,6394.373506,2480.468578,0,0,7552.672934,100052.0458,107604.7187,-0.468295712,0.468295712,1.27E-11,583.0791539,381.1708461,363.0251221,-1391.650122,796.0859723,1153.914028,964.25,2.27E-13,-1028.625,4.55E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,0,-2.78E-17,0,0,0,0,0,0,-2.08E-17,0,2.78E-17,0,0,0,2.78E-17,2.08E-17,0,2.30E-06,-8.74E-06,-5.78E-06,1.23E-06,-2.28E-07,-6.69E-07,0.002007632,-0.001924675,-5.78E-06,0.001054107,0.003415266,0.001646879,-0.000118036,-0.00011109,0.006830532,0.003293758,0.006830532
4.413408542,24.86243966,2.306267942,0.780473818,0.062386132,0.622067995,-0.448521089,0.749040138,0.487614299,-0.435533527,-0.659580808,0.612587712,2.790347981,22.40444382,4.589139167,-0.844250669,0.535422298,-0.023743864,-0.312332124,-0.527518834,-0.7900459,-0.435533527,-0.659580808,0.612587712,8.424794484,55.32845991,8.116422487,0.745151788,1.128557579,-1.048070291,-0.942059293,-1.426602895,1.324910367,2.30544761,-1.513346356,0.00967623,5.266940689,31.89538678,24.67810335,-32.4345185,-54.57493375,-77.31106313,84.45741003,-53.4951895,2.327632301,2.30544761,-1.513346356,0.00967623,6.37808061,21.68796572,2196.153932,-30.23535846,9094.722775,-3684.002968,194746.0083,195369.2278,65.79343172,1548.26665,-24878.37888,24138.11322,-280.9800282,-11.92624754,-17597.89467,60905.26784,0.525751073,7552.204638,100052.5141,1156.020733,97571.41639,6396.183905,2481.097721,0,0,7552.204638,100052.5141,107604.7187,-0.513855982,0.513855982,1.64E-11,576.6522554,387.5977446,365.0516008,-1393.676601,801.546531,1148.453469,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-2.78E-17,0,0,0,0,0,6.94E-18,-6.94E-18,5.55E-17,5.55E-17,0,0,0,3.47E-17,6.94E-18,5.55E-17,6.82E-06,-4.13E-06,2.02E-06,-1.97E-06,2.29E-07,6.70E-07,-0.002109161,0.002021409,2.02E-06,-0.001036631,0.003103519,-0.00157284,-5.02E-05,-1.81E-05,0.006207037,-0.003145681,0.006207037
4.421816382,24.9178572,2.314386099,0.781220287,0.063521008,0.621015253,-0.449459446,0.747613741,0.488937523,-0.433221732,-0.661089084,0.612601138,2.795661134,22.43637162,4.613865744,-0.872417552,0.47824006,-0.100866545,-0.226288633,-0.578141565,-0.783929707,-0.433221732,-0.661089084,0.612601138,8.366861852,55.34827,8.096697618,0.745654161,1.137950556,-1.054405485,-0.931974265,-1.422116092,1.317756008,2.311535684,-1.498895226,0.017137395,5.344184198,31.86897333,24.70440318,-23.81877134,-59.62616479,-76.71394957,87.38373302,-47.6056351,9.887278454,2.311535684,-1.498895226,0.017137395,17.2253312,15.57272722,2368.035435,-29.05522389,4316.859438,-3477.464989,317.8630397,-288.4698236,70.97666089,-1635.735986,14072.8394,-27133.82524,-168.371576,261.2057969,23803.79803,-49089.09637,0.526752504,7551.690782,100053.028,1153.707018,97571.27901,6397.983763,2481.748953,0,0,7551.690782,100053.028,107604.7188,-0.712899963,0.712899963,-3.27E-11,570.3163735,393.9336265,366.9838042,-1395.608804,806.9782333,1143.021767,964.25,1.00E-20,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,2.78E-17,-2.78E-17,-1.11E-16,0,0,-1.39E-17,-3.47E-18,0,1.11E-16,1.11E-16,0,0,1.39E-17,3.12E-17,2.78E-17,2.03E-06,-8.54E-06,-5.83E-06,1.45E-06,-2.29E-07,-6.70E-07,0.002164637,-0.002080422,-5.83E-06,0.000652793,0.003389292,0.00102819,-0.000113524,-0.000109583,0.006778585,0.00205638,0.006778585
4.430166086,24.97329419,2.322484141,0.781967268,0.064665339,0.619956116,-0.450387674,0.746191957,0.490253512,-0.430903858,-0.662582793,0.612622157,2.8010518,22.46827347,4.638619143,-0.891821881,0.416313881,-0.177021144,-0.137751945,-0.622628938,-0.77029709,-0.430903858,-0.662582793,0.612622157,8.308690177,55.3673165,8.076247204,0.746172842,1.14744309,-1.06084208,-0.921830512,-1.417389034,1.310462546,2.317590382,-1.484255466,0.024841583,5.421746431,31.84357801,24.73167039,-14.93444487,-64.0492601,-75.37766252,89.43668177,-41.2420055,17.33900556,2.317590382,-1.484255466,0.024841583,6.586054811,21.21110576,2177.605977,-30.15830625,9283.204338,-3500.403853,194912.7785,195208.8226,65.23263861,1636.369554,-25120.41958,25055.23999,-286.4587678,-18.46230824,-16474.67217,60533.29582,0.527753934,7550.977882,100053.7409,1151.378207,97571.1444,6399.599675,2482.596473,0,0,7550.977882,100053.7409,107604.7188,-0.697769536,0.697769536,1.46E-11,563.8226756,400.4273244,368.9458999,-1397.5709,812.4152432,1137.584757,964.25,1.00E-20,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,1.11E-16,5.55E-17,5.55E-17,0,0,0,0,0,0,0,1.11E-16,0,0,1.11E-16,5.55E-17,5.55E-17,0,7.00E-06,-4.33E-06,2.00E-06,-1.88E-06,2.30E-07,6.71E-07,-0.00229134,0.002203752,2.00E-06,-0.000606996,0.003014927,-0.002178314,-5.25E-05,-2.18E-05,0.006029854,-0.004356629,0.006029854
4.438457576,25.02875019,2.330561799,0.782714662,0.065819072,0.618890627,-0.451305799,0.74477488,0.491562258,-0.428580021,-0.664061915,0.612650748,2.806520085,22.50014996,4.663399719,-0.902248369,0.35029638,-0.251476294,-0.04761351,-0.660540853,-0.74927881,-0.428580021,-0.664061915,0.612650748,8.250599865,55.38624177,8.055990028,0.746480352,1.15672689,-1.067093243,-0.911794652,-1.41271553,1.303290753,2.323445269,-1.46976362,0.032257154,5.49920018,31.8183443,24.75867996,-5.888742196,-67.79712126,-73.31990921,90.58264947,-34.47350443,24.63750249,2.323445269,-1.46976362,0.032257154,17.5915025,15.23077902,2368.228,-29.18658549,4294.714793,-3485.719983,136.3577014,-113.8882082,70.98543035,-1742.95143,13942.92172,-26018.56366,-166.9688972,260.9472967,24805.1308,-50091.42383,0.528755365,7550.280112,100054.4386,1149.06581,97570.97793,6401.214302,2483.460706,0,0,7550.280112,100054.4386,107604.7187,-0.954503599,0.954503599,-5.46E-12,557.426414,406.823586,370.8238197,-1399.44882,817.8475889,1132.152411,964.25,-2.27E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,-1.11E-16,0,-1.11E-16,2.78E-17,0,0,-5.55E-17,1.11E-16,0,-1.39E-17,1.39E-17,0,1.11E-16,1.67E-16,1.11E-16,1.11E-16,4.16E-17,1.39E-17,0,1.80E-06,-8.28E-06,-5.81E-06,1.61E-06,-2.30E-07,-6.71E-07,0.002240931,-0.002158376,-5.81E-06,0.000233465,0.003248381,0.000426931,-0.000109573,-0.000107396,0.006496763,0.000853861,0.006496763
4.446690823,25.08422473,2.338618814,0.783462363,0.066982136,0.61781884,-0.452213835,0.743362618,0.492863739,-0.426250365,-0.665526417,0.612686882,2.812066027,22.53200174,4.688207818,-0.903572298,0.280880569,-0.323516937,0.043217228,-0.691506106,-0.721076679,-0.426250365,-0.665526417,0.612686882,8.192371862,55.40435359,8.035021269,0.746785,1.16607779,-1.073416896,-0.901683921,-1.407773811,1.295952322,2.329210334,-1.45505498,0.039908016,5.576837517,31.79419522,24.78663831,3.244667073,-70.83617082,-70.55554592,90.81930944,-27.36852924,31.68618257,2.329210334,-1.45505498,0.039908016,6.785426228,20.74293622,2159.075191,-30.06198269,9451.879269,-3297.235101,195083.1233,195044.713,64.6724592,1661.434894,-25175.66875,25998.7204,-291.2655226,-25.60000124,-15488.7181,59966.67647,0.529756795,7549.325609,100055.3931,1146.687769,97570.86903,6402.63784,2484.524107,0,0,7549.325609,100055.3931,107604.7187,-0.883548517,0.883548517,-7.28E-12,550.8699547,413.3800453,372.7205448,-1401.345545,823.259351,1126.740649,964.25,-6.82E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,1.11E-16,0,-1.11E-16,0,0,-2.78E-17,-1.11E-16,0,0,0,1.39E-17,-2.78E-17,1.11E-16,2.22E-16,0,1.11E-16,0,1.39E-17,5.55E-17,7.14E-06,-4.58E-06,1.89E-06,-1.74E-06,2.31E-07,6.72E-07,-0.002381131,0.0022966,1.89E-06,-0.000144016,0.002813735,-0.002755744,-5.42E-05,-2.60E-05,0.005627469,-0.005511488,0.005627469
4.454865758,25.13971738,2.34665492,0.784210275,0.068154475,0.616740799,-0.45311181,0.741955264,0.494157945,-0.423915006,-0.666976277,0.612730539,2.817689719,22.56382938,4.713043797,-0.895760971,0.208792542,-0.392451217,0.133822084,-0.715226062,-0.685961609,-0.423915006,-0.666976277,0.612730539,8.134140256,55.42238633,8.01423014,0.746901848,1.175250685,-1.079586581,-0.891700078,-1.402913928,1.28876114,2.334833464,-1.440523078,0.04728102,5.654479658,31.77015156,24.81435981,12.35566923,-73.1339161,-67.11605859,90.13153255,-20.00361184,38.44362715,2.334833464,-1.440523078,0.04728102,17.96096706,14.88158676,2368.114052,-29.30046616,4291.002547,-3509.134246,-54.24860992,70.02902905,70.984878,-1774.913233,14005.24648,-24895.54096,-166.157057,261.1901754,25648.90218,-51272.89671,0.530758226,7548.44206,100056.2767,1144.376002,97570.67451,6404.066058,2485.602185,0,0,7548.44206,100056.2767,107604.7188,-1.191999358,1.191999358,2.73E-12,544.4124515,419.8375485,374.5451932,-1403.170193,828.6906497,1121.30935,964.25,1.14E-13,-1028.625,-2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,0,0,0,0,0,-5.55E-17,0,0,0,-2.78E-17,5.55E-17,0,5.55E-17,0,0,0,2.78E-17,1.61E-06,-7.98E-06,-5.70E-06,1.72E-06,-2.32E-07,-6.73E-07,0.002236311,-0.002158254,-5.70E-06,-0.000189256,0.002998044,-0.000135658,-0.000106302,-0.000104654,0.005996088,-0.000271316,0.005996088
4.462982361,25.19522766,2.354669864,0.784958291,0.069336015,0.615656559,-0.453999743,0.740552921,0.495444855,-0.421574091,-0.668411466,0.612781688,2.823391186,22.59563351,4.737907993,-0.878874179,0.134784011,-0.457617142,0.223283371,-0.731477534,-0.644271025,-0.421574091,-0.668411466,0.612781688,8.075876417,55.43956927,7.992757031,0.746993668,1.184452979,-1.085795128,-0.881629683,-1.397764574,1.281382042,2.340308781,-1.425754532,0.054872027,5.732164777,31.74724097,24.84299062,21.36966738,-74.67169376,-63.02960395,88.53543705,-12.45289831,44.81842541,2.340308781,-1.425754532,0.054872027,6.977313273,20.28498069,2140.758884,-29.94959985,9597.200371,-3078.295331,195251.3369,194882.3852,64.11892837,1624.505797,-25042.16804,26933.76782,-295.2901502,-33.21245177,-14674.1326,59234.65664,0.531759657,7547.250061,100057.4687,1141.95049,97570.58988,6405.299571,2486.878809,0,0,7547.250061,100057.4687,107604.7188,-1.072079907,1.072079907,2.55E-11,537.7973353,426.4526647,376.3758287,-1405.000829,834.0759413,1115.924059,964.25,1.14E-13,-1028.625,-2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,0,-2.78E-17,0,-5.55E-17,-1.11E-16,0,0,-2.78E-17,1.11E-16,0,5.55E-17,1.11E-16,0,0,5.55E-17,7.23E-06,-4.85E-06,1.70E-06,-1.56E-06,2.33E-07,6.73E-07,-0.00237202,0.002293305,1.70E-06,0.000332236,0.00250741,-0.003284508,-5.52E-05,-3.07E-05,0.005014819,-0.006569017,0.006569017
4.471040572,25.25075512,2.362663377,0.785706318,0.070526699,0.614566161,-0.454877663,0.739155684,0.496724458,-0.419227735,-0.669831964,0.612840311,2.82917051,22.62741473,4.762800762,-0.853063776,0.059624413,-0.518388968,0.310693257,-0.740114903,-0.596405593,-0.419227735,-0.669831964,0.612840311,8.017521686,55.45670126,7.971430725,0.74692369,1.193512691,-1.091885231,-0.871700363,-1.392718261,1.274169077,2.345700533,-1.411182788,0.062205225,5.809971085,31.72439832,24.8714257,30.17739294,-75.43275924,-58.34041529,86.03459194,-4.797161429,50.7756812,2.345700533,-1.411182788,0.062205225,18.33202871,14.52431409,2367.504497,-29.3941067,4308.844859,-3543.62076,-245.5212959,255.0608371,70.96921762,-1728.237329,14257.85407,-23800.16287,-166.0332184,261.7994848,26304.2781,-52600.9095,0.532761087,7546.177981,100058.5408,1139.637828,97570.36923,6406.540153,2488.171544,0,0,7546.177981,100058.5408,107604.7188,-1.424409877,1.424409877,-1.64E-11,531.2777354,432.9722646,378.1479836,-1406.772984,839.5040303,1110.49597,964.25,-6.82E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,1.11E-16,0,0,-2.78E-17,0,-1.11E-16,1.11E-16,0,2.78E-17,5.55E-17,1.11E-16,0,1.11E-16,2.22E-16,0,2.78E-17,8.33E-17,1.46E-06,-7.65E-06,-5.51E-06,1.79E-06,-2.34E-07,-6.74E-07,0.002152897,-0.002081998,-5.51E-06,-0.000601562,0.002647679,-0.000639783,-0.000103803,-0.000101503,0.005295357,-0.001279567,0.005295357
4.479040382,25.3062993,2.370635214,0.786454251,0.071726449,0.613469663,-0.455745591,0.737763652,0.497996737,-0.416876081,-0.671237746,0.612906373,2.835027703,22.65917366,4.787722433,-0.818572287,-0.01590696,-0.574183228,0.395162933,-0.741071425,-0.542825385,-0.416876081,-0.671237746,0.612906373,7.959240504,55.47296227,7.949466989,0.746804519,1.202560253,-1.097977196,-0.861677696,-1.387368833,1.266753973,2.350887242,-1.396363632,0.069730271,5.887679328,31.70271698,24.90071068,38.70703842,-75.41418467,-53.08869142,82.6634182,2.886848962,56.23164719,2.350887242,-1.396363632,0.069730271,7.163062784,19.8383618,2122.84142,-29.82428411,9716.399267,-2848.062589,195412.1237,194726.9294,63.57768762,1528.221125,-24724.38691,27825.7932,-298.4486683,-41.15206881,-14058.92971,58372.37708,0.533762518,7544.753571,100059.9652,1137.167416,97570.30654,6407.586155,2489.658636,0,0,7544.753571,100059.9652,107604.7188,-1.264105456,1.264105456,-5.46E-12,524.608034,439.641966,379.9121075,-1408.537107,844.862097,1105.137903,964.25,1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,2.78E-17,0,2.78E-17,0,0,-1.11E-16,2.78E-17,0,2.78E-17,1.11E-16,0,0,1.11E-16,5.55E-17,0,5.55E-17,7.26E-06,-5.14E-06,1.44E-06,-1.34E-06,2.35E-07,6.75E-07,-0.002262312,0.00219195,1.44E-06,0.000800269,0.002107154,-0.003745792,-5.53E-05,-3.57E-05,0.004214307,-0.007491584,0.007491584
4.486981738,25.36185974,2.378585107,0.787201997,0.072935208,0.612367105,-0.456603559,0.736376918,0.49926168,-0.414519247,-0.672628791,0.612979856,2.840962833,22.6909109,4.812673362,-0.775730612,-0.091029103,-0.624464346,0.475831705,-0.73435973,-0.484045428,-0.414519247,-0.672628791,0.612979856,7.900782664,55.48918505,7.927604997,0.746551146,1.211503868,-1.103988888,-0.851805162,-1.382135805,1.259516522,2.356046953,-1.381751997,0.077025985,5.965623115,31.6810866,24.92986,46.85390715,-74.61546655,-47.32988515,78.44364334,10.51736643,61.16032475,2.356046953,-1.381751997,0.077025985,18.70280201,14.15852959,2366.226412,-29.46492429,4350.517326,-3584.491443,-428.7059482,432.6489185,70.93315517,-1603.523787,14692.30149,-22766.8921,-166.6663712,262.622186,26747.08793,-54037.63657,0.534763948,7543.489466,100061.2293,1134.851575,97570.06254,6408.637891,2491.16674,0,0,7543.489466,100061.2293,107604.7188,-1.650920215,1.650920215,-6.36E-12,518.0255872,446.2244128,381.6322899,-1410.25729,850.2843607,1099.715639,964.25,3.41E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,-5.55E-17,0,0,0,1.11E-16,0,-5.55E-17,0,-2.78E-17,0,1.11E-16,1.11E-16,0,1.11E-16,0,2.78E-17,0,1.36E-06,-7.30E-06,-5.26E-06,1.81E-06,-2.36E-07,-6.76E-07,0.001994746,-0.001933393,-5.26E-06,-0.000990628,0.00221022,-0.001067805,-0.000102136,-9.81E-05,0.004420441,-0.002135611,0.004420441
4.494864641,25.417436,2.386512817,0.787949452,0.074152895,0.611258545,-0.457451591,0.73499558,0.50051927,-0.412157376,-0.674005079,0.613060724,2.846975901,22.72262706,4.83765387,-0.724954821,-0.164967256,-0.668749813,0.551875715,-0.720071496,-0.42063076,-0.412157376,-0.674005079,0.613060724,7.842500589,55.50453191,7.905163794,0.746223474,1.220391485,-1.10996354,-0.841837583,-1.37659424,1.252070286,2.360947418,-1.366891659,0.084479547,6.043332548,31.66062411,24.95978161,54.55260172,-73.04958612,-41.11451826,73.42710951,18.01827814,65.48782705,2.360947418,-1.366891659,0.084479547,7.344189714,19.40377838,2105.488007,-29.68895031,9807.617465,-2611.532952,195560.6284,194583.0161,63.05379467,1376.523586,-24233.08549,28641.58514,-300.68715,-49.25599844,-13664.03454,57419.62591,0.535765379,7541.838545,100062.8802,1132.339559,97570.01868,6409.498986,2492.861528,0,0,7541.838545,100062.8802,107604.7187,-1.460192274,1.460192274,-1.09E-11,511.3052413,452.9447587,383.3297935,-1411.954794,855.6148905,1094.385109,964.25,-4.55E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,-1.11E-16,0,0,-2.78E-17,2.78E-17,0,0,0,0,0,0,2.78E-17,1.11E-16,1.11E-16,0,0,2.78E-17,2.78E-17,2.78E-17,7.24E-06,-5.43E-06,1.12E-06,-1.08E-06,2.38E-07,6.77E-07,-0.002055456,0.00199567,1.12E-06,0.001238433,0.001627491,-0.004123249,-5.45E-05,-4.08E-05,0.003254981,-0.008246499,0.008246499
4.50268905,25.4730276,2.394418075,0.788696526,0.075379451,0.610144023,-0.45828972,0.73361973,0.501769494,-0.409790584,-0.675366589,0.61314896,2.853066961,22.75432276,4.862664312,-0.666742088,-0.23696095,-0.706614815,0.622516398,-0.698376315,-0.353190963,-0.409790584,-0.675366589,0.61314896,7.783961489,55.51983714,7.882766601,0.745789716,1.229215406,-1.115897229,-0.832023961,-1.371174134,1.244805495,2.365873435,-1.352240011,0.091739516,6.121384682,31.64021715,24.98964453,61.70654222,-70.73210709,-34.50729946,67.6524244,25.31009587,69.19908028,2.365873435,-1.352240011,0.091739516,19.07127709,13.78422048,2364.128909,-29.51063248,4417.334037,-3626.631927,-595.2596081,594.422301,70.87206861,-1405.472638,15293.94103,-21828.0685,-168.0939865,263.4929929,26960.68984,-55541.37613,0.53676681,7540.378353,100064.3404,1130.017589,97569.75486,6410.360764,2494.585538,0,0,7540.378353,100064.3404,107604.7188,-1.870904051,1.870904051,5.46E-12,504.6593962,459.5906038,384.9982556,-1413.623256,861.0282962,1088.971704,964.25,5.68E-13,-1028.625,-2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,0,0,0,-2.78E-17,0,0,0,0,-2.78E-17,-2.78E-17,2.78E-17,0,0,0,0,2.78E-17,5.55E-17,1.32E-06,-6.95E-06,-4.94E-06,1.80E-06,-2.39E-07,-6.78E-07,0.001767556,-0.001717788,-4.94E-06,-0.001344648,0.001701668,-0.001404861,-0.000101329,-9.46E-05,0.003403337,-0.002809722,0.003403337
4.510454971,25.52863409,2.402300649,0.789443116,0.076614793,0.609023596,-0.459117974,0.732249461,0.503012338,-0.407419014,-0.676713307,0.613244525,2.859236004,22.7859986,4.887705,-0.60166579,-0.306271739,-0.737696346,0.687028401,-0.669519769,-0.282374317,-0.407419014,-0.676713307,0.613244525,7.725692966,55.53427815,7.859860251,0.745256677,1.237938824,-1.121754607,-0.822118691,-1.365448579,1.237333064,2.370491167,-1.337347854,0.099116791,6.199076046,31.62096247,25.02018633,68.2601206,-67.69144016,-27.56695815,61.1872623,32.3205491,72.23188021,2.370491167,-1.337347854,0.099116791,7.522309325,18.98150012,2088.839225,-29.54618728,9870.003874,-2374.033896,195692.4269,194454.9117,62.55155563,1174.460515,-23584.96213,29350.44675,-301.9844808,-57.35230467,-13502.5323,56419.42467,0.53776824,7538.507449,100066.2113,1127.46788,97569.726,6411.039569,2496.485303,0,0,7538.507449,100066.2113,107604.7187,-1.660710256,1.660710256,-1.91E-11,497.8921228,466.3578772,386.6293495,-1415.25435,866.331377,1083.668623,964.25,-1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,2.78E-17,2.78E-17,2.78E-17,-5.55E-17,0,0,1.39E-17,2.78E-17,0,5.55E-17,5.55E-17,0,0,4.16E-17,5.55E-17,2.78E-17,7.15E-06,-5.72E-06,7.45E-07,-7.87E-07,2.41E-07,6.79E-07,-0.001759976,0.001712603,7.45E-07,0.001626247,0.001085737,-0.004403587,-5.28E-05,-4.59E-05,0.002171475,-0.008807173,0.008807173
4.518162376,25.58425502,2.410160272,0.790189132,0.077858859,0.607897305,-0.459936386,0.730884867,0.504247789,-0.405042783,-0.678045212,0.613347401,2.865483069,22.8176552,4.912776289,-0.530369833,-0.372190823,-0.76169668,0.74474706,-0.633820702,-0.208861519,-0.405042783,-0.678045212,0.613347401,7.667096194,55.54865789,7.836929587,0.744645135,1.246638746,-1.127609929,-0.812366065,-1.359841116,1.230038074,2.375180938,-1.322656188,0.106342047,6.277205075,31.60178948,25.05076055,74.12809143,-63.95838648,-20.36513727,54.085146,38.97558873,74.58367873,2.375180938,-1.322656188,0.106342047,19.43539057,13.40178896,2361.088161,-29.52934722,4509.56876,-3664.698204,-737.3844884,732.725259,70.78216243,-1142.689695,16042.41227,-21012.79942,-170.3198826,264.2408266,26936.56799,-57068.0338,0.538769671,7536.846739,100067.872,1125.136294,97569.4465,6411.710445,2498.425509,0,0,7536.846739,100067.872,107604.7187,-2.083942624,2.083942624,1.46E-11,491.182614,473.067386,388.2460744,-1416.871074,871.7325277,1078.267472,964.25,1.00E-20,-1028.625,2.27E-13,1950,4.55E-13,4,6,4,6,30,6,0,0,0,-5.55E-17,-2.78E-17,0,0,0,0,0,0,0,5.55E-17,0,0,0,5.55E-17,2.78E-17,0,1.33E-06,-6.60E-06,-4.59E-06,1.75E-06,-2.42E-07,-6.80E-07,0.001478484,-0.001441919,-4.59E-06,-0.001652821,0.001140505,-0.001639385,-0.000101377,-9.12E-05,0.00228101,-0.00327877,0.00327877
4.525811278,25.63988993,2.417996717,0.790934475,0.079111565,0.606765207,-0.460744989,0.729526035,0.505475834,-0.402662032,-0.679362292,0.613457549,2.871808138,22.84929316,4.937878484,-0.453562243,-0.434046218,-0.778386261,0.795075204,-0.591667776,-0.133359153,-0.402662032,-0.679362292,0.613457549,7.608853777,55.5622015,7.813569333,0.74391048,1.25519468,-1.13335083,-0.802530085,-1.353939753,1.2225443,2.37952048,-1.307741319,0.113639064,6.354861631,31.58373133,25.08190756,79.26763707,-59.57567388,-12.96634182,46.4273459,45.20982672,76.205331,2.37952048,-1.307741319,0.113639064,7.699064529,18.57137928,2073.006483,-29.3981595,9903.773924,-2141.01943,195803.5061,194346.5043,62.07438512,928.0915427,-22802.09659,29925.25002,-302.3538414,-65.26663897,-13579.1967,55416.4974,0.539771102,7534.762796,100069.956,1122.553282,97569.4283,6412.209515,2500.527657,0,0,7534.762796,100069.956,107604.7188,-1.865817135,1.865817135,-2.73E-11,484.3718223,479.8781777,389.8112816,-1418.436282,877.0085882,1072.991412,964.25,-2.27E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,1.11E-16,0,0,2.78E-17,-2.78E-17,2.78E-17,0,0,-5.55E-17,-3.47E-17,-2.78E-17,-4.86E-17,1.11E-16,1.11E-16,0,5.55E-17,6.25E-17,5.55E-17,7.63E-17,7.01E-06,-5.98E-06,3.31E-07,-4.71E-07,2.44E-07,6.81E-07,-0.001389039,0.001355466,3.31E-07,0.001945669,0.000501375,-0.004577026,-5.03E-05,-5.08E-05,0.00100275,-0.009154052,0.009154052
4.533401661,25.69553835,2.425809717,0.791679055,0.080372847,0.605627343,-0.461543815,0.72817306,0.506696458,-0.400276879,-0.680664528,0.613574951,2.878211234,22.8809131,4.963011937,-0.372008116,-0.491209664,-0.787605884,0.837489332,-0.543515286,-0.056592858,-0.400276879,-0.680664528,0.613574951,7.550224486,55.57564858,7.790108384,0.743123371,1.263765606,-1.139126671,-0.792840595,-1.348144899,1.2152164,2.383970689,-1.293009931,0.120829833,6.433034019,31.56580189,25.11318882,83.60760577,-54.5878932,-5.446560815,38.27972824,50.95757307,77.10792771,2.383970689,-1.293009931,0.120829833,19.79309983,13.01203196,2357.011436,-29.51967453,4626.416434,-3693.327643,-848.5149715,841.0995956,70.66059161,-827.1934971,16912.3312,-20345.9586,-173.3134141,264.6956309,26674.6401,-58572.69281,0.540772532,7532.896979,100071.8218,1120.208191,97569.13773,6412.688788,2502.684042,0,0,7532.896979,100071.8218,107604.7188,-2.289835743,2.289835743,3.27E-11,477.5987476,486.6512524,391.3759953,-1420.000995,882.3937898,1067.60621,964.25,-2.27E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,0,0,0,0,0,0,1.11E-16,0,1.39E-17,2.78E-17,4.16E-17,1.11E-16,5.55E-17,1.11E-16,0,1.39E-17,2.78E-17,4.16E-17,1.39E-06,-6.28E-06,-4.19E-06,1.68E-06,-2.45E-07,-6.82E-07,0.001136084,-0.001113868,-4.19E-06,-0.001905333,0.000547025,-0.001763513,-0.000102237,-8.81E-05,0.00109405,-0.003527026,0.003527026
4.540933542,25.75119984,2.433599051,0.792422775,0.08164262,0.60448377,-0.462332903,0.726826025,0.507909653,-0.397887461,-0.681951913,0.613699566,2.88469233,22.91251561,4.988176945,-0.286521955,-0.543102939,-0.789268248,0.871545029,-0.489878339,0.020699654,-0.397887461,-0.681951913,0.613699566,7.492019031,55.58830309,7.766304194,0.742191423,1.27215171,-1.144752622,-0.783080549,-1.342075778,1.207705898,2.388037466,-1.278081017,0.128043536,6.510641292,31.54892921,25.14492774,87.12047045,-49.05039044,2.126581619,29.73436294,56.16307384,77.25626077,2.388037466,-1.278081017,0.128043536,7.876051488,18.17287848,2058.068538,-29.24652916,9910.226891,-1917.854909,195890.2596,194261.3116,61.62469915,644.4919323,-21911.2073,30343.37141,-301.8428325,-72.8291362,-13890.31477,54455.67745,0.541773963,7530.607143,100074.1116,1117.596602,97569.12544,6413.010542,2504.986163,0,0,7530.607143,100074.1116,107604.7187,-2.075451677,2.075451677,-4.82E-11,470.7474668,493.5025332,392.8761336,-1421.501134,887.6435284,1062.356472,964.25,1.00E-20,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,-5.55E-17,-2.78E-17,0,0,0,-4.16E-17,-2.78E-17,5.20E-18,5.55E-17,0,0,0,4.16E-17,8.33E-17,3.30E-17,6.81E-06,-6.22E-06,-1.08E-07,-1.41E-07,2.47E-07,6.83E-07,-0.000959664,0.000940788,-1.08E-07,0.002182198,-0.000104655,-0.004637647,-4.70E-05,-5.53E-05,-0.00020931,-0.009275293,0.009275293
4.54840692,25.80687394,2.441364455,0.793165547,0.082920815,0.603334528,-0.463112285,0.725485025,0.509115399,-0.395493901,-0.683224426,0.613831375,2.891251432,22.94410132,5.013373859,-0.197959521,-0.589203764,-0.783358763,0.896881599,-0.431327378,0.097775715,-0.395493901,-0.683224426,0.613831375,7.433383696,55.60081144,7.742317766,0.741230629,1.280587996,-1.150447164,-0.773456473,-1.336093902,1.200342673,2.392244199,-1.263310673,0.135199177,6.588821739,31.53225141,25.17690965,89.75136141,-43.01954398,9.675503401,20.86638642,60.77155833,76.67564311,2.392244199,-1.263310673,0.135199177,20.14245746,12.61610549,2351.839989,-29.4807763,4765.997517,-3707.356118,-923.7133056,914.6768628,70.50555105,-473.6667955,17874.15321,-19847.32837,-177.0100413,264.6952765,26183.26387,-60011.21476,0.542775393,7528.531692,100076.1871,1115.233871,97568.82871,6413.297821,2507.358345,0,0,7528.531692,100076.1871,107604.7188,-2.488604508,2.488604508,2.73E-11,463.9113502,500.3386498,394.388327,-1423.013327,893.0088692,1056.991131,964.25,3.41E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-2.78E-17,0,-5.55E-17,0,0,-5.55E-17,-1.39E-17,-2.78E-17,-1.39E-17,5.55E-17,0,0,5.55E-17,4.16E-17,2.78E-17,6.94E-17,1.50E-06,-5.98E-06,-3.78E-06,1.60E-06,-2.48E-07,-6.85E-07,0.000750335,-0.000743106,-3.78E-06,-0.002093427,-5.74E-05,-0.001773352,-0.000103839,-8.54E-05,-0.00011479,-0.003546705,0.003546705
4.555821817,25.86256019,2.449105712,0.793907275,0.084207349,0.602179674,-0.463882002,0.724150139,0.510313693,-0.393096332,-0.684482066,0.613970337,2.897888508,22.97567083,5.03860297,-0.107209228,-0.629051012,-0.769935715,0.913225851,-0.368482191,0.173894851,-0.393096332,-0.684482066,0.613970337,7.37522462,55.61258464,7.718078189,0.740106217,1.288802812,-1.155960354,-0.763778583,-1.329864777,1.192819685,2.39604433,-1.248375784,0.142327467,6.666367174,31.51655381,25.20922908,91.48993788,-36.56110211,17.1322411,11.77542069,64.73925807,75.34514611,2.39604433,-1.248375784,0.142327467,8.054746536,17.78511305,2044.0692,-29.09240153,9891.719698,-1709.600063,195949.5236,194202.4479,61.20384405,331.8175139,-20942.74732,30587.47587,-300.5322103,-79.88126038,-14423.81477,53580.30903,0.543776824,7526.043087,100078.6757,1112.598607,97568.81739,6413.44448,2509.858269,0,0,7526.043087,100078.6757,107604.7188,-2.28933524,2.28933524,-2.82E-11,457.0221725,507.2278275,395.8244808,-1424.449481,898.2331706,1051.766829,964.25,-1.14E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,1.11E-16,2.78E-17,0,0,-5.55E-17,1.11E-16,-1.11E-16,-4.16E-17,-2.78E-17,2.08E-17,1.11E-16,5.55E-17,1.11E-16,2.22E-16,6.94E-17,2.78E-17,2.08E-17,6.55E-06,-6.41E-06,-5.57E-07,1.96E-07,2.50E-07,6.86E-07,-0.000491666,0.000487862,-5.57E-07,0.002325705,-0.000710706,-0.004583585,-4.29E-05,-5.92E-05,-0.001421411,-0.009167171,0.009167171
4.563178244,25.91825812,2.456822562,0.794647873,0.085502149,0.601019251,-0.464642089,0.72282146,0.511504513,-0.390694877,-0.685724814,0.614116433,2.904603544,23.00722475,5.063864624,-0.015183223,-0.662249369,-0.749129657,0.920395014,-0.302005386,0.248325923,-0.390694877,-0.685724814,0.614116433,7.316610729,55.62414956,7.693572818,0.738973343,1.297098244,-1.161571154,-0.754222412,-1.323696795,1.185419146,2.400003269,-1.233567862,0.149446448,6.744519028,31.50113392,25.24190291,92.29914121,-29.74076001,24.42043008,2.542422411,68.02441882,73.3043379,2.400003269,-1.233567862,0.149446448,20.48168288,12.21547556,2345.55074,-29.41241127,4925.406104,-3702.032516,-959.9393588,950.4459952,70.31632776,-98.5230122,18895.18076,-19530.91501,-181.3132828,264.0922742,25478.94187,-61341.81353,0.544778255,7523.753752,100080.965,1110.214013,97568.51954,6413.539739,2512.445456,0,0,7523.753752,100080.965,107604.7188,-2.680485697,2.680485697,1.70E-10,450.1240112,514.1259888,397.283442,-1425.908442,903.5746098,1046.42539,964.25,-3.41E-12,-1028.625,-1.36E-12,1950,-9.09E-13,4,6,4,6,30,6,0,-5.55E-17,0,0,0,0,0,0,1.11E-16,0,0,1.39E-17,1.11E-16,0,5.55E-17,1.11E-16,0,0,1.39E-17,1.66E-06,-5.73E-06,-3.37E-06,1.51E-06,-2.51E-07,-6.87E-07,0.000332707,-0.000340574,-3.37E-06,-0.002209575,-0.000651064,-0.001669105,-0.000106081,-8.32E-05,-0.001302128,-0.003338211,0.003338211
4.570476228,25.9739673,2.46451479,0.795387247,0.08680513,0.599853313,-0.465392588,0.721499065,0.512687857,-0.388289668,-0.686952669,0.614269619,2.911396503,23.03876367,5.089159107,0.077191826,-0.688473225,-0.721142178,0.918298729,-0.232595463,0.320354171,-0.388289668,-0.686952669,0.614269619,7.258506331,55.63504848,7.668904894,0.737661729,1.305141109,-1.166974348,-0.744632412,-1.317314982,1.17788742,2.403543361,-1.21863433,0.1564882,6.821991559,31.48660203,25.27479347,92.18702821,-22.63202639,31.47456405,-6.729003828,70.59711305,70.5463623,2.403543361,-1.21863433,0.1564882,8.236437435,17.40690559,2031.016289,-28.93629588,9851.597165,-1520.79907,195978.6662,194172.5369,60.81206359,-0.61945033,-19929.86943,30646.1218,-298.5332592,-86.28231974,-15159.69306,52830.70055,0.545779685,7521.073266,100083.6455,1107.559996,97568.50419,6413.513271,2515.141292,0,0,7521.073266,100083.6455,107604.7188,-2.506981546,2.506981546,-2.73E-12,443.1990525,521.0509475,398.6569251,-1427.281925,908.774455,1041.225545,964.25,-2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-2.78E-17,2.78E-17,-5.55E-17,0,0,0,1.39E-17,2.78E-17,0,5.55E-17,0,0,0,4.16E-17,5.55E-17,5.55E-17,6.25E-06,-6.54E-06,-1.00E-06,5.30E-07,2.53E-07,6.88E-07,-6.42E-06,1.75E-05,-1.00E-06,0.00237092,-0.001295204,-0.00441709,-3.83E-05,-6.26E-05,-0.002590408,-0.00883418,0.00883418
4.577715794,26.02968726,2.47218214,0.796125311,0.088116218,0.598681903,-0.466133536,0.720183046,0.513863704,-0.38588083,-0.688165614,0.614429876,2.918267353,23.07028823,5.114486761,0.168984052,-0.707469916,-0.686243914,0.906940117,-0.160979521,0.389288092,-0.38588083,-0.688165614,0.614429876,7.199942022,55.64566692,7.643888896,0.736358179,1.313289009,-1.172498441,-0.735146904,-1.310962484,1.170448118,2.407249995,-1.20379094,0.163568096,6.900077304,31.47244411,25.30814814,91.13515944,-15.30707841,38.22225486,-15.95576768,72.43015405,67.12452581,2.407249995,-1.20379094,0.163568096,20.80922805,11.81185805,2338.156684,-29.31495006,5100.800912,-3673.221806,-956.1737477,947.3757363,70.09331416,281.1236234,19940.68142,-19404.46147,-186.0979973,262.7600205,24585.73508,-62526.54603,0.546781116,7518.566285,100086.1525,1105.149386,97568.21021,6413.416899,2517.942251,0,0,7518.566285,100086.1525,107604.7188,-2.865918089,2.865918089,-9.09E-12,436.2403454,528.0096546,400.0617804,-1428.68678,914.0879179,1035.912082,964.25,3.41E-13,-1028.625,4.55E-13,1950,2.27E-13,4,6,4,6,30,6,-5.55E-17,0,0,-2.78E-17,-2.78E-17,-2.78E-17,0,-5.55E-17,0,0,2.78E-17,1.39E-17,5.55E-17,5.55E-17,5.55E-17,0,2.78E-17,5.55E-17,4.16E-17,1.85E-06,-5.52E-06,-2.97E-06,1.42E-06,-2.54E-07,-6.89E-07,-0.000103807,8.13E-05,-2.97E-06,-0.002247782,-0.001212755,-0.001455051,-0.000108837,-8.17E-05,-0.00242551,-0.002910102,0.002910102
4.584896974,26.08541756,2.479824401,0.796861975,0.089435327,0.597505075,-0.46686498,0.718873477,0.515032053,-0.38346849,-0.689363654,0.614597161,2.925216052,23.101799,5.139847866,0.259265837,-0.719062128,-0.644771961,0.886415897,-0.087905683,0.454466113,-0.38346849,-0.689363654,0.614597161,7.141899849,55.65569754,7.618798131,0.734864964,1.321159948,-1.177794865,-0.725649985,-1.304434732,1.162910802,2.410536925,-1.188865258,0.170523132,6.977466868,31.45906994,25.34160249,89.17046317,-7.844225776,44.60315852,-25.03403085,73.50873893,63.04529408,2.410536925,-1.188865258,0.170523132,8.422161912,17.03685039,2018.881853,-28.77814281,9794.080506,-1355.286414,195975.7294,194173.5688,60.44850508,-342.3218914,-18907.29542,30514.16541,-295.9838822,-91.91538033,-16070.72477,52242.68548,0.547782546,7515.700367,100089.0184,1102.481392,97568.18597,6413.218975,2520.832414,0,0,7515.700367,100089.0184,107604.7188,-2.727714278,2.727714278,2.73E-11,429.2812244,534.9687756,401.3740907,-1429.999091,919.2642891,1030.735711,964.25,1.14E-13,-1028.625,-4.55E-13,1950,1.00E-20,4,6,4,6,30,6,0,-1.11E-16,0,0,2.78E-17,0,0,0,0,2.78E-17,0,0,1.11E-16,0,1.11E-16,0,2.78E-17,2.78E-17,0,5.91E-06,-6.63E-06,-1.42E-06,8.50E-07,2.56E-07,6.90E-07,0.000474443,-0.000449086,-1.42E-06,0.002317562,-0.001837423,-0.004144425,-3.32E-05,-6.52E-05,-0.003674847,-0.008288849,0.008288849
4.592019806,26.14115772,2.487441322,0.797597154,0.09076238,0.596322874,-0.467586955,0.717570448,0.516192883,-0.381052777,-0.690546771,0.614771452,2.932242547,23.13329662,5.165242758,0.347123166,-0.723149604,-0.597126585,0.856915567,-0.014135331,0.515262947,-0.381052777,-0.690546771,0.614771452,7.083413508,55.66536833,7.593281587,0.733392029,1.329153299,-1.18322888,-0.716238206,-1.297900085,1.155431923,2.413986775,-1.173989323,0.177560676,7.055448656,31.44617557,25.37562455,86.29317436,-0.319047211,50.55146476,-33.88234357,73.82119355,58.37466731,2.413986775,-1.173989323,0.177560676,21.12383458,11.40715033,2329.706038,-29.1893637,5287.536471,-3617.588066,-913.3897846,906.38732,69.83798275,648.4882325,20975.07792,-19469.17448,-191.2148853,260.5983127,23534.40593,-63532.6663,0.548783977,7512.972652,100091.7461,1100.040846,97567.90065,6412.931806,2523.845452,0,0,7512.972652,100091.7461,107604.7188,-3.04552133,3.04552133,-2.73E-11,422.2639811,541.9860189,402.7238518,-1431.348852,924.5457641,1025.454236,964.25,-5.68E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,2.78E-17,0,0,-1.11E-16,0,0,2.78E-17,2.78E-17,0,1.11E-16,1.11E-16,0,0,5.55E-17,2.78E-17,0,2.06E-06,-5.37E-06,-2.59E-06,1.34E-06,-2.57E-07,-6.91E-07,-0.000544746,0.000508446,-2.59E-06,-0.002204016,-0.001722462,-0.001139378,-0.000111959,-8.10E-05,-0.003444925,-0.002278755,0.003444925
4.599084325,26.19690732,2.495032694,0.79833076,0.09209729,0.595135352,-0.468299512,0.716274029,0.517346192,-0.378633815,-0.691714973,0.614952706,2.939346794,23.16478166,5.190671716,0.43166493,-0.719709963,-0.543767375,0.818719624,0.059564801,0.571095624,-0.378633815,-0.691714973,0.614952706,7.025440756,55.67453544,7.567771992,0.731723056,1.336852884,-1.188422099,-0.706838982,-1.291232481,1.14789149,2.417027461,-1.15907707,0.184429709,7.132745659,31.43395274,25.40963734,82.54880575,7.188501767,56.01450048,-42.40041072,73.36849917,53.13116601,2.417027461,-1.15907707,0.184429709,8.612656101,16.67338454,2007.60365,-28.61730768,9724.117611,-1216.01685,195939.6151,194206.7131,60.11126372,-681.6830515,-17910.12827,30192.94976,-293.0435477,-96.69232613,-17123.43332,51846.34225,0.549785408,7509.927131,100094.7916,1097.363356,97567.86295,6412.563775,2526.928673,0,0,7509.927131,100094.7916,107604.7187,-2.950691729,2.950691729,1.18E-11,415.2718188,548.9781812,403.9766206,-1432.601621,929.6995493,1020.300451,964.25,4.55E-13,-1028.625,-2.27E-13,1950,4.55E-13,4,6,4,6,30,6,0,0,0,0,0,0,0,0,0,-2.78E-17,0,2.78E-17,2.78E-17,0,0,0,2.78E-17,0,2.78E-17,5.55E-06,-6.65E-06,-1.82E-06,1.15E-06,2.59E-07,6.92E-07,0.000930254,-0.00089182,-1.82E-06,0.002170101,-0.002318223,-0.003775634,-2.78E-05,-6.70E-05,-0.004636446,-0.007551268,0.007551268
4.606090585,26.25266587,2.502598271,0.799062708,0.093439976,0.593942556,-0.469002688,0.714984311,0.518491961,-0.376211733,-0.692868245,0.6151409,2.946528719,23.19625476,5.216135067,0.512031927,-0.708798805,-0.48520878,0.772196891,0.132430544,0.621429089,-0.376211733,-0.692868245,0.6151409,6.96706059,55.68325939,7.54176667,0.730081998,1.344684483,-1.193762395,-0.697504327,-1.284518901,1.140372916,2.420216301,-1.14417238,0.191420859,7.210585881,31.42232081,25.44431111,77.9555673,14.60263949,60.93537771,-50.51213312,72.15479845,47.3919538,2.420216301,-1.14417238,0.191420859,21.42457968,11.00335756,2320.280159,-29.03718655,5480.330104,-3532.749555,-834.3858733,830.1889968,69.55282313,988.0540883,21963.16946,-19719.67631,-196.4960481,257.5378957,22361.32136,-64333.79417,0.550786838,7506.976439,100097.7423,1094.889331,97567.59067,6412.087108,2530.151643,0,0,7506.976439,100097.7423,107604.7187,-3.220068161,3.220068161,-6.36E-12,408.198549,556.051451,405.2702366,-1433.895237,934.9451845,1015.054816,964.25,-2.27E-13,-1028.625,4.55E-13,1950,-4.55E-13,4,6,4,6,30,6,0,0,1.11E-16,-2.78E-17,0,-2.78E-17,0,0,1.11E-16,0,0,0,1.11E-16,0,0,2.22E-16,2.78E-17,0,2.78E-17,2.30E-06,-5.27E-06,-2.26E-06,1.29E-06,-2.60E-07,-6.92E-07,-0.000974403,0.000925747,-2.26E-06,-0.002076697,-0.002162113,-0.000733876,-0.000115288,-8.11E-05,-0.004324225,-0.001467752,0.004324225
4.613038623,26.30843295,2.510137846,0.799792914,0.094790355,0.592744535,-0.469696535,0.713701361,0.519630189,-0.373786651,-0.694006597,0.615335992,2.953788273,23.22771649,5.241633087,0.587405645,-0.690548921,-0.422015161,0.717800911,0.203708201,0.665781361,-0.373786651,-0.694006597,0.615335992,6.909164521,55.69156645,7.515840862,0.728243255,1.352213685,-1.198856168,-0.688206823,-1.277716798,1.13283111,2.423017477,-1.129278186,0.198205404,7.287780639,31.41124474,25.47887885,72.57651592,21.84498546,65.27130814,-58.12441007,70.19686538,41.18587029,2.423017477,-1.129278186,0.198205404,8.808315123,16.31486281,1997.087801,-28.45263889,9647.200331,-1104.926969,195870.2908,194272.1106,59.79746347,-1006.208742,-16972.64786,29690.27107,-289.8872757,-100.5578454,-18279.28406,51664.91927,0.551788269,7503.756371,100100.9624,1092.206388,97567.53541,6411.549983,2533.426965,0,0,7503.756371,100100.9624,107604.7188,-3.174937558,3.174937558,-1.91E-11,401.1739877,563.0760123,406.4651743,-1435.090174,940.0770848,1009.922915,964.25,4.55E-13,-1028.625,-4.55E-13,1950,4.55E-13,4,6,4,6,30,6,0,0,0,-2.78E-17,-5.55E-17,2.78E-17,0,0,0,0,2.78E-17,2.78E-17,5.55E-17,0,0,0,2.78E-17,8.33E-17,5.55E-17,5.17E-06,-6.61E-06,-2.16E-06,1.42E-06,2.62E-07,6.93E-07,0.001342406,-0.001292509,-2.16E-06,0.001937208,-0.002720731,-0.003324167,-2.22E-05,-6.79E-05,-0.005441462,-0.006648333,0.006648333
4.619928507,26.36420808,2.517651179,0.800521293,0.09614834,0.591541339,-0.470381092,0.712425265,0.520760857,-0.371358703,-0.695130016,0.615537956,2.961125366,23.25916748,5.267166096,0.657016553,-0.6651688,-0.354795316,0.656065517,0.272662297,0.70372815,-0.371358703,-0.695130016,0.615537956,6.85091812,55.69934648,7.489360075,0.726435402,1.359876297,-1.204098982,-0.678953015,-1.270828396,1.125273466,2.425941555,-1.11434941,0.205145452,7.365442507,31.40087136,25.51418657,66.44641094,28.84274067,68.97632454,-65.16998989,67.5143144,34.59928688,2.425941555,-1.11434941,0.205145452,21.71090911,10.60251697,2309.990333,-28.8604555,5673.45877,-3417.398805,-723.5041307,722.9981059,69.24124415,1286.343632,22871.34217,-20144.18313,-201.7613979,253.5438387,21107.15505,-64910.8567,0.5527897,7500.581434,100104.1373,1089.695851,97567.28004,6410.885583,2536.857273,0,0,7500.581434,100104.1373,107604.7187,-3.390451158,3.390451158,-6.37E-12,394.0476703,570.2023297,407.7015867,-1436.326587,945.283279,1004.716721,964.25,-3.41E-13,-1028.625,4.55E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,0,-2.78E-17,0,0,0,0,0,-2.78E-17,2.78E-17,0,0,0,0,0,5.55E-17,2.53E-06,-5.22E-06,-1.98E-06,1.26E-06,-2.63E-07,-6.94E-07,-0.001376243,0.001317048,-1.98E-06,-0.001867205,-0.002516208,-0.000253507,-0.000118655,-8.19E-05,-0.005032415,-0.000507013,0.005032415
4.626760279,26.41999084,2.525138065,0.801247765,0.097513847,0.590333015,-0.471056414,0.711156089,0.521883963,-0.368928005,-0.696238512,0.61574675,2.968539942,23.2906083,5.292734369,0.720152001,-0.632940263,-0.284196621,0.587599543,0.338583162,0.734906946,-0.368928005,-0.696238512,0.61574675,6.793106478,55.70679552,7.46301944,0.724432921,1.367236322,-1.209097118,-0.66976067,-1.263896378,1.11773128,2.428509558,-1.099476959,0.211847708,7.442524695,31.3909393,25.54930741,59.64409842,35.522253,72.01935549,-71.56634225,64.13906993,27.6692242,2.428509558,-1.099476959,0.211847708,9.009167526,15.95963299,1987.212524,-28.28253842,9569.155404,-1022.834776,195768.9839,194368.6742,59.50337083,-1302.90979,-16127.13173,29020.12281,-286.6988925,-103.4921619,-19496.05959,51714.0038,0.55379113,7497.190982,100107.5278,1087.010938,97567.20374,6410.180045,2540.32403,0,0,7497.190982,100107.5278,107604.7188,-3.399376402,3.399376402,-9.10E-13,386.990912,577.259088,408.8404264,-1437.465426,950.3937232,999.6062768,964.25,3.41E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,0,2.78E-17,-2.78E-17,-5.55E-17,0,0,0,2.78E-17,0,-5.55E-17,5.55E-17,0,0,0,5.55E-17,2.78E-17,1.11E-16,4.79E-06,-6.52E-06,-2.45E-06,1.65E-06,2.64E-07,6.94E-07,0.001695183,-0.001635824,-2.45E-06,0.001630975,-0.003030941,-0.002806384,-1.67E-05,-6.79E-05,-0.006061883,-0.005612768,0.006061883
4.63353402,26.47578076,2.532598271,0.801972247,0.098886788,0.589119613,-0.471722542,0.709893919,0.522999491,-0.366494692,-0.697332078,0.615962348,2.976031894,23.32203958,5.318338214,0.776163463,-0.594215441,-0.210898766,0.513080813,0.400794191,0.759020485,-0.366494692,-0.697332078,0.615962348,6.735020395,55.71363667,7.436077846,0.722459752,1.374722853,-1.21423871,-0.660591746,-1.256838172,1.110135938,2.431165791,-1.084529617,0.218731409,7.519972807,31.38181778,25.58522954,52.21879236,41.8167492,74.36693185,-77.25820691,60.10524189,20.48895662,2.431165791,-1.084529617,0.218731409,21.9826555,10.20662313,2298.973559,-28.6616285,5860.978414,-3271.382029,-586.2713609,590.1866814,68.90744511,1532.469034,23668.72688,-20724.90448,-206.8256724,248.6175845,19815.43524,-65252.76822,0.554792561,7493.791606,100110.9271,1084.461477,97566.96847,6409.330129,2543.958673,0,0,7493.791606,100110.9271,107604.7187,-3.557645278,3.557645278,-4.54E-12,379.8149463,584.4350537,410.0186239,-1438.643624,955.5572091,994.4427909,964.25,-5.68E-13,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,0,0,0,-5.55E-17,2.78E-17,0,0,0,0,0,-2.78E-17,0,5.55E-17,0,0,0,5.55E-17,5.55E-17,0,2.76E-06,-5.23E-06,-1.75E-06,1.27E-06,-2.65E-07,-6.95E-07,-0.001733527,0.001665962,-1.75E-06,-0.001580303,-0.002772368,0.000284148,-0.00012189,-8.37E-05,-0.005544737,0.000568296,0.005544737
4.640249775,26.5315774,2.54003159,0.802694658,0.100267078,0.587901181,-0.47237953,0.708638817,0.524107438,-0.364058876,-0.698410724,0.616184708,2.983601159,23.35346189,5.343977909,0.824473236,-0.549412932,-0.135607202,0.433249372,0.458658795,0.775839604,-0.364058876,-0.698410724,0.616184708,6.677301804,55.72022837,7.409322757,0.720299514,1.381914981,-1.219144916,-0.651507434,-1.249780048,1.102593617,2.43350637,-1.069681686,0.225354122,7.596930928,31.37302884,25.62090299,44.26272656,47.66026094,76.00107664,-82.17658526,55.45863916,13.10122798,2.43350637,-1.069681686,0.225354122,9.21486477,15.60610884,1977.832806,-28.10505132,9495.916965,-969.3822514,195638.3305,194493.9358,59.22453749,-1558.861828,-15402.74193,28202.22535,-283.6638153,-105.5123788,-20729.36742,52000.96473,0.555793991,7490.233961,100114.4848,1081.777415,97566.86834,6408.456545,2547.616452,0,0,7490.233961,100114.4848,107604.7188,-3.622872968,3.622872968,9.09E-12,372.725809,591.524191,411.1030667,-1439.728067,960.6462773,989.3537227,964.25,3.41E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,0,-5.55E-17,0,0,-4.16E-17,1.39E-17,-2.78E-17,5.55E-17,5.55E-17,0,0,4.16E-17,1.39E-17,2.78E-17,4.41E-06,-6.36E-06,-2.67E-06,1.85E-06,2.66E-07,6.95E-07,0.001976309,-0.001909806,-2.67E-06,0.001265984,-0.003238205,-0.002240961,-1.13E-05,-6.71E-05,-0.00647641,-0.004481923,0.00647641
4.646907637,26.5873803,2.5474378,0.803414918,0.101654627,0.58667777,-0.473027423,0.707390865,0.525207788,-0.361620693,-0.699474446,0.616413801,2.991247614,23.38487586,5.369653749,0.86458034,-0.499013393,-0.059046333,0.348900143,0.511586877,0.785205423,-0.361620693,-0.699474446,0.616413801,6.619401152,55.72613771,7.381936112,0.718162744,1.38921864,-1.22418172,-0.642427712,-1.242557937,1.094962678,2.435892526,-1.054722092,0.232175844,7.674131798,31.36514972,25.65741852,35.83688964,52.99481844,76.90191628,-86.28087371,50.24630275,5.603650437,2.435892526,-1.054722092,0.232175845,22.24004131,9.817557289,2287.387466,-28.44348612,6036.957434,-3095.733645,-429.0038098,437.8918593,68.55626058,1718.438542,24328.26417,-21438.65054,-211.5057788,242.7975652,18530.99023,-65356.82477,0.556795422,7486.611088,100118.1077,1079.187334,97566.6556,6407.423753,2551.452061,0,0,7486.611088,100118.1077,107604.7188,-3.722667662,3.722667662,-1.64E-11,365.5039487,598.7460513,412.2221388,-1440.847139,965.7641928,984.2358072,964.25,1.14E-13,-1028.625,1.00E-20,1950,4.55E-13,4,6,4,6,30,6,0,1.11E-16,0,0,-5.55E-17,5.55E-17,-5.55E-17,0,1.11E-16,6.94E-18,6.94E-18,2.78E-17,1.11E-16,5.55E-17,1.11E-16,1.11E-16,6.94E-18,6.25E-17,8.33E-17,2.96E-06,-5.28E-06,-1.60E-06,1.31E-06,-2.67E-07,-6.96E-07,-0.002030116,0.001956626,-1.60E-06,-0.001224405,-0.00292177,0.00085952,-0.00012483,-8.62E-05,-0.00584354,0.001719041,0.00584354
4.653507659,26.64318903,2.554816692,0.804132951,0.103049351,0.585449424,-0.473666277,0.706150125,0.52630054,-0.359180255,-0.700523256,0.616649587,2.99897119,23.41628205,5.395366013,0.896065739,-0.44355437,0.018047477,0.260874942,0.559040865,0.787030861,-0.359180255,-0.700523256,0.616649587,6.561785478,55.73187144,7.354766193,0.715850589,1.396244056,-1.228999461,-0.633453782,-1.23537677,1.087419759,2.438010676,-1.039900621,0.238722141,7.750952696,31.35750475,25.69364508,27.0439507,57.76477222,77.06543653,-89.51802913,44.52608977,-1.95799084,2.438010676,-1.039900621,0.238722141,9.424686282,15.25283742,1968.785827,-27.91796993,9433.289462,-943.0242435,195482.4453,194643.9694,58.95596655,-1761.902167,-14824.51645,27261.35697,-280.9616512,-106.6723571,-21934.22616,52524.68935,0.557796853,7482.88842,100121.8303,1076.506204,97566.52968,6406.382216,2555.300654,0,0,7482.88842,100121.8303,107604.7187,-3.844273079,3.844273079,-9.09E-12,358.3819379,605.8680621,413.2538007,-1441.878801,970.8315536,979.1684464,964.25,2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,2.78E-17,5.55E-17,-5.55E-17,0,0,0,-1.73E-18,-3.47E-18,0,5.55E-17,0,0,0,2.95E-17,5.90E-17,5.55E-17,4.06E-06,-6.16E-06,-2.82E-06,1.99E-06,2.68E-07,6.96E-07,0.002177206,-0.002106106,-2.82E-06,0.000858345,-0.003335601,-0.001648209,-6.33E-06,-6.56E-05,-0.006671202,-0.003296417,0.006671202
4.660049945,26.69900313,2.562168053,0.804848675,0.104451155,0.584216199,-0.474296137,0.704916676,0.527385679,-0.356737698,-0.701557151,0.616892032,3.006771747,23.44768109,5.421114985,0.918596659,-0.383624692,0.094933,0.170054091,0.600541139,0.781301444,-0.356737698,-0.701557151,0.616892032,6.504093577,55.73685798,7.326951053,0.713552241,1.403358519,-1.233928219,-0.624467809,-1.227997482,1.079756007,2.440125516,-1.02493579,0.245476035,7.827875231,31.35085603,25.73073193,17.95351398,61.92335701,76.48593631,-91.86418461,38.35588623,-9.484473173,2.440125516,-1.02493579,0.245476035,22.48366613,9.437023378,2275.404587,-28.20902074,6195.715051,-2892.663491,-258.4169103,272.6320829,68.19298478,1839.224823,24827.63953,-22257.62672,-215.6281761,236.1583353,17298.34719,-65228.79838,0.558798283,7479.044147,100125.6746,1073.874582,97566.34105,6405.169565,2559.333555,0,0,7479.044147,100125.6746,107604.7187,-3.886536291,3.886536291,1.82E-11,351.1182107,613.1317893,414.3129867,-1442.937987,975.9014988,974.0985012,964.25,1.14E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,2.78E-17,0,0,0,0,0,1.39E-17,0,0,2.78E-17,0,0,0,4.16E-17,0,0,3.14E-06,-5.38E-06,-1.52E-06,1.39E-06,-2.69E-07,-6.96E-07,-0.002251419,0.002174633,-1.52E-06,-0.000811614,-0.002959446,0.001451769,-0.000127321,-8.94E-05,-0.005918892,0.002903537,0.005918892
4.666534552,26.75482217,2.569491673,0.805562017,0.105859956,0.582978136,-0.474917061,0.703690578,0.528463202,-0.35429313,-0.702576145,0.6171411,3.01464921,23.47907354,5.446900945,0.931930113,-0.319858195,0.170871296,0.077347542,0.635670902,0.768075428,-0.35429313,-0.702576145,0.6171411,6.446592242,55.74173195,7.29936548,0.711093796,1.410218166,-1.238660588,-0.615606141,-1.220695653,1.072211376,2.442025348,-1.010141991,0.251949261,7.904543677,31.34435739,25.76751269,8.675299454,65.42744797,75.17368844,-93.2840373,31.80326814,-16.92977101,2.442025348,-1.010141991,0.251949261,9.637560019,14.89855869,1959.896949,-27.71894802,9386.710436,-941.0651906,195306.8863,194813.4207,58.69229585,-1901.408589,-14412.50071,26226.50856,-278.7589092,-107.0611097,-23066.67311,53275.62387,0.559799714,7475.157611,100129.5611,1071.197672,97566.18825,6403.959938,2563.372892,0,0,7475.157611,100129.5611,107604.7187,-4.062445095,4.062445095,-2.91E-11,343.9626043,620.2873957,415.2933517,-1443.918352,980.9463625,969.0536375,964.25,2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,1.11E-16,0,0,0,2.78E-17,0,0,0,0,2.78E-17,0,2.78E-17,1.11E-16,1.11E-16,0,0,2.78E-17,2.78E-17,2.78E-17,3.75E-06,-5.91E-06,-2.89E-06,2.10E-06,2.70E-07,6.96E-07,0.002292963,-0.002219955,-2.89E-06,0.000424781,-0.003320171,-0.001049337,-1.83E-06,-6.33E-05,-0.006640341,-0.002098673,0.006640341
4.672961594,26.81064569,2.576787348,0.806272897,0.107275656,0.581735291,-0.475529098,0.702471906,0.529533095,-0.351846688,-0.703580241,0.617396755,3.022603425,23.51046002,5.472724166,0.935915463,-0.252927148,0.245132828,-0.016314213,0.664080344,0.747483206,-0.351846688,-0.703580241,0.617396755,6.389130323,55.74580643,7.271138881,0.708636259,1.417137719,-1.24347848,-0.606718635,-1.213166656,1.064518202,2.443868737,-0.995179514,0.258629427,7.981159569,31.33892477,25.80514816,-0.71598575,68.24341314,73.13719992,-93.77186822,24.93444579,-24.19583668,2.443868737,-0.995179514,0.258629427,22.71447878,9.066493276,2263.206172,-27.96131825,6332.054988,-2665.49616,-81.27572624,100.9645896,67.82318192,1892.628556,25150.05612,-23150.38846,-219.0359937,228.8082331,16160.14189,-64882.7279,0.560801144,7471.095166,100133.6236,1068.524404,97566.02441,6402.570762,2567.599178,0,0,7471.095166,100133.6236,107604.7188,-4.050229029,4.050229029,6.37E-12,336.6612209,627.5887791,416.2920843,-1444.917084,985.9664401,964.0335599,964.25,3.41E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,0,-5.55E-17,0,-5.55E-17,1.39E-17,0,-5.55E-17,5.55E-17,5.55E-17,0,5.55E-17,1.39E-17,0,5.55E-17,3.27E-06,-5.51E-06,-1.51E-06,1.52E-06,-2.70E-07,-6.96E-07,-0.002385375,0.002308017,-1.51E-06,-0.000357465,-0.002884451,0.002039526,-0.00012923,-9.32E-05,-0.005768903,0.004079053,0.005768903
4.679331137,26.86647325,2.584054868,0.806981246,0.108698173,0.580487705,-0.476132304,0.701260719,0.530595356,-0.34939848,-0.704569451,0.617658961,3.030634306,23.5418411,5.498584926,0.930496104,-0.183535141,0.3170045,-0.109989562,0.685490147,0.719726028,-0.34939848,-0.704569451,0.617658961,6.331756551,55.74981796,7.24313671,0.706036873,1.42383216,-1.248128076,-0.597970701,-1.20574595,1.056970186,2.445553382,-0.980414,0.26503297,8.057657932,31.33357605,25.84248439,-10.10724998,70.34233794,70.40079785,-93.31118538,17.82398973,-31.23921437,2.445553382,-0.980414,0.26503297,9.852097711,14.54225473,1950.986043,-27.50561979,9361.022826,-959.7432778,195118.4974,194995.6563,58.42799219,-1969.086221,-14181.04964,25129.89086,-277.2021217,-106.7997509,-24085.33579,54236.11635,0.561802575,7467.044937,100137.6738,1065.852191,97565.84455,6401.192746,2571.829258,0,0,7467.044937,100137.6738,107604.7187,-4.276320129,4.276320129,-1.09E-11,329.4711627,634.7788373,417.2224634,-1445.847463,990.9875289,959.0124711,964.25,2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,0,0,-2.78E-17,-2.78E-17,5.55E-17,-1.11E-16,0,0,-1.39E-17,-4.16E-17,0,1.11E-16,1.67E-16,0,0,4.16E-17,6.94E-17,5.55E-17,3.47E-06,-5.63E-06,-2.89E-06,2.16E-06,2.71E-07,6.95E-07,0.0023221,-0.002249915,-2.89E-06,-1.81E-05,-0.003193008,-0.000465692,2.03E-06,-6.04E-05,-0.006386016,-0.000931383,0.006386016
4.685643305,26.92230442,2.591294036,0.807686984,0.110127407,0.579235436,-0.476726732,0.700057089,0.531649974,-0.34694864,-0.70554378,0.617927678,3.038741688,23.57321738,5.524483489,0.915710151,-0.112409813,0.385796519,-0.2027352,0.699694225,0.685074033,-0.34694864,-0.70554378,0.617927678,6.27454353,55.75299255,7.21451582,0.703422951,1.430551831,-1.252832827,-0.589186476,-1.198075342,1.049251491,2.447126356,-0.965461898,0.27163364,8.133941959,31.32934327,25.88064557,-19.42241034,71.70510405,66.98669099,-91.91510309,10.54358293,-37.96576934,2.447126356,-0.965461898,0.27163364,22.93373531,8.707163025,2250.975769,-27.70343767,6441.484848,-2418.563845,95.8879602,-70.79013198,67.45248931,1878.990968,25284.81793,-24082.92359,-221.595596,220.8856405,15155.59626,-64340.41382,0.562804006,7462.768616,100141.9501,1063.13799,97565.70527,6399.630627,2576.244865,0,0,7462.768616,100141.9501,107604.7187,-4.214644677,4.214644677,2.46E-11,322.1364179,642.1135821,418.1604047,-1446.785405,995.9563655,954.0436345,964.25,-4.55E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,-1.11E-16,0,0,-2.78E-17,-2.78E-17,0,1.11E-16,0,0,0,0,0,1.11E-16,2.22E-16,0,0,2.78E-17,2.78E-17,0,3.36E-06,-5.67E-06,-1.58E-06,1.68E-06,-2.71E-07,-6.95E-07,-0.002423396,0.002348185,-1.58E-06,0.000119623,-0.002699885,0.002601672,-0.000130445,-9.75E-05,-0.00539977,0.005203344,0.00539977
4.691898168,26.97813875,2.598504643,0.808390044,0.111563275,0.577978523,-0.477312439,0.698861074,0.532696944,-0.344497276,-0.706503244,0.618202873,3.046925475,23.60458945,5.550420133,0.891690217,-0.040295188,0.450849037,-0.293615706,0.70656172,0.643863614,-0.344497276,-0.706503244,0.618202873,6.217312516,55.7561383,7.186096329,0.700687644,1.437081132,-1.257401658,-0.580553418,-1.190537068,1.041697962,2.448597921,-0.950724837,0.277970751,8.210249979,31.32514893,25.91853823,-28.54882753,72.31810377,62.93247994,-89.58625082,3.171785384,-44.33732441,2.448597921,-0.950724837,0.277970751,10.06664348,14.18318738,1941.873935,-27.27571835,9360.26626,-994.3596469,194925.1296,195183.0355,58.15754921,-1959.679127,-14138.32497,24005.82818,-276.4116627,-106.0371027,-24952.91077,55381.04984,0.563805436,7458.553972,100146.1648,1060.470144,97565.4991,6398.083827,2580.665676,0,0,7458.553972,100146.1648,107604.7188,-4.484929522,4.484929522,2.27E-11,314.9110177,649.3389823,419.041903,-1447.666903,1000.951903,949.0480969,964.25,-2.27E-13,-1028.625,-2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,0,2.78E-17,0,-2.78E-17,0,0,0,0,0,0,2.78E-17,0,0,0,2.78E-17,0,2.78E-17,3.24E-06,-5.32E-06,-2.82E-06,2.17E-06,2.72E-07,6.95E-07,0.002266166,-0.002197486,-2.82E-06,-0.000454639,-0.002959206,8.20E-05,5.18E-06,-5.71E-05,-0.005918413,0.000164022,0.005918413
4.698095861,27.0339758,2.6056865,0.809090348,0.113005674,0.576717024,-0.477889478,0.697672742,0.533736257,-0.342044522,-0.707447852,0.618484504,3.055185491,23.63595788,5.57639511,0.858662203,0.032055978,0.511538499,-0.381712938,0.706038208,0.596494159,-0.342044522,-0.707447852,0.618484504,6.160364854,55.75842636,7.157098096,0.697920588,1.44359679,-1.261991626,-0.571877307,-1.182733437,1.03395804,2.449902712,-0.935791399,0.284486457,8.286180195,31.32209819,25.95720254,-37.4128366,72.17751029,58.27304665,-86.35650655,-4.217312857,-50.2662443,2.449902712,-0.935791399,0.284486457,23.14294452,8.359921465,2238.892808,-27.43829383,6520.411937,-2157.056029,266.9784546,-236.7437099,67.08642012,1800.820427,25227.70271,-25019.82498,-223.2023164,212.5539724,14319.1186,-63630.63504,0.564806867,7454.069042,100150.6497,1057.716525,97565.38324,6396.352517,2585.266471,0,0,7454.069042,100150.6497,107604.7187,-4.380567456,4.380567456,1.27E-11,307.5471875,656.7028125,419.9189716,-1448.543972,1005.868652,944.1313481,964.25,2.27E-13,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,0,5.55E-17,0,-2.78E-17,0,0,0,0,2.78E-17,-2.78E-17,5.55E-17,0,0,0,5.55E-17,2.78E-17,5.55E-17,3.39E-06,-5.84E-06,-1.72E-06,1.87E-06,-2.72E-07,-6.94E-07,-0.002361156,0.002290713,-1.72E-06,0.000599191,-0.002412763,0.003118086,-0.000130881,-0.000102131,-0.004825527,0.006236172,0.006236172
4.704236462,27.08981513,2.612839398,0.809787832,0.114454523,0.575450979,-0.478457909,0.696492149,0.534767908,-0.339590483,-0.708377617,0.618772539,3.063521627,23.66732327,5.6024087,0.816943154,0.103890097,0.567283642,-0.466135374,0.698146116,0.543424157,-0.339590483,-0.708377617,0.618772539,6.10329385,55.76070266,7.128261126,0.695054024,1.449960432,-1.266481039,-0.563360016,-1.175078561,1.026396546,2.451162269,-0.921082676,0.290760091,8.362274866,31.31906311,25.99565183,-45.90606302,71.28548652,53.0579676,-82.24715751,-11.54432222,-55.7221317,2.451162269,-0.921082676,0.290760091,10.27933383,13.82092292,1932.388735,-27.02718856,9387.496277,-1039.448412,194735.2523,195367.2917,57.87568205,-1871.524496,-14286.00593,22889.57669,-276.476522,-104.9441148,-25637.4967,56678.74324,0.565808298,7449.688475,100155.0303,1055.051947,97565.15237,6394.636528,2589.877904,0,0,7449.688475,100155.0303,107604.7188,-4.687438185,4.687438185,-3.09E-11,300.2856223,663.9643777,420.7524656,-1449.377466,1010.836373,939.1636274,964.25,-2.27E-13,-1028.625,-4.55E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,2.78E-17,-5.55E-17,2.78E-17,-5.55E-17,0,0,0,0,2.78E-17,5.55E-17,5.55E-17,0,0,2.78E-17,5.55E-17,5.55E-17,3.07E-06,-5.00E-06,-2.67E-06,2.15E-06,2.72E-07,6.94E-07,0.002129284,-0.002066646,-2.67E-06,-0.000870081,-0.002627659,0.000574427,7.54E-06,-5.35E-05,-0.005255318,0.001148855,0.005255318
4.710320113,27.14565631,2.619963156,0.81048242,0.115909716,0.574180446,-0.479017787,0.695319359,0.535791889,-0.337135294,-0.709292554,0.619066932,3.071933698,23.69868619,5.628461142,0.766938202,0.174460476,0.61755108,-0.546027094,0.682984345,0.485166772,-0.337135294,-0.709292554,0.619066932,6.046625495,55.76211835,7.098901935,0.692137539,1.456268869,-1.270955274,-0.554796787,-1.167150833,1.018639954,2.452202284,-0.906176285,0.297185826,8.437832674,31.31717554,26.03479742,-53.96096937,69.65364278,47.33328623,-77.30802162,-18.73590045,-60.62618777,2.452202284,-0.906176285,0.297185826,23.34380319,8.025332151,2227.12641,-27.16854816,6566.307034,-1886.831164,426.4586692,-391.5551625,66.73017295,1662.399337,24981.11138,-25925.51311,-223.7851147,203.9955755,13679.07664,-62788.11589,0.566809728,7445.001037,100159.7177,1052.261174,97565.05794,6392.739862,2594.659771,0,0,7445.001037,100159.7177,107604.7187,-4.54863629,4.54863629,1.00E-11,292.8968615,671.3531385,421.5688539,-1450.193854,1015.700696,934.2993042,964.25,-1.14E-13,-1028.625,6.82E-13,1950,4.55E-13,4,6,4,6,30,6,0,0,0,2.78E-17,-2.78E-17,0,0,0,0,-2.78E-17,-2.78E-17,0,2.78E-17,0,0,0,5.55E-17,5.55E-17,0,3.35E-06,-6.01E-06,-1.93E-06,2.10E-06,-2.72E-07,-6.93E-07,-0.002199129,0.002135885,-1.93E-06,0.001059817,-0.002033754,0.00357037,-0.000130486,-0.000106942,-0.004067507,0.007140739,0.007140739
4.716346902,27.20149891,2.627057566,0.811174049,0.117371171,0.572905464,-0.479569171,0.694154429,0.536808195,-0.334679059,-0.710192676,0.619367654,3.080421584,23.73004723,5.654552716,0.709136598,0.243035124,0.661860418,-0.620576516,0.660727093,0.422284852,-0.334679059,-0.710192676,0.619367654,5.989733807,55.76352156,7.069648217,0.68914401,1.462465686,-1.275365906,-0.546395984,-1.159380131,1.011067851,2.453249912,-0.891495682,0.303398487,8.513688257,31.31530459,26.07380238,-61.47709071,67.29972639,41.15879203,-71.57782371,-25.71501083,-64.95799083,2.453249912,-0.891495682,0.303398487,10.48816669,13.4553433,1922.371838,-26.75828928,9444.639433,-1088.981461,194557.4832,195539.9951,57.57751194,-1706.879425,-14619.22382,21816.10824,-277.4502656,-103.7073057,-26113.73359,58092.08737,0.567811159,7440.4524,100164.2663,1049.598053,97564.80481,6390.854347,2599.46154,0,0,7440.4524,100164.2663,107604.7187,-4.883172551,4.883172551,-3.18E-11,285.5984749,678.6515251,422.354978,-1450.979978,1020.637873,929.3621266,964.25,3.41E-13,-1028.625,-2.27E-13,1950,-4.55E-13,4,6,4,6,30,6,0,0,0,-2.78E-17,0,0,0,-5.55E-17,0,0,2.78E-17,2.78E-17,5.55E-17,0,5.55E-17,0,2.78E-17,2.78E-17,2.78E-17,2.95E-06,-4.68E-06,-2.46E-06,2.10E-06,2.73E-07,6.92E-07,0.001917693,-0.001863399,-2.46E-06,-0.00125125,-0.002210724,0.000994276,9.06E-06,-4.98E-05,-0.004421449,0.001988551,0.004421449
4.722316976,27.25734249,2.634122455,0.811862646,0.118838783,0.571626091,-0.48011212,0.692997418,0.537816819,-0.332221909,-0.711078001,0.619674657,3.088985091,23.76140697,5.680683651,0.644106906,0.308904233,0.699788874,-0.689024598,0.631621922,0.355385497,-0.332221909,-0.711078001,0.619674657,5.933356233,55.76407946,7.039943564,0.686082256,1.468564656,-1.279724187,-0.537950262,-1.151337406,1.003299266,2.454029671,-0.876624632,0.309729846,8.588858356,31.31456071,26.11340858,-68.39649439,64.25029364,34.58975242,-65.12277394,-32.41217483,-68.649577,2.454029671,-0.876624632,0.309729846,23.5381237,7.703628768,2215.829634,-26.89651239,6577.828755,-1614.19719,569.404297,-530.4782743,66.38845473,1469.428775,24553.98807,-26765.4661,-223.3099539,195.4047711,13256.78755,-61852.28037,0.568812589,7435.569228,100169.1495,1046.773068,97564.72906,6388.79616,2604.420462,0,0,7435.569228,100169.1495,107604.7187,-4.719319997,4.719319997,3.27E-11,278.1887191,686.0612809,423.1111589,-1451.736159,1025.449906,924.5500942,964.25,-4.55E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,0,-2.78E-17,0,0,-5.55E-17,0,0,-1.39E-17,-2.78E-17,2.78E-17,5.55E-17,5.55E-17,0,0,4.16E-17,2.78E-17,2.78E-17,3.26E-06,-6.19E-06,-2.19E-06,2.35E-06,-2.72E-07,-6.91E-07,-0.001942821,0.001888932,-2.19E-06,0.001480349,-0.001576779,0.0039425,-0.000129237,-0.000111765,-0.003153558,0.007885,0.007885
4.728230434,27.31318661,2.641157614,0.812548149,0.120312467,0.570342367,-0.480646692,0.691848382,0.538817756,-0.32976395,-0.711948542,0.619987911,3.097624085,23.79276597,5.706854225,0.572491375,0.371387567,0.730975308,-0.750672607,0.595987037,0.285114169,-0.32976395,-0.711948542,0.619987911,5.876665118,55.76460632,7.01027502,0.682965687,1.474592808,-1.284055944,-0.529666578,-1.143451619,0.995713865,2.454864532,-0.861971999,0.315883456,8.664446509,31.31385824,26.15296664,-74.62995323,60.53785046,27.69401189,-57.99710726,-38.75578121,-71.69230496,2.454864532,-0.861971999,0.315883456,10.69107659,13.08664397,1911.683377,-26.46768078,9532.390971,-1136.60045,194400.0754,195693.0594,57.25873423,-1471.971955,-15126.72345,20818.90172,-279.3483608,-102.5214753,-26363.70722,59579.87572,0.56981402,7430.849908,100173.8688,1044.108974,97564.45682,6386.740934,2609.412023,0,0,7430.849908,100173.8688,107604.7187,-5.071642131,5.071642131,5.45E-12,270.8531143,693.3968857,423.8503029,-1452.475303,1030.353401,919.6465995,964.25,9.09E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,-2.78E-17,0,0,0,0,-1.39E-17,2.78E-17,-4.16E-17,4.16E-17,0,0,0,1.39E-17,5.55E-17,4.16E-17,2.90E-06,-4.35E-06,-2.19E-06,2.01E-06,2.73E-07,6.90E-07,0.001639363,-0.001595404,-2.19E-06,-0.001586413,-0.001723771,0.001326946,9.75E-06,-4.61E-05,-0.003447542,0.002653893,0.003447542
4.734087428,27.36903085,2.648162879,0.813230488,0.121792118,0.56905435,-0.481172949,0.690707374,0.539811001,-0.327305311,-0.712804323,0.620307368,3.106338365,23.82412482,5.733064659,0.494999573,0.429841394,0.755123698,-0.80488922,0.554207879,0.212148465,-0.327305311,-0.712804323,0.620307368,5.820587459,55.76432111,6.98023922,0.679763257,1.480481043,-1.288298784,-0.521342763,-1.135302996,0.987937942,2.455389566,-0.847144326,0.322116756,8.739216721,31.31423852,26.19301437,-80.13224471,56.20279228,20.53377184,-50.28121346,-44.68316554,-74.03062948,2.455389566,-0.847144326,0.322116756,23.72775691,7.394723778,2205.134361,-26.62406898,6554.902596,-1345.669117,691.510801,-649.3624701,66.06532299,1228.751351,23961.51328,-27507.4146,-221.7817378,186.9803062,13065.76115,-60865.83848,0.570815451,7425.778266,100178.9405,1041.253292,97564.39632,6384.524974,2614.544167,0,0,7425.778266,100178.9405,107604.7188,-4.892899301,4.892899301,-6.37E-12,263.4259897,700.8240103,424.5470267,-1453.172027,1035.113695,914.886305,964.25,1.14E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,-1.11E-16,0,0,-2.78E-17,-2.78E-17,-5.55E-17,-1.11E-16,0,1.39E-17,0,1.39E-17,1.11E-16,5.55E-17,2.22E-16,0,1.39E-17,2.78E-17,4.16E-17,3.10E-06,-6.35E-06,-2.51E-06,2.61E-06,-2.72E-07,-6.89E-07,-0.001602625,0.001559902,-2.51E-06,0.001841179,-0.001058505,0.004221398,-0.000127148,-0.000116433,-0.00211701,0.008442796,0.008442796
4.739888068,27.42487477,2.655138043,0.813909604,0.12327765,0.567762079,-0.481690949,0.689574453,0.540796546,-0.324846098,-0.713645357,0.620632997,3.115127783,23.85548409,5.759315228,0.412401326,0.483665159,0.772005933,-0.851117007,0.506732986,0.137191552,-0.324846098,-0.713645357,0.620632997,5.76411994,55.76396911,6.950159225,0.676527221,1.48633802,-1.292550854,-0.513176815,-1.127302998,0.980336655,2.456010029,-0.832519747,0.328212549,8.814506747,31.31470785,26.23312103,-84.82825503,51.2909553,13.18246409,-42.04228114,-50.1309777,-75.66903381,2.456010029,-0.832519747,0.328212549,10.88601298,12.71531891,1900.206956,-26.15449357,9650.160139,-1175.867178,194270.407,195819.2466,56.91576432,-1176.756484,-15791.2463,19928.7842,-282.1469983,-101.5819736,-26377.58638,61098.28181,0.571816881,7420.885366,100183.8334,1038.58528,97564.10874,6382.300086,2619.724644,0,0,7420.885366,100183.8334,107604.7188,-5.252553907,5.252553907,-1.18E-11,256.0531122,708.1968878,425.2393434,-1453.864343,1039.980018,910.019982,964.25,-2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,-2.78E-17,0,0,-5.55E-17,0,6.94E-18,0,-1.39E-17,5.55E-17,0,5.55E-17,0,6.94E-18,2.78E-17,1.39E-17,2.90E-06,-4.04E-06,-1.88E-06,1.91E-06,2.73E-07,6.88E-07,0.001303703,-0.001271691,-1.88E-06,-0.001865335,-0.001184611,0.001561018,9.63E-06,-4.26E-05,-0.002369222,0.003122035,0.003122035
4.745632509,27.48071796,2.662082946,0.814585427,0.124768957,0.566465612,-0.482200755,0.688449666,0.54177439,-0.322386436,-0.714471669,0.62096475,3.123992134,23.88684434,5.785606143,0.325519041,0.532307574,0.781464011,-0.888878136,0.454069247,0.060965391,-0.322386436,-0.714471669,0.62096475,5.708349205,55.76285513,6.919805165,0.673189104,1.492015207,-1.296679476,-0.504979009,-1.11905741,0.972557884,2.456286734,-0.81774306,0.334344925,8.888867726,31.31619316,26.27359311,-88.6880796,45.85489746,5.706668471,-33.37208775,-55.04603223,-76.56549917,2.456286734,-0.81774306,0.334344925,23.9145135,7.098229396,2195.146989,-26.35261164,6498.750465,-1087.713056,789.0794152,-744.6335924,65.76405301,948.1705168,23224.5802,-28122.45982,-219.2447113,178.9175135,13111.22354,-59873.25547,0.572818312,7415.632812,100189.0859,1035.70288,97564.05951,6379.929933,2625.026428,0,0,7415.632812,100189.0859,107604.7187,-5.069456285,5.069456285,2.46E-11,248.6118577,715.6381423,425.8776235,-1454.502624,1044.689475,905.3105253,964.25,-4.55E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,0,2.78E-17,0,2.78E-17,0,1.11E-16,0,1.39E-17,0,1.39E-17,1.11E-16,0,1.11E-16,0,4.16E-17,0,4.16E-17,2.88E-06,-6.49E-06,-2.86E-06,2.89E-06,-2.72E-07,-6.87E-07,-0.001193335,0.001163177,-2.86E-06,0.002125457,-0.000497731,0.004397387,-0.000124264,-0.000120786,-0.000995462,0.008794774,0.008794774
4.751320875,27.53655997,2.668997386,0.815257901,0.126265952,0.565164989,-0.482702427,0.68733307,0.542744524,-0.319926433,-0.715283273,0.621302597,3.132931251,23.91820616,5.811937677,0.23521949,0.57527231,0.783411489,-0.917779314,0.396776523,-0.015796251,-0.319926433,-0.715283273,0.621302597,5.652129795,55.76162288,6.889318759,0.66983686,1.497697864,-1.300850365,-0.49693147,-1.110944359,0.964938361,2.456690524,-0.803147009,0.34038337,8.96382694,31.31783616,26.31424166,-91.653024,39.95181643,-1.817275852,-24.34769414,-59.37572227,-76.73846597,2.456690524,-0.803147009,0.34038337,11.07101845,12.34213386,1887.853486,-25.81837595,9796.066379,-1200.522515,194174.52,195912.6231,56.54585644,-834.3852963,-16590.12265,19172.86223,-285.7834787,-101.0768323,-26153.96962,62602.43018,0.573819742,7410.563356,100194.1554,1033.027616,97563.76084,6377.53574,2630.394554,0,0,7410.563356,100194.1554,107604.7188,-5.425819063,5.425819063,-2.46E-11,241.2020653,723.0479347,426.5230469,-1455.148047,1049.514867,900.4851326,964.25,3.41E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,1.11E-16,-1.11E-16,0,0,2.78E-17,0,0,-1.11E-16,1.91E-17,-5.55E-17,1.39E-17,1.11E-16,0,1.11E-16,2.22E-16,1.91E-17,5.55E-17,4.16E-17,2.96E-06,-3.76E-06,-1.54E-06,1.80E-06,2.72E-07,6.86E-07,0.000921393,-0.000902506,-1.54E-06,-0.002079264,-0.000612852,0.001688652,8.77E-06,-3.94E-05,-0.001225704,0.003377304,0.003377304
4.756953322,27.5924004,2.675881208,0.815926959,0.127768529,0.563860266,-0.483196029,0.686224709,0.543706949,-0.31746621,-0.716080199,0.621646486,3.141944927,23.94957009,5.838310034,0.142405133,0.612122989,0.777834317,-0.937515858,0.335461763,-0.092354869,-0.31746621,-0.716080199,0.621646486,5.596671171,55.7596938,6.858657705,0.666368394,1.503164593,-1.30486665,-0.488863418,-1.102610407,0.957160931,2.456725997,-0.788428348,0.346412834,9.037771772,31.32040826,26.35512306,-93.71050505,33.644255,-9.321134508,-15.06900322,-63.07861227,-76.16003068,2.456725997,-0.788428348,0.346412834,24.10008705,6.813489602,2185.945087,-26.08300813,6411.868467,-846.4868102,859.0085775,-813.2811828,65.48703404,636.3606692,22369.07217,-28586.07574,-215.7812823,171.4004909,13389.93802,-58919.15899,0.574821173,7405.137537,100199.5812,1030.122804,97563.71851,6375.014733,2635.862706,0,0,7405.137537,100199.5812,107604.7187,-5.248871614,5.248871614,1.64E-11,233.7494684,730.5005316,427.1041365,-1455.729136,1054.17465,895.8253498,964.25,-3.41E-13,-1028.625,-2.27E-13,1950,4.55E-13,4,6,4,6,30,6,0,0,0,-2.78E-17,-2.78E-17,-5.55E-17,-5.55E-17,0,-1.11E-16,0,0,1.04E-17,1.11E-16,5.55E-17,0,1.11E-16,2.78E-17,2.78E-17,6.59E-17,2.61E-06,-6.59E-06,-3.24E-06,3.16E-06,-2.72E-07,-6.85E-07,-0.000733308,0.000716664,-3.24E-06,0.002320127,8.53E-05,0.004464527,-0.000120659,-0.000124676,0.000170592,0.008929054,0.008929054
4.762529987,27.64823881,2.682734213,0.816592546,0.129276601,0.562551486,-0.483681622,0.685124639,0.544661654,-0.315005877,-0.716862462,0.621996389,3.151032979,23.98093672,5.864723482,0.048005078,0.642487668,0.764790892,-0.947874892,0.270772611,-0.167974353,-0.315005877,-0.716862462,0.621996389,5.540725527,55.75758134,6.827771747,0.66290293,1.508669219,-1.308954247,-0.480935072,-1.094385892,0.94952119,2.456910376,-0.773861818,0.352393584,9.112365964,31.32322489,26.39630434,-94.8198908,26.99834744,-16.7284481,-5.619466993,-66.11486622,-74.86288125,2.456910376,-0.773861818,0.352393584,11.24430362,11.96808946,1874.564022,-25.45951848,9966.987634,-1204.743551,194116.7504,195968.9262,56.14719142,-460.4385542,-17496.05244,18573.58073,-290.1581733,-101.1790756,-25699.92936,64048.00449,0.575822604,7399.888665,100204.8301,1027.4367,97563.41331,6372.451965,2641.41677,0,0,7399.888665,100204.8301,107604.7188,-5.591551905,5.591551905,1.64E-11,226.3035846,737.9464154,427.7024084,-1456.327408,1058.955175,891.0448254,964.25,1.00E-20,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,0,8.33E-17,-5.55E-17,0,0,-1.39E-17,5.55E-17,0,8.33E-17,5.55E-17,0,0,1.39E-17,5.55E-17,8.33E-17,3.06E-06,-3.50E-06,-1.18E-06,1.69E-06,2.72E-07,6.84E-07,0.00050429,-0.000499235,-1.18E-06,-0.002220969,-2.92E-05,0.001705864,7.24E-06,-3.68E-05,-5.84E-05,0.003411727,0.003411727
4.768051028,27.70407479,2.689556251,0.817254598,0.130790061,0.561238703,-0.484159272,0.684032901,0.545608642,-0.312545551,-0.717630093,0.622352254,3.160195196,24.01230658,5.891178217,-0.047034255,0.666062537,0.744411497,-0.948737613,0.203390626,-0.24192808,-0.312545551,-0.717630093,0.622352254,5.485582745,55.75484986,6.796813214,0.65930974,1.513926899,-1.312860664,-0.473000108,-1.085971703,0.941748866,2.456712214,-0.759207525,0.358319059,9.185889673,31.32686685,26.43758238,-94.98723525,20.08403201,-23.97211578,3.896489882,-68.45658267,-72.83327548,2.456712214,-0.759207525,0.358319059,24.28598189,6.539621473,2177.575095,-25.8155867,6297.952743,-627.5874849,898.8127336,-852.8743425,65.23569808,302.8406458,21424.96589,-28878.96015,-211.5092921,164.5946188,13890.32989,-58046.74162,0.576824034,7394.297114,100210.4216,1024.513971,97563.37326,6369.783142,2647.048377,0,0,7394.297114,100210.4216,107604.7187,-5.430829572,5.430829572,-3.64E-12,218.8419361,745.4080639,428.2277683,-1456.852768,1063.566617,886.4333831,964.25,-2.27E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,5.55E-17,-2.78E-17,0,-5.55E-17,0,1.39E-17,0,0,5.55E-17,0,5.55E-17,0,1.39E-17,5.55E-17,2.78E-17,2.29E-06,-6.67E-06,-3.63E-06,3.43E-06,-2.71E-07,-6.83E-07,-0.000243391,0.000240722,-3.63E-06,0.002416692,0.000669613,0.004420817,-0.000116438,-0.000127972,0.001339225,0.008841633,0.008841633
4.773516596,27.75990791,2.696347127,0.81791306,0.132308819,0.559921961,-0.484629039,0.682949548,0.546547901,-0.310085343,-0.718383109,0.622714051,3.169431377,24.04368026,5.917674503,-0.141758635,0.682614999,0.71689696,-0.940080619,0.134024146,-0.313505915,-0.310085343,-0.718383109,0.622714051,5.429937257,55.75185893,6.765536467,0.65573383,1.519249312,-1.316862329,-0.465191899,-1.077637873,0.934087414,2.456674184,-0.744672142,0.364240942,9.260083657,31.33085476,26.47928471,-94.19088304,12.97360105,-30.97834352,13.39276383,-70.07818813,-70.11788797,2.456674184,-0.744672142,0.364240942,11.40431573,11.59437598,1860.311494,-25.07865454,10158.65989,-1183.388511,194099.4828,195985.8069,55.71893079,-71.98088974,-18478.04814,18147.94257,-295.138,-102.0395238,-25030.75166,65392.83464,0.577825465,7388.866284,100215.8525,1021.813332,97563.06627,6367.052952,2652.786193,0,0,7388.866284,100215.8525,107604.7188,-5.750061042,5.750061042,-9.09E-12,211.3612852,752.8887148,428.7784731,-1457.403473,1068.298255,881.7017446,964.25,-1.14E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,-5.55E-17,2.78E-17,0,5.55E-17,0,0,0,-2.78E-17,0,1.39E-17,5.55E-17,0,0,5.55E-17,5.55E-17,0,6.94E-17,3.21E-06,-3.28E-06,-8.17E-07,1.58E-06,2.71E-07,6.81E-07,6.54E-05,-7.44E-05,-8.17E-07,-0.002284853,0.000545359,0.001612645,5.18E-06,-3.47E-05,0.001090718,0.00322529,0.00322529
4.77892685,27.81573776,2.703106696,0.818567874,0.13383277,0.558601312,-0.485090992,0.681874618,0.547479438,-0.307625367,-0.719121543,0.623081728,3.17874131,24.07505828,5.944212531,-0.235215635,0.691985934,0.68251672,-0.921976268,0.063400892,-0.382021057,-0.307625367,-0.719121543,0.623081728,5.375113017,55.74833651,6.734288161,0.65202176,1.524300061,-1.32066183,-0.457392906,-1.06915097,0.926323433,2.456250275,-0.730087767,0.370062258,9.333182645,31.33555132,26.52094912,-92.45609691,5.741493536,-37.68390905,22.76421047,-70.96653966,-66.7166382,2.456250275,-0.730087767,0.370062258,24.47344886,6.275563762,2170.051164,-25.55014641,6161.775298,-435.8165255,906.6820635,-861.6198217,65.01048329,-42.03291278,20425.29152,-28987.70484,-206.5778198,158.6397223,14592.9103,-57296.21598,0.578826896,7383.116223,100221.6025,1018.877221,97563.0238,6364.239002,2658.578725,0,0,7383.116223,100221.6025,107604.7187,-5.614830635,5.614830635,3.64E-12,203.8923517,760.3576483,429.2497328,-1457.874733,1072.862759,877.1372406,964.25,-2.27E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,0,0,2.78E-17,0,0,0,0,2.78E-17,-2.78E-17,5.55E-17,0,5.55E-17,0,0,2.78E-17,5.55E-17,1.93E-06,-6.70E-06,-4.02E-06,3.68E-06,-2.71E-07,-6.80E-07,0.000254336,-0.000243062,-4.02E-06,0.002411643,0.001234301,0.004268248,-0.000111728,-0.000130567,0.002468602,0.008536495,0.008536495
4.784281954,27.87156392,2.709834767,0.819218984,0.135361823,0.557276802,-0.48554519,0.680808164,0.548403239,-0.305165734,-0.719845414,0.623455254,3.188124777,24.10644125,5.970792556,-0.326464212,0.69409126,0.641606141,-0.894592082,-0.007739619,-0.446816635,-0.305165734,-0.719845414,0.623455254,5.31979435,55.74447079,6.702631308,0.648338027,1.529435728,-1.324574504,-0.44970597,-1.060710641,0.918639354,2.455986785,-0.715585862,0.37592329,9.406940866,31.34070562,26.56315826,-89.7803469,-1.536855758,-44.02035997,31.92592148,-71.11122337,-62.68938768,2.455986785,-0.715585862,0.37592329,11.54979791,11.22232202,1845.101299,-24.67703741,10365.82497,-1132.219176,194123.0497,195962.9304,55.26123561,313.4698222,-19502.50698,17906.91631,-300.5612984,-103.7803885,-24169.38107,66598.40601,0.579828326,7377.501392,100227.2174,1016.158389,97562.71975,6361.343003,2664.497612,0,0,7377.501392,100227.2174,107604.7188,-5.9018333,5.9018333,3.27E-11,196.3787741,767.8712259,429.7523385,-1458.377339,1077.541519,872.4584814,964.25,-2.27E-13,-1028.625,-4.55E-13,1950,2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,2.78E-17,0,0,0,-5.55E-17,0,-5.55E-17,0,-5.55E-17,5.55E-17,0,1.11E-16,0,8.33E-17,0,5.55E-17,3.38E-06,-3.10E-06,-4.59E-07,1.49E-06,2.71E-07,6.79E-07,-0.000381242,0.000358487,-4.59E-07,-0.002267174,0.001090177,0.001412952,2.70E-06,-3.34E-05,0.002180353,0.002825905,0.002825905
4.789582068,27.92738598,2.716531199,0.819866334,0.136895873,0.555948482,-0.485991703,0.679750219,0.54931931,-0.302706555,-0.720554759,0.623834578,3.197581563,24.13782966,5.997414768,-0.414584224,0.688922655,0.594563283,-0.858189177,-0.078653771,-0.507272039,-0.302706555,-0.720554759,0.623834578,5.265290785,55.74016743,6.671099131,0.644513063,1.534282242,-1.328270413,-0.442045358,-1.052157841,0.910886341,2.455345091,-0.701076096,0.38164115,9.479612287,31.34644343,26.60520116,-86.20790513,-8.785588344,-49.93094864,40.77588073,-70.51446898,-58.0486902,2.455345091,-0.701076096,0.38164115,24.66343142,6.020130463,2163.355144,-25.28599047,6009.013831,-274.9720776,881.5857896,-838.4650435,64.81083293,-387.1038957,19404.98561,-28905.26096,-201.1616712,153.644164,15470.98385,-56703.37821,0.580829757,7371.599559,100233.1192,1013.213328,97562.67025,6358.386231,2670.44894,0,0,7371.599559,100233.1192,107604.7188,-5.800211011,5.800211011,-3.09E-11,188.9037918,775.3462082,430.1712515,-1458.796252,1082.060452,867.9395483,964.25,-4.55E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,1.11E-16,-5.55E-17,0,-2.78E-17,0,0,0,0,0,-2.78E-17,0,1.11E-16,0,1.11E-16,5.55E-17,0,5.55E-17,0,1.55E-06,-6.69E-06,-4.39E-06,3.90E-06,-2.70E-07,-6.78E-07,0.00073785,-0.000713159,-4.39E-06,0.002306532,0.001759238,0.004012717,-0.000106673,-0.000132381,0.003518476,0.008025433,0.008025433
4.794827369,27.98320352,2.723195807,0.820509872,0.138434826,0.554616398,-0.486430594,0.678700833,0.550227641,-0.300247944,-0.721249595,0.624219668,3.207111433,24.16922411,6.024079411,-0.498685694,0.676547554,0.541844983,-0.813119764,-0.148601577,-0.562808867,-0.300247944,-0.721249595,0.624219668,5.210325394,55.73543269,6.639074723,0.640724048,1.539226419,-1.33209074,-0.434481038,-1.04361457,0.903179373,2.454853259,-0.686610759,0.387438592,9.552899474,31.35275641,26.64790037,-81.75474528,-15.92925438,-55.35502833,49.23417432,-69.18129102,-52.86628883,2.454853259,-0.686610759,0.387438592,11.67983692,10.85333936,1828.97073,-24.25639501,10582.42159,-1048.091373,194185.778,195901.9293,54.77524975,678.9687654,-20534.37545,17855.0531,-306.2439241,-106.4899295,-23145.59069,67631.2363,0.581831187,7365.799348,100238.9194,1010.472826,97562.37368,6355.326522,2676.545726,0,0,7365.799348,100238.9194,107604.7187,-6.047511026,6.047511026,1.82E-11,181.3596389,782.8903611,430.6251556,-1459.250156,1086.682467,863.3175327,964.25,2.27E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,0,-2.78E-17,0,0,-1.11E-16,0,0,0,0,0,1.11E-16,1.11E-16,0,0,2.78E-17,0,0,3.58E-06,-2.95E-06,-1.22E-07,1.42E-06,2.70E-07,6.77E-07,-0.000820572,0.000784817,-1.22E-07,-0.002166354,0.00158582,0.001114546,-2.36E-08,-3.28E-05,0.003171639,0.002229093,0.003171639
4.80001802,28.03901615,2.729828451,0.821149544,0.13997858,0.553280601,-0.486861931,0.677660038,0.551128237,-0.297790005,-0.721929962,0.624610473,3.216714171,24.20062511,6.050786672,-0.577917847,0.657108299,0.483962443,-0.759823713,-0.216854361,-0.612896493,-0.297790005,-0.721929962,0.624610473,5.156144552,55.7303568,6.607262859,0.636792244,1.543871822,-1.335686621,-0.426960735,-1.035001912,0.895439281,2.454001593,-0.672179401,0.393054506,9.625140597,31.35952426,26.69031619,-76.48318257,-22.89371644,-60.24467213,57.20565286,-67.12927046,-47.16585517,2.454001593,-0.672179401,0.393054506,24.85652454,5.77206693,2157.437713,-25.02198077,5846.041552,-147.6776573,823.4100779,-783.2370754,64.63522951,-720.536897,18399.6769,-28631.18316,-195.4547564,149.6801203,16491.6143,-56298.33134,0.582832618,7359.751837,100244.9669,1007.523,97562.31281,6352.228837,2682.654107,0,0,7359.751837,100244.9669,107604.7187,-5.986168342,5.986168342,1.81E-12,173.8793277,790.3706723,430.9935508,-1459.618551,1091.15706,858.8429404,964.25,3.41E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,0,0,0,0,0,0,2.78E-17,0,0,5.55E-17,0,5.55E-17,0,2.78E-17,0,0,1.15E-06,-6.64E-06,-4.74E-06,4.10E-06,-2.70E-07,-6.76E-07,0.001186421,-0.001149307,-4.74E-06,0.002107683,0.002225819,0.003663798,-0.000101434,-0.000133364,0.004451638,0.007327596,0.007327596
4.805154208,28.09482343,2.736428954,0.821785298,0.141527038,0.551941139,-0.487285777,0.676627883,0.552021087,-0.295332855,-0.72259588,0.625006959,3.226389525,24.23203323,6.077536788,-0.651477687,0.630820577,0.421476242,-0.698824247,-0.282702307,-0.657057134,-0.295332855,-0.72259588,0.625006959,5.101558185,55.724761,6.574885183,0.632900472,1.548619705,-1.339411087,-0.419520591,-1.026360053,0.887709858,2.453278911,-0.657754487,0.398784941,9.69792242,31.36698534,26.73348642,-70.42632768,-29.6066198,-64.54919699,64.618996,-64.37848304,-41.0292553,2.453278911,-0.657754487,0.398784941,11.79389714,10.48886656,1811.987298,-23.81886474,10801.81276,-929.1051009,194284.1729,195806.2213,54.26304872,1009.076823,-21538.36558,17990.32667,-311.9863339,-110.2184043,-21994.90741,68464.07058,0.583834049,7353.765669,100250.9531,1004.75767,97562.02793,6349.007999,2688.925147,0,0,7353.765669,100250.9531,107604.7188,-6.187863731,6.187863731,3.00E-11,166.3074358,797.9425642,431.3981287,-1460.023129,1095.718698,854.2813018,964.25,-1.14E-13,-1028.625,-2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,-2.78E-17,5.55E-17,-1.11E-16,-1.11E-16,0,2.78E-17,0,0,1.11E-16,1.11E-16,1.11E-16,0,2.78E-17,2.78E-17,5.55E-17,3.78E-06,-2.85E-06,1.82E-07,1.37E-06,2.70E-07,6.75E-07,-0.001236891,0.001189351,1.82E-07,-0.001983357,0.002014695,0.000728698,-2.84E-06,-3.31E-05,0.004029389,0.001457396,0.004029389
4.810236099,28.15062499,2.742997178,0.822417085,0.143080101,0.550598059,-0.487702203,0.675604394,0.552906198,-0.292876594,-0.72324739,0.625409077,3.236137276,24.26344899,6.104329943,-0.718618187,0.59797103,0.354990914,-0.630722762,-0.345461807,-0.694870447,-0.292876594,-0.72324739,0.625409077,5.047702514,55.71891935,6.542796251,0.628867872,1.55306739,-1.342910606,-0.412142045,-1.017692753,0.879983938,2.452224731,-0.643404448,0.404301131,9.769729981,31.37477419,26.77627166,-63.66284118,-35.99861818,-68.23150126,71.389398,-60.96120478,-34.48933088,2.452224731,-0.643404448,0.404301131,25.05294791,5.530106209,2152.220595,-24.75661098,5679.684678,-55.25483842,733.1110251,-696.7979952,64.48126236,-1030.058678,17444.44726,-28171.64348,-189.6626085,146.7802474,17616.81346,-56104.41439,0.584835479,7347.577805,100257.1409,1001.80689,97561.95174,6345.770915,2695.189206,0,0,7347.577805,100257.1409,107604.7187,-6.171792493,6.171792493,-3.63E-12,158.8220336,805.4279664,431.7178602,-1460.34286,1100.149946,849.8500543,964.25,-4.55E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,-2.78E-17,-2.78E-17,0,0,-5.55E-17,0,-2.78E-17,0,0,5.55E-17,0,5.55E-17,0,5.55E-17,2.78E-17,0,7.47E-07,-6.54E-06,-5.04E-06,4.26E-06,-2.69E-07,-6.74E-07,0.001581689,-0.001533576,-5.04E-06,0.001825603,0.00261762,0.003234383,-9.62E-05,-0.000133499,0.005235241,0.006468765,0.006468765
4.815263892,28.20642039,2.749532953,0.823044854,0.144637666,0.549251412,-0.488111272,0.674589619,0.55378356,-0.290421339,-0.723884515,0.62581679,3.245957157,24.29487296,6.131166363,-0.778655833,0.558914216,0.285149072,-0.556192898,-0.404482518,-0.725977515,-0.290421339,-0.723884515,0.62581679,4.993519723,55.71247261,6.510081138,0.624875921,1.557614277,-1.346535679,-0.40482784,-1.00895747,0.872233214,2.451269267,-0.62902456,0.409960568,9.841973703,31.38336985,26.81989182,-56.24091447,-42.0034177,-71.25263604,77.45738714,-56.91158774,-27.63592866,2.451269267,-0.62902456,0.409960568,11.8918397,10.13031346,1794.246,-23.36691147,11017.04102,-774.7074142,194413.2142,195680.7167,53.72755626,1290.625173,-22480.1806,18304.20207,-317.5813887,-114.9754926,-20757.33124,69076.85131,0.58583691,7341.406012,100263.3127,999.014012,97561.68232,6342.392,2701.63042,0,0,7341.406012,100263.3127,107604.7187,-6.323755261,6.323755261,1.18E-11,151.2256788,813.0243212,432.0725145,-1460.697515,1104.647899,845.3521014,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,0,0,0,0,-1.39E-17,0,-2.78E-17,2.78E-17,0,0,0,1.39E-17,0,2.78E-17,3.98E-06,-2.79E-06,4.42E-07,1.36E-06,2.69E-07,6.73E-07,-0.001614215,0.001556513,4.42E-07,-0.00172205,0.002361688,0.000269767,-5.59E-06,-3.41E-05,0.004723376,0.000539535,0.004723376
4.820237754,28.26220926,2.756036142,0.823668557,0.146199639,0.547901244,-0.488513056,0.673583583,0.55465318,-0.287967189,-0.724507296,0.626230051,3.255848946,24.32630563,6.158046231,-0.83097763,0.514068775,0.212625193,-0.475973819,-0.459154084,-0.750084296,-0.287967189,-0.724507296,0.626230051,4.939992535,55.70587036,6.477716407,0.620748483,1.561867743,-1.349942462,-0.397592041,-1.000239914,0.864522006,2.450019486,-0.614757898,0.41537985,9.913343286,31.39217285,26.86304479,-48.25318979,-47.55933562,-73.58790919,82.75157425,-52.2753392,-20.50875645,2.450019486,-0.614757898,0.41537985,25.2525346,5.293023169,2147.599768,-24.48809471,5516.956848,2.354025261,612.8555418,-581.1893668,64.34572601,-1303.341906,16572.61125,-27539.2144,-183.9943333,144.9358912,18804.91032,-56137.37567,0.58683834,7335.082257,100269.6365,996.0655998,97561.58739,6339.016657,2708.0491,0,0,7335.082257,100269.6365,107604.7188,-6.356100196,6.356100196,-9.10E-13,143.7349943,820.5150057,432.345412,-1460.970412,1109.036475,840.963525,964.25,1.00E-20,-1028.625,-2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,-2.78E-17,0,0,-1.11E-16,0,0,1.39E-17,1.39E-17,0,1.11E-16,1.11E-16,5.55E-17,0,4.16E-17,1.39E-17,0,3.53E-07,-6.40E-06,-5.30E-06,4.38E-06,-2.69E-07,-6.72E-07,0.001908487,-0.001851177,-5.30E-06,0.00147415,0.002920984,0.002740199,-9.11E-05,-0.000132801,0.005841968,0.005480398,0.005841968
4.825157897,28.31799118,2.762506585,0.824288146,0.147765915,0.546547607,-0.488907619,0.67258633,0.555515048,-0.28551426,-0.725115758,0.626648821,3.265812361,24.35774758,6.184969761,-0.87504732,0.463913036,0.13811909,-0.390862886,-0.508912401,-0.766964388,-0.28551426,-0.725115758,0.626648821,4.886236221,55.69858492,6.444680975,0.616659047,1.566209194,-1.353464735,-0.390405717,-0.991417165,0.856751841,2.448830056,-0.600428329,0.420963862,9.985018372,31.40188678,26.90709203,-39.7602759,-52.60883952,-75.21142272,87.22711755,-47.09912818,-13.20319904,2.448830056,-0.600428329,0.420963862,11.9739257,9.77900906,1775.865656,-22.90323244,11221.10184,-585.7429337,194566.7293,195531.4488,53.17243195,1513.260033,-23327.7072,18781.93147,-322.8225683,-120.7293184,-19475.8949,69457.42885,0.587839771,7328.726157,100275.9926,993.2429987,97561.33656,6335.483158,2714.65603,0,0,7328.726157,100275.9926,107604.7188,-6.456107764,6.456107764,8.18E-12,136.1178295,828.1321705,432.6496203,-1461.27462,1113.467842,836.5321577,964.25,2.27E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,0,-1.11E-16,0,0,-2.78E-17,0,0,0,-6.94E-18,0,5.55E-17,1.11E-16,0,0,1.11E-16,6.94E-18,0,8.33E-17,4.16E-06,-2.76E-06,6.49E-07,1.38E-06,2.69E-07,6.71E-07,-0.001936895,0.001870994,6.49E-07,-0.001389502,0.002614699,-0.000245323,-8.11E-06,-3.59E-05,0.005229398,-0.000490647,0.005229398
4.830024488,28.37376576,2.768944142,0.824903576,0.149336399,0.545190545,-0.489295032,0.671597883,0.556369172,-0.283062647,-0.725709944,0.627073053,3.275847177,24.3891993,6.211937138,-0.910410907,0.408979908,0.062349138,-0.301707669,-0.553245435,-0.776461184,-0.283062647,-0.725709944,0.627073053,4.833042118,55.69122568,6.412040637,0.612442581,1.57027188,-1.356782231,-0.383313227,-0.98265293,0.849055203,2.447390871,-0.586246315,0.426289506,10.05594384,31.41169909,26.95061248,-30.86586033,-57.1004657,-76.11199548,90.82858655,-41.44027444,-5.763259735,2.447390871,-0.586246315,0.426289506,25.45473571,5.05968438,2143.449546,-24.21446449,5364.780724,26.60887826,466.1193799,-439.73494,64.2247454,-1528.52868,15814.55701,-26752.4281,-178.6543096,144.0969356,20012.05082,-56404.81979,0.588841202,7322.270049,100282.4487,990.2996907,97561.22016,6331.970358,2721.228539,0,0,7322.270049,100282.4487,107604.7187,-6.538072158,6.538072158,-8.18E-12,128.6213122,835.6286878,432.8774412,-1461.502441,1117.814023,832.1859766,964.25,-1.14E-13,-1028.625,-2.27E-13,1950,4.55E-13,4,6,4,6,30,6,0,0,0,2.78E-17,0,0,0,0,0,-6.94E-18,-1.39E-17,0,2.78E-17,0,0,0,3.47E-17,1.39E-17,0,-2.06E-08,-6.23E-06,-5.50E-06,4.46E-06,-2.69E-07,-6.70E-07,0.002155389,-0.002090992,-5.50E-06,0.00106957,0.003125496,0.002199234,-8.62E-05,-0.000131315,0.006250992,0.004398467,0.006250992
4.834837752,28.4295326,2.775348663,0.8255148,0.150910986,0.543830111,-0.48967536,0.670618282,0.557215543,-0.280612468,-0.726289883,0.627502709,3.285953097,24.42066135,6.238948564,-0.936701298,0.349851321,-0.013954662,-0.209397521,-0.591698454,-0.778489318,-0.280612468,-0.726289883,0.627502709,4.779733122,55.68311573,6.378702989,0.60825852,1.574403871,-1.360198557,-0.376256874,-0.973749424,0.84126813,2.445967188,-0.571972966,0.431793367,10.1270225,31.42251236,26.99506268,-21.63980493,-60.98776977,-76.27759491,93.52796613,-35.35589645,1.712787141,2.445967188,-0.571972966,0.431793367,12.04080354,9.436154639,1756.984453,-22.43065345,11407.22421,-364.448896,194737.8028,195365.1698,52.60193425,1669.743288,-24052.13266,19403.06673,-327.5122716,-127.4071321,-18195.11588,69601.98663,0.589842632,7315.731977,100288.9868,987.4458212,97560.99036,6328.286156,2727.996415,0,0,7315.731977,100288.9868,107604.7188,-6.585863934,6.585863934,7.28E-12,120.9872884,843.2627116,433.1308008,-1461.755801,1122.176383,827.8236173,964.25,-3.41E-13,-1028.625,4.55E-13,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,-2.78E-17,2.78E-17,-2.78E-17,1.11E-16,0,0,8.67E-18,-2.34E-17,0,1.11E-16,1.11E-16,5.55E-17,0,3.64E-17,5.12E-17,2.78E-17,4.32E-06,-2.77E-06,7.96E-07,1.43E-06,2.69E-07,6.69E-07,-0.002190356,0.002118496,7.96E-07,-0.000996128,0.002765063,-0.000797712,-1.02E-05,-3.85E-05,0.005530126,-0.001595424,0.005530126
4.839597858,28.48529131,2.78172001,0.826121775,0.152489583,0.542466349,-0.490048676,0.66964755,0.558054167,-0.278163814,-0.726855615,0.627937741,3.296129895,24.45213424,6.266004222,-0.953642127,0.287152046,-0.090057741,-0.114854632,-0.623878688,-0.773035443,-0.278163814,-0.726855615,0.627937741,4.726878364,55.67500179,6.345786476,0.603958626,1.578279011,-1.363429905,-0.369307872,-0.964941333,0.833585283,2.44434395,-0.557876182,0.437028946,10.19749552,31.43333095,27.03895137,-12.19345104,-64.23163942,-75.711126,95.28769012,-28.91262857,9.179379916,2.44434395,-0.557876182,0.437028946,25.65864066,4.829091778,2139.627372,-23.93367738,5229.707879,20.33888222,297.7128179,-277.0719158,64.11392326,-1694.866302,15196.68927,-25835.12753,-173.8339701,144.173314,21193.77438,-56905.94818,0.590844063,7309.146113,100295.5726,984.5096946,97560.85049,6324.636419,2734.72215,0,0,7309.146113,100295.5726,107604.7187,-6.716691182,6.716691182,-5.46E-12,113.4841125,850.7658875,433.3151869,-1461.940187,1126.479987,823.520013,964.25,3.41E-13,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,0,1.11E-16,0,2.78E-17,-2.78E-17,-2.78E-17,0,0,0,1.39E-17,1.04E-17,2.78E-17,1.11E-16,0,1.11E-16,0,4.16E-17,3.82E-17,5.55E-17,-3.62E-07,-6.03E-06,-5.63E-06,4.50E-06,-2.69E-07,-6.69E-07,0.002314945,-0.002245804,-5.63E-06,0.000629483,0.003224348,0.001631074,-8.19E-05,-0.000129121,0.006448695,0.003262148,0.006448695
4.844305039,28.5410415,2.78805804,0.826724457,0.154072082,0.541099312,-0.490415045,0.668685723,0.558885039,-0.275716803,-0.727407174,0.628378109,3.306377258,24.48361849,6.293104302,-0.961050623,0.22154321,-0.165228043,-0.01902484,-0.649459321,-0.760158303,-0.275716803,-0.727407174,0.628378109,4.674035123,55.66608324,6.31216535,0.599683017,1.582198078,-1.366737523,-0.362383679,-0.955964449,0.825784442,2.442686736,-0.54366545,0.442447795,10.26795317,31.44522234,27.08377953,-2.602374195,-66.79857754,-74.41470459,96.09809479,-22.17554933,16.53810757,2.442686736,-0.54366545,0.442447795,12.09348094,9.102783866,1737.754858,-21.95202106,11569.14743,-114.3938742,194919.1838,195188.9497,52.02076408,1756.013561,-24628.94756,20142.17141,-331.4698678,-134.8976456,-16959.39667,69515.16618,0.591845494,7302.429422,100302.2893,981.6237027,97560.64335,6320.805719,2741.645976,0,0,7302.429422,100302.2893,107604.7187,-6.713948966,6.713948966,-5.46E-12,105.8373877,858.4126123,433.5174548,-1462.142455,1130.771446,819.2285544,964.25,-5.68E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,-1.11E-16,0,-5.55E-17,-2.78E-17,0,2.78E-17,0,0,-5.55E-17,0,-6.94E-18,-2.78E-17,1.11E-16,1.11E-16,0,1.11E-16,2.78E-17,6.94E-18,5.55E-17,4.44E-06,-2.80E-06,8.79E-07,1.52E-06,2.69E-07,6.68E-07,-0.002361957,0.002286567,8.79E-07,-0.000555627,0.002807848,-0.001367282,-1.18E-05,-4.16E-05,0.005615695,-0.002734564,0.005615695
4.84895947,28.59678278,2.794362615,0.827322806,0.155658392,0.539729043,-0.490774539,0.667732823,0.559708164,-0.273271525,-0.727944601,0.628823768,3.316694956,24.51511462,6.320248988,-0.958839581,0.153715302,-0.238743091,0.077131908,-0.668182807,-0.739988112,-0.273271525,-0.727944601,0.628823768,4.621527925,55.65721577,6.278971692,0.595305037,1.585888554,-1.369885437,-0.355578009,-0.947114655,0.818114049,2.440883848,-0.52965391,0.447597021,10.33796277,31.45704564,27.12803774,7.018140407,-68.6634439,-72.40534776,95.9406675,-15.21792681,23.74464641,2.440883848,-0.52965391,0.447597021,25.8630124,4.600418668,2135.979141,-23.64372214,5117.648252,-12.34662005,113.7105675,-99.08713613,64.00850408,-1793.405027,14740.51162,-24815.63151,-169.7039978,145.0381477,22306.60995,-57631.60199,0.592846924,7295.715473,100309.0033,978.696126,97560.47884,6317.019347,2748.524439,0,0,7295.715473,100309.0033,107604.7188,-6.890979804,6.890979804,-1.55E-11,98.32654625,865.9234538,433.6598941,-1462.284894,1135.031792,814.9682075,964.25,-1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,-1.11E-16,-5.55E-17,0,0,-2.78E-17,0,0,-5.55E-17,0,1.39E-17,0,1.11E-16,0,1.11E-16,1.11E-16,0,1.39E-17,2.78E-17,-6.61E-07,-5.80E-06,-5.70E-06,4.50E-06,-2.69E-07,-6.68E-07,0.002383647,-0.002312254,-5.70E-06,0.000171928,0.003214565,0.001056193,-7.81E-05,-0.00012632,0.00642913,0.002112387,0.00642913
4.853561391,28.65251476,2.800633602,0.827916778,0.157248403,0.538355597,-0.491127226,0.666788881,0.560523538,-0.270828095,-0.728467932,0.629274673,3.327082666,24.54662315,6.347438459,-0.947018335,0.084381028,-0.309896944,0.172651142,-0.679863452,-0.712725241,-0.270828095,-0.728467932,0.629274673,4.569166212,55.647506,6.245086085,0.590941205,1.589591919,-1.373082084,-0.348788214,-0.938072336,0.810303101,2.438994909,-0.515512554,0.452926022,10.40777838,31.469992,27.17321855,16.59057757,-69.80700656,-69.69906189,94.82488757,-8.109991219,30.7032009,2.438994909,-0.515512554,0.452926022,12.13328259,8.779731249,1718.338101,-21.47009536,11701.38259,159.6384752,195103.6527,195009.815,51.43389466,1771.038306,-25038.79903,20969.70736,-334.5391706,-143.0549495,-15811.43114,69209.88757,0.593848355,7288.824493,100315.8943,975.7778858,97560.29518,6313.046607,2755.599081,0,0,7288.824493,100315.8943,107604.7188,-6.841233745,6.841233745,1.00E-20,90.67138572,873.5786143,433.8110202,-1462.43602,1139.25102,810.7489796,964.25,-4.55E-13,-1028.625,-4.55E-13,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,0,0,0,0,2.78E-17,0,0,0,1.39E-17,0,0,5.55E-17,5.55E-17,0,0,1.39E-17,0,2.78E-17,4.50E-06,-2.85E-06,8.94E-07,1.65E-06,2.69E-07,6.68E-07,-0.002441867,0.002365479,8.94E-07,-8.47E-05,0.002742018,-0.001933395,-1.28E-05,-4.53E-05,0.005484036,-0.00386679,0.005484036
4.858110982,28.70823705,2.806870863,0.828506336,0.158842026,0.536979015,-0.491473177,0.665853918,0.561331165,-0.268386602,-0.728977209,0.629730784,3.33754015,24.57814459,6.374672898,-0.925692788,0.014267793,-0.378007001,0.26657362,-0.68438926,-0.678638229,-0.268386602,-0.728977209,0.629730784,4.517016951,55.63788537,6.211614279,0.586490188,1.593100147,-1.376148752,-0.342125447,-0.929182431,0.802643363,2.437015769,-0.501585843,0.457992587,10.47731073,31.48281951,27.21784763,25.99958615,-70.21913946,-66.32645207,92.75171815,-0.928692807,37.37343121,2.437015769,-0.501585843,0.457992587,26.06633598,4.373036868,2132.344864,-23.34272343,5033.620345,-66.20053036,-78.72740582,87.25533537,63.90354873,-1817.690413,14461.8804,-23725.74333,-166.4072571,146.5324037,23309.63442,-58564.60571,0.594849785,7281.983259,100322.7355,972.859495,97560.1057,6309.123764,2762.629791,0,0,7281.983259,100322.7355,107604.7188,-7.060035987,7.060035987,2.27E-11,83.15179284,881.0982072,433.9128163,-1462.537816,1143.466909,806.5330915,964.25,1.14E-13,-1028.625,4.55E-13,1950,4.55E-13,4,6,4,6,30,6,0,0,-1.11E-16,0,-2.78E-17,2.78E-17,0,0,0,0,0,0,1.11E-16,0,0,1.11E-16,0,2.78E-17,2.78E-17,-9.10E-07,-5.55E-06,-5.70E-06,4.46E-06,-2.69E-07,-6.67E-07,0.002361655,-0.002290561,-5.70E-06,-0.000285466,0.003097099,0.000495209,-7.50E-05,-0.000123039,0.006194198,0.000990418,0.006194198
4.862608491,28.76394929,2.813074274,0.829091437,0.16043915,0.535599354,-0.491812461,0.664927962,0.562131042,-0.26594716,-0.72947247,0.630192053,3.348067077,24.60967944,6.401952471,-0.895064455,-0.055889802,-0.44242056,0.357954927,-0.681722998,-0.638061145,-0.26594716,-0.72947247,0.630192053,4.465149703,55.62740281,6.177483063,0.582041733,1.596585823,-1.379232752,-0.335472281,-0.920083059,0.794826386,2.43489803,-0.487520834,0.463227089,10.54646706,31.49679625,27.26335592,35.16957047,-69.89560035,-62.31662763,89.74980796,6.253598658,43.66480418,2.43489803,-0.487520834,0.463227089,12.16179543,8.467609915,1698.89841,-20.98744811,11799.44804,451.8169373,195284.3255,194834.4529,50.84639402,1716.507596,-25268.16412,21853.06526,-336.5950248,-151.7038717,-14790.67435,68706.87205,0.595851216,7274.923223,100329.7955,969.9096181,97559.94545,6305.013605,2769.850076,0,0,7274.923223,100329.7955,107604.7187,-6.96850066,6.96850066,1.27E-11,75.49246409,888.7575359,434.0129695,-1462.637969,1147.613151,802.386849,964.25,1.14E-13,-1028.625,1.00E-20,1950,-6.82E-13,4,6,4,6,30,6,0,0,0,0,2.78E-17,2.78E-17,0,-5.55E-17,0,0,0,-2.78E-17,5.55E-17,0,5.55E-17,0,0,2.78E-17,5.55E-17,4.52E-06,-2.92E-06,8.42E-07,1.80E-06,2.70E-07,6.67E-07,-0.002423883,0.002349044,8.42E-07,0.000397781,0.002570454,-0.002475634,-1.31E-05,-4.93E-05,0.005140908,-0.004951268,0.005140908
4.867054102,28.81965108,2.819243695,0.829672049,0.162039687,0.534216652,-0.492145148,0.664011033,0.562923175,-0.263509856,-0.729953757,0.63065844,3.3586632,24.64122823,6.429277363,-0.855428546,-0.125357691,-0.502521096,0.445875048,-0.671902494,-0.591390294,-0.263509856,-0.729953757,0.63065844,4.413371037,55.61702895,6.143732455,0.577522408,1.599913656,-1.382219757,-0.328951773,-0.911154202,0.787175152,2.432745015,-0.473678263,0.468214502,10.61550528,31.51062807,27.30835673,43.98900135,-68.8416982,-57.71272842,85.83923207,13.35934951,49.54355157,2.432745015,-0.473678263,0.468214502,26.26687862,4.146534196,2128.564468,-23.02903852,4981.532717,-135.0290697,-271.6445934,274.1959305,63.79411327,-1764.374374,14370.45662,-22599.63759,-164.0527557,148.4709035,24165.93683,-59680.39871,0.596852647,7267.954723,100336.764,967.00032,97559.73156,6300.954403,2777.032471,0,0,7267.954723,100336.764,107604.7187,-7.223065526,7.223065526,-4.91E-11,67.96305908,896.2869409,434.0752188,-1462.700219,1151.782858,798.2171424,964.25,-2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,1.11E-16,0,0,0,2.78E-17,-2.78E-17,-1.11E-16,0,-1.11E-16,0,5.55E-17,2.78E-17,1.11E-16,2.22E-16,0,1.11E-16,0,8.33E-17,5.55E-17,-1.10E-06,-5.29E-06,-5.63E-06,4.39E-06,-2.70E-07,-6.67E-07,0.002252378,-0.0021841,-5.63E-06,-0.000726142,0.002876771,-3.19E-05,-7.26E-05,-0.000119424,0.005753543,-6.37E-05,0.005753543
4.871448069,28.87534205,2.825379013,0.83024813,0.163643525,0.532830968,-0.492471309,0.663103156,0.563707561,-0.261074804,-0.730421112,0.631129896,3.369328183,24.67279143,6.456647725,-0.807171109,-0.193409899,-0.557734176,0.529447587,-0.655040159,-0.539080368,-0.261074804,-0.730421112,0.631129896,4.362008283,55.60579279,6.109373987,0.57299321,1.603180518,-1.385190088,-0.322437401,-0.902006451,0.779356519,2.430402508,-0.459696627,0.4733502,10.68398896,31.52560961,27.35416802,52.38799387,-67.06828366,-52.55568031,81.06706734,20.31714318,54.92684386,2.430402508,-0.459696627,0.4733502,12.18080365,8.166799211,1679.597237,-20.50637059,11860.06855,755.4757627,195454.8765,194668.9942,50.26324634,1596.431771,-25309.81977,22757.70299,-337.548729,-160.6465818,-13931.93119,68033.88452,0.597854077,7260.731657,100343.9871,964.02014,97559.59381,6296.711517,2784.393284,0,0,7260.731657,100343.9871,107604.7188,-7.096413335,7.096413335,1.36E-11,60.30372609,903.9462739,434.1248034,-1462.749803,1155.855926,794.1440741,964.25,-3.41E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,-5.55E-17,0,1.11E-16,0,0,-5.55E-17,0,1.11E-16,0,2.78E-17,-2.78E-17,0,1.11E-16,5.55E-17,1.11E-16,1.11E-16,2.78E-17,2.78E-17,5.55E-17,4.48E-06,-2.99E-06,7.25E-07,1.97E-06,2.71E-07,6.67E-07,-0.002306096,0.002235275,7.25E-07,0.000871151,0.002299831,-0.00297454,-1.25E-05,-5.35E-05,0.004599663,-0.00594908,0.00594908
4.875790584,28.93102182,2.831480088,0.830819648,0.165250576,0.53144234,-0.492791013,0.662204349,0.564484204,-0.258642089,-0.730874577,0.631606383,3.380061768,24.70436957,6.484063745,-0.750765242,-0.259336163,-0.607532966,0.607828776,-0.631321715,-0.481639982,-0.258642089,-0.730874577,0.631606383,4.310615155,55.59466554,6.075344646,0.568409979,1.606329184,-1.388098357,-0.316058357,-0.893039514,0.77171142,2.428076997,-0.445937389,0.478261636,10.75251313,31.54044595,27.39954047,60.26258014,-64.59588408,-46.89961761,75.47136436,27.05197886,59.7898125,2.428076997,-0.445937389,0.478261636,26.4627586,3.920722113,2124.483511,-22.70134234,4964.006177,-211.9246858,-456.6727749,453.5574286,63.67542571,-1633.670383,14469.37513,-21472.66422,-162.7108934,150.6494574,24843.93598,-60947.93146,0.598855508,7253.635244,100351.0835,961.1191402,97559.35688,6292.516104,2791.726631,0,0,7253.635244,100351.0835,107604.7187,-7.379409918,7.379409918,1.27E-11,52.76357707,911.4864229,434.1483824,-1462.773382,1159.977228,790.0227724,964.25,3.41E-13,-1028.625,-2.27E-13,1950,4.55E-13,4,6,4,6,30,6,0,0,0,-2.78E-17,-2.78E-17,2.78E-17,0,-5.55E-17,0,2.78E-17,0,2.78E-17,5.55E-17,0,5.55E-17,0,5.55E-17,2.78E-17,5.55E-17,-1.24E-06,-5.03E-06,-5.50E-06,4.29E-06,-2.71E-07,-6.67E-07,0.002061954,-0.00199889,-5.50E-06,-0.001135066,0.002562085,-0.000506319,-7.11E-05,-0.000115628,0.00512417,-0.001012638,0.00512417
4.880081904,28.98669002,2.837546815,0.831386565,0.166860729,0.530050825,-0.493104333,0.661314632,0.565253106,-0.256211821,-0.731314197,0.632087849,3.390863613,24.73596313,6.511525563,-0.686766446,-0.322449228,-0.651443278,0.680225956,-0.601004194,-0.419626748,-0.256211821,-0.731314197,0.632087849,4.259764054,55.58269526,6.040776398,0.563804196,1.609377022,-1.390954696,-0.309684818,-0.883852192,0.763895664,2.425514813,-0.432046044,0.483294706,10.82031459,31.55640632,27.44563147,67.5521587,-61.44992181,-40.79554695,69.11614696,33.49644057,64.05947471,2.425514813,-0.432046044,0.483294706,12.19221614,7.877442154,1660.58764,-20.02879491,11881.32969,1063.36539,195609.6816,194518.8777,49.68917861,1416.706996,-25163.09238,23648.35223,-337.3520612,-169.6701888,-13264.11439,67224.7234,0.599856938,7246.255834,100358.4629,958.110671,97559.2399,6288.145163,2799.223012,0,0,7246.255834,100358.4629,107604.7187,-7.225491439,7.225491439,-1.36E-11,45.10819766,919.1418023,434.148046,-1462.773046,1163.977469,786.022531,964.25,3.41E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,-2.78E-17,-2.78E-17,0,0,-1.11E-16,0,-5.55E-17,5.55E-17,0,1.11E-16,0,1.67E-16,0,8.33E-17,8.33E-17,0,4.37E-06,-3.07E-06,5.48E-07,2.16E-06,2.72E-07,6.67E-07,-0.002091309,0.002026812,5.48E-07,0.001314486,0.001940364,-0.003412312,-1.11E-05,-5.78E-05,0.003880729,-0.006824623,0.006824623
4.88432223,29.04234629,2.843579056,0.831948851,0.168473896,0.528656464,-0.493411337,0.660434024,0.566014269,-0.253784087,-0.731740013,0.632574257,3.40173345,24.76757262,6.539033362,-0.615807116,-0.382092042,-0.689048088,0.745905646,-0.564413169,-0.353641827,-0.253784087,-0.731740013,0.632574257,4.208773604,55.57081479,6.006469459,0.559161136,1.612347083,-1.393784468,-0.303446355,-0.874847916,0.756254244,2.423017257,-0.418369378,0.488132878,10.88830186,31.57224694,27.49137405,74.16376095,-57.66529896,-34.30663121,62.05557764,39.5810641,67.72183947,2.423017257,-0.418369378,0.488132878,26.65202027,3.695633609,2119.958633,-22.35869726,4982.244687,-289.5321172,-625.486624,617.1928461,63.54305437,-1429.589828,14755.14275,-20380.11202,-162.4102047,152.8528495,25318.50397,-62330.79395,0.600858369,7239.030343,100365.6884,955.2165277,97558.98209,6283.813815,2806.706313,0,0,7239.030343,100365.6884,107604.7187,-7.528568693,7.528568693,7.27E-12,37.55659977,926.6934002,434.1336062,-1462.758606,1168.047683,781.9523172,964.25,2.27E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,-1.11E-16,0,0,0,0,-2.78E-17,0,-5.55E-17,0,-4.16E-17,0,1.39E-17,1.11E-16,1.11E-16,5.55E-17,0,4.16E-17,0,4.16E-17,-1.31E-06,-4.77E-06,-5.32E-06,4.17E-06,-2.72E-07,-6.67E-07,0.001798741,-0.001743084,-5.32E-06,-0.001499001,0.002164897,-0.000911453,-7.04E-05,-0.000111815,0.004329795,-0.001822906,0.004329795
4.888511822,29.09799025,2.849576712,0.832506469,0.170089966,0.527259312,-0.493712097,0.65956254,0.566767695,-0.251358993,-0.732152074,0.633065556,3.412670933,24.7991985,6.566587273,-0.538590285,-0.437644495,-0.719991528,0.804200946,-0.521939304,-0.284324115,-0.251358993,-0.732152074,0.633065556,4.158438583,55.55812977,5.971707682,0.554483191,1.615176612,-1.396527201,-0.297215506,-0.865629801,0.748445922,2.420241455,-0.404574972,0.493060103,10.95541522,31.5891603,27.53772309,80.04928047,-53.28088618,-27.49183893,54.36846301,45.24531197,70.71553436,2.420241455,-0.404574972,0.493060103,12.19798942,7.599452462,1642.009049,-19.55623214,11862.78013,1367.931422,195743.8893,194388.7854,49.12849868,1184.705279,-24833.87809,24490.25076,-335.9997267,-178.555038,-12809.2169,66317.99463,0.6018598,7231.501774,100373.217,952.182398,97558.88343,6279.319376,2814.333547,0,0,7231.501774,100373.217,107604.7188,-7.356091466,7.356091466,-3.18E-11,29.9088303,934.3411697,434.0842384,-1462.709238,1171.975931,778.0240693,964.25,2.27E-13,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,1.11E-16,-5.55E-17,0,5.55E-17,2.78E-17,2.78E-17,-5.55E-17,-5.55E-17,0,2.78E-17,0,1.39E-17,1.11E-16,1.67E-16,1.11E-16,0,8.33E-17,2.78E-17,4.16E-17,4.21E-06,-3.13E-06,3.18E-07,2.37E-06,2.72E-07,6.67E-07,-0.001787161,0.001731049,3.18E-07,0.001707546,0.00150542,-0.003773437,-8.96E-06,-6.20E-05,0.003010841,-0.007546875,0.007546875
4.892650889,29.15362154,2.855539647,0.833059393,0.171708851,0.525859409,-0.494006684,0.658700199,0.567513386,-0.248936626,-0.73255042,0.633561708,3.423675782,24.83084129,6.59418748,-0.455882619,-0.488529895,-0.743982244,0.85451834,-0.474034201,-0.21234402,-0.248936626,-0.73255042,0.633561708,4.107869948,55.54549699,5.937125658,0.549784062,1.617967965,-1.399278031,-0.291116709,-0.856588949,0.740805779,2.41757148,-0.390980317,0.497827143,11.02284007,31.60600401,27.58383246,85.12974456,-48.34452664,-20.42104815,46.1225621,50.42802289,73.03899669,2.41757148,-0.390980317,0.497827143,26.83271207,3.471511841,2114.862528,-22.00060488,5035.961097,-360.3374705,-770.291538,757.4670475,63.39306196,-1159.916866,15217.76911,-19355.97499,-163.135747,154.8633625,25571.85537,-63788.53511,0.60286123,7224.145682,100380.5731,949.2930974,97558.60761,6274.852585,2821.965459,0,0,7224.145682,100380.5731,107604.7188,-7.670215367,7.670215367,3.64E-12,22.3453947,941.9046053,434.0322121,-1462.657212,1175.991975,774.0080253,964.25,1.00E-20,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,0,0,-1.11E-16,0,0,2.78E-17,0,0,0,-1.39E-17,2.78E-17,0,1.11E-16,0,0,1.11E-16,1.39E-17,2.78E-17,2.78E-17,-1.32E-06,-4.52E-06,-5.08E-06,4.04E-06,-2.73E-07,-6.67E-07,0.001472844,-0.001426505,-5.08E-06,-0.001806633,0.001699978,-0.001233134,-7.04E-05,-0.000108146,0.003399956,-0.002466267,0.003399956
4.896739691,29.2092398,2.861467772,0.833607587,0.173330442,0.524456813,-0.49429517,0.657847011,0.568251348,-0.246517089,-0.732935104,0.63406266,3.43474765,24.86250144,6.621834101,-0.368506793,-0.534220861,-0.760796172,0.896343722,-0.421205655,-0.138396993,-0.246517089,-0.732935104,0.63406266,4.058052939,55.5321161,5.902185083,0.545038617,1.62058081,-1.401908247,-0.285030175,-0.847348627,0.733009333,2.414588956,-0.377289082,0.502646018,11.08926275,31.6238452,27.63041989,89.37226333,-42.90685988,-13.15876832,37.40870093,55.07812908,74.64378141,2.414588956,-0.377289082,0.502646018,12.200049,7.332530421,1623.982591,-19.08972958,11805.47682,1661.611064,195853.4397,194282.6292,48.58495025,908.930148,-24334.43277,25250.35734,-333.5301109,-187.0833804,-12581.53509,65355.71455,0.603862661,7216.475467,100388.2433,946.2364653,97558.52413,6270.239002,2829.719155,0,0,7216.475467,100388.2433,107604.7188,-7.488394185,7.488394185,2.72E-12,14.70850578,949.5414942,433.934933,-1462.559933,1179.84948,770.15052,964.25,1.00E-20,-1028.625,1.00E-20,1950,4.55E-13,4,6,4,6,30,6,0,0,0,-2.78E-17,-2.78E-17,-2.78E-17,0,0,0,2.78E-17,2.78E-17,2.08E-17,2.78E-17,0,0,0,5.55E-17,5.55E-17,4.86E-17,3.98E-06,-3.18E-06,4.23E-08,2.57E-06,2.74E-07,6.68E-07,-0.001405901,0.001359922,4.23E-08,0.002032033,0.001011024,-0.004045248,-5.99E-06,-6.60E-05,0.002022049,-0.008090495,0.008090495
4.900778451,29.26484466,2.867360949,0.834151026,0.174954649,0.523051561,-0.494577623,0.657002995,0.56898158,-0.24410047,-0.733306167,0.634568378,3.445886243,24.89417946,6.649527318,-0.277333266,-0.574244822,-0.770278614,0.929247663,-0.364012293,-0.063196764,-0.24410047,-0.733306167,0.634568378,4.007926966,55.51873299,5.867332125,0.540286893,1.623192713,-1.404579032,-0.27907015,-0.838272141,0.725368254,2.411745504,-0.363776214,0.507343391,11.15609738,31.64168934,27.6768905,92.71429323,-37.02670807,-5.779023385,28.30517009,59.14518665,75.54181883,2.411745504,-0.363776214,0.507343391,27.00296433,3.248790449,2109.088287,-21.62703779,5123.361738,-416.9689939,-884.3021132,867.7297193,63.2221401,-835.9057681,15841.1253,-18431.76515,-164.8292171,156.4695036,25594.17025,-65278.12531,0.604864092,7208.987073,100395.7317,943.3495166,97558.23376,6265.637556,2837.497921,0,0,7208.987073,100395.7317,107604.7188,-7.804206518,7.804206518,3.09E-11,7.13323601,957.116764,433.8455476,-1462.470548,1183.807951,766.1920491,964.25,-1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,2.78E-17,0,0,0,1.11E-16,0,1.39E-17,0,1.39E-17,1.11E-16,0,1.11E-16,0,4.16E-17,0,1.39E-17,-1.28E-06,-4.28E-06,-4.80E-06,3.90E-06,-2.74E-07,-6.68E-07,0.00109574,-0.001060284,-4.80E-06,-0.00204859,0.001184462,-0.001460308,-7.12E-05,-0.000104773,0.002368924,-0.002920616,0.002920616
4.904767427,29.32043578,2.873219097,0.834689679,0.176581365,0.521643711,-0.494854118,0.656168158,0.56970409,-0.241686867,-0.733663663,0.635078804,3.457091213,24.9258758,6.677267242,-0.183271605,-0.608188824,-0.772345695,0.952889803,-0.303057723,0.012531535,-0.241686867,-0.733663663,0.635078804,3.958627737,55.50467422,5.832225725,0.53547881,1.625591364,-1.407098474,-0.273129281,-0.829017847,0.717587879,2.408563838,-0.350193829,0.51205219,11.22182968,31.66043438,27.72369903,95.14028219,-30.7643131,1.650767328,18.91156054,62.58979614,75.69841128,2.408563838,-0.350193829,0.51205219,12.20021274,7.076186494,1606.607119,-18.62984872,11711.97013,1937.135356,195935.0543,194203.5668,48.06158988,598.7588081,-23682.9389,25898.50643,-330.0242863,-195.0480696,-12587.17082,64381.79217,0.605865522,7201.182866,100403.5359,940.2739655,97558.1618,6260.908901,2845.374082,0,0,7201.182866,100403.5359,107604.7188,-7.62239915,7.62239915,-2.00E-11,-0.489957472,964.7399575,433.7016886,-1462.326689,1187.596298,762.4037022,964.25,3.41E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,2.78E-17,0,0,0,0,0,-6.94E-18,0,1.65E-17,2.78E-17,0,0,0,3.47E-17,0,1.65E-17,3.71E-06,-3.21E-06,-2.68E-07,2.77E-06,2.75E-07,6.69E-07,-0.000963828,0.000929352,-2.68E-07,0.002272721,0.000475266,-0.004218359,-2.31E-06,-6.95E-05,0.000950533,-0.008436719,0.008436719
4.908706852,29.37601278,2.879042082,0.83522352,0.178210499,0.520233304,-0.495124723,0.655342516,0.570418877,-0.239276369,-0.734007633,0.635593907,3.468362252,24.95759097,6.705054048,-0.087261363,-0.635703823,-0.766985075,0.967022375,-0.238984194,0.088058396,-0.239276369,-0.734007633,0.635593907,3.9089666,55.49054423,5.797107822,0.530677712,1.628022492,-1.409687509,-0.267307198,-0.81990699,0.709943967,2.405545332,-0.336762987,0.516680634,11.28804453,31.67927436,27.7705229,96.60588709,-24.18706896,9.055157741,9.313204297,65.37419455,75.13952062,2.405545332,-0.336762987,0.516680634,27.16106374,3.028066779,2102.552953,-21.23845017,5241.191577,-452.4976061,-962.1677237,942.736351,63.02771978,-471.7142869,16603.51796,-17635.41353,-167.3908127,157.4745823,25383.92909,-66755.50903,0.606866953,7193.560467,100411.1583,937.3865118,97557.86081,6256.173955,2853.297474,0,0,7193.560467,100411.1583,107604.7188,-7.930583656,7.930583656,1.18E-11,-8.076604956,972.326605,433.5749888,-1462.199989,1191.493563,758.5064375,964.25,-3.41E-13,-1028.625,-4.55E-13,1950,-2.27E-13,4,6,4,6,30,6,-5.55E-17,0,-5.55E-17,2.78E-17,2.78E-17,2.78E-17,1.11E-16,-5.55E-17,-5.55E-17,0,0,1.39E-17,1.11E-16,1.67E-16,5.55E-17,1.11E-16,2.78E-17,2.78E-17,4.16E-17,-1.18E-06,-4.07E-06,-4.49E-06,3.77E-06,-2.75E-07,-6.69E-07,0.000680002,-0.000656594,-4.49E-06,-0.002217433,0.000637218,-0.001585386,-7.27E-05,-0.000101839,0.001274436,-0.003170772,0.003170772
4.912596984,29.43157534,2.884829827,0.83575252,0.179841946,0.518820392,-0.495389511,0.654526073,0.571125951,-0.236869071,-0.734338134,0.636113629,3.479699014,24.98932539,6.732887841,0.009737314,-0.656508205,-0.754256032,0.971492783,-0.172465887,0.16265697,-0.236869071,-0.734338134,0.636113629,3.860183171,55.47582433,5.761846638,0.525812009,1.63021022,-1.412098518,-0.26151303,-0.81064647,0.70218349,2.402172603,-0.323294468,0.521278462,11.35308911,31.6989009,27.81753782,97.11432762,-17.36225484,16.36655908,-0.385160461,67.47236681,73.84448784,2.402172603,-0.323294468,0.521278462,12.20011889,6.829771368,1589.956101,-18.17666464,11586.22855,2187.825029,195986.2216,194154.0194,47.56068999,264.2694624,-22902.86428,26408.46184,-325.6032933,-202.2609353,-12823.8298,63440.44595,0.607868383,7185.629883,100419.0889,934.2959328,97557.79633,6251.333951,2861.292541,0,0,7185.629883,100419.0889,107604.7188,-7.757926427,7.757926427,-7.27E-12,-15.68379663,979.9337966,433.3860648,-1462.011065,1195.214572,754.7854281,964.25,3.41E-13,-1028.625,1.00E-20,1950,4.55E-13,4,6,4,6,30,6,0,0,-1.11E-16,2.78E-17,-2.78E-17,0,0,0,0,6.94E-18,2.78E-17,-1.39E-17,1.11E-16,0,0,1.11E-16,3.47E-17,5.55E-17,1.39E-17,3.38E-06,-3.22E-06,-6.03E-07,2.97E-06,2.76E-07,6.69E-07,-0.000480424,0.000458404,-6.03E-07,0.002418401,-8.24E-05,-0.004287,2.00E-06,-7.25E-05,-0.000164722,-0.008573999,0.008573999
4.916438068,29.48712309,2.890582204,0.836276657,0.181475614,0.517405019,-0.495648552,0.653718845,0.57182531,-0.234465062,-0.734655207,0.636637936,3.491101174,25.02107957,6.760768792,0.106753322,-0.670390708,-0.73428879,0.96624524,-0.104201852,0.235610083,-0.234465062,-0.734655207,0.636637936,3.811009926,55.46095263,5.726471743,0.520964543,1.632458755,-1.414603569,-0.255828162,-0.801502954,0.694535278,2.398977135,-0.309946452,0.525837953,11.41865343,31.71872983,27.86470434,96.64049926,-10.36308602,23.51087476,-10.09493387,68.8606635,71.85330024,2.398977135,-0.309946452,0.525837953,27.30552144,2.810069457,2095.200176,-20.83576708,5384.839198,-460.724959,-1000.305946,978.9781273,62.80805405,-83.61509639,17478.45811,-16990.2981,-170.6827844,157.7047921,24947.94781,-68177.19134,0.608869814,7177.871957,100426.8468,931.4048736,97557.48897,6246.467083,2869.357824,0,0,7177.871957,100426.8468,107604.7188,-8.049567961,8.049567961,9.09E-13,-23.28087019,987.5308702,433.2219431,-1461.846943,1199.04687,750.9531296,964.25,-6.82E-13,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,0,0,0,2.78E-17,2.78E-17,-2.78E-17,0,0,0,-1.39E-17,-2.78E-17,-2.78E-17,2.78E-17,0,0,0,4.16E-17,5.55E-17,5.55E-17,-1.04E-06,-3.88E-06,-4.16E-06,3.64E-06,-2.76E-07,-6.70E-07,0.000239105,-0.000228474,-4.16E-06,-0.00230765,7.82E-05,-0.001604496,-7.48E-05,-9.95E-05,0.000156323,-0.003208993,0.003208993
4.92023036,29.54265569,2.89629914,0.836795905,0.1831114,0.515987237,-0.495901919,0.652920832,0.572516964,-0.232064433,-0.734958912,0.637166773,3.50256839,25.05285393,6.788696998,0.202814341,-0.677212506,-0.707283228,0.951321419,-0.034908722,0.306217144,-0.232064433,-0.734958912,0.637166773,3.762739034,55.44558686,5.691064783,0.516046346,1.634439514,-1.41690899,-0.250181394,-0.792243333,0.686798048,2.395421723,-0.296596064,0.530324757,11.48301462,31.73921753,27.91191362,95.20707977,-3.261020458,30.42309139,-19.71006823,69.52761679,69.15908827,2.395421723,-0.296596064,0.530324757,12.20116196,6.592510826,1574.075434,-17.72978636,11433.50479,2407.867906,196005.1996,194135.673,47.08367102,-83.86780539,-22022.13521,26758.83226,-320.4237837,-208.5604917,-13280.92313,62574.61239,0.609871245,7169.822389,100434.8964,928.3033388,97557.42765,6241.51905,2877.468714,0,0,7169.822389,100434.8964,107604.7188,-7.894625349,7.894625349,1.82E-12,-30.87029578,995.1202958,432.9896186,-1461.614619,1202.702494,747.2975057,964.25,1.14E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,-2.78E-17,-2.78E-17,0,0,-5.55E-17,-1.11E-16,-1.39E-17,-5.55E-17,1.39E-17,1.11E-16,0,5.55E-17,1.11E-16,4.16E-17,8.33E-17,1.39E-17,3.02E-06,-3.21E-06,-9.50E-07,3.14E-06,2.77E-07,6.70E-07,2.27E-05,-3.18E-05,-9.50E-07,0.002462554,-0.000641674,-0.004249197,6.81E-06,-7.48E-05,-0.001283348,-0.008498395,0.008498395
4.923974116,29.59817278,2.90198051,0.83731024,0.184749212,0.51456709,-0.49614968,0.652132049,0.573200913,-0.229667274,-0.735249291,0.637700104,3.51410032,25.08464897,6.816672625,0.296956604,-0.67690864,-0.673506843,0.92686014,0.034686776,0.373800895,-0.229667274,-0.735249291,0.637700104,3.714077113,55.4299806,5.655442872,0.511155353,1.636503251,-1.419327398,-0.244633136,-0.783069427,0.679144599,2.392047252,-0.283332307,0.534814513,11.54789718,31.76002587,27.9594095,92.80846694,3.86788401,37.03317344,-29.14260038,69.46453546,65.81531641,2.392047252,-0.283332307,0.534814513,27.435132,2.59562194,2087.001882,-20.42035333,5548.498447,-436.447176,-997.1135977,974.8906153,62.56227031,310.9487503,18435.59785,-16514.43283,-174.5345541,157.0164645,24301.11229,-69501.80075,0.610872675,7161.927764,100442.791,925.4054592,97557.11836,6236.522305,2885.672628,0,0,7161.927764,100442.791,107604.7188,-8.16154814,8.16154814,1.27E-11,-38.47632625,1002.726326,432.7878505,-1461.41285,1206.466049,743.5339514,964.25,3.41E-13,-1028.625,-2.27E-13,1950,4.55E-13,4,6,4,6,30,6,1.11E-16,0,0,-2.78E-17,0,-2.78E-17,1.11E-16,1.11E-16,0,0,2.78E-17,0,1.11E-16,2.22E-16,1.11E-16,0,2.78E-17,2.78E-17,2.78E-17,-8.72E-07,-3.71E-06,-3.82E-06,3.53E-06,-2.78E-07,-6.70E-07,-0.000212712,0.000210299,-3.82E-06,-0.002315723,-0.000472471,-0.001517609,-7.73E-05,-9.77E-05,-0.000944941,-0.003035218,0.003035218
4.927669591,29.65367405,2.907626245,0.83781964,0.186388946,0.513144629,-0.49639191,0.651352492,0.573877168,-0.227273672,-0.735526405,0.638237875,3.525696625,25.11646512,6.844695765,0.388234587,-0.669488586,-0.633292144,0.893096066,0.103855387,0.437713919,-0.227273672,-0.735526405,0.638237875,3.666314739,55.41398249,5.619897089,0.50618984,1.63828155,-1.421530477,-0.239134118,-0.773817116,0.671433401,2.388317629,-0.270103504,0.539191069,11.61158035,31.78135668,28.00680388,89.48670453,10.95102526,43.28132651,-38.28907774,68.67506033,61.82812391,2.388317629,-0.270103504,0.539191069,12.20443907,6.36354381,1558.982295,-17.28839704,11260.14774,2592.566292,195991.0469,194149.4481,46.63106489,-434.473435,-21072.15291,26933.81625,-314.6721844,-213.8186628,-13939.9678,61824.40408,0.611874106,7153.766216,100450.9525,922.2970903,97557.05579,6231.469125,2893.896741,0,0,7153.766216,100450.9525,107604.7187,-8.031989884,8.031989884,2.73E-12,-46.0467766,1010.296777,432.5139,-1461.1389,1210.058259,739.9417408,964.25,-2.27E-13,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,0,0,0,-5.55E-17,2.78E-17,2.78E-17,0,0,0,-2.78E-17,0,0,5.55E-17,0,0,0,8.33E-17,2.78E-17,2.78E-17,2.63E-06,-3.17E-06,-1.30E-06,3.29E-06,2.79E-07,6.71E-07,0.000523273,-0.000519347,-1.30E-06,0.002403704,-0.001182532,-0.004106837,1.20E-05,-7.64E-05,-0.002365063,-0.008213674,0.008213674
4.931317053,29.70915913,2.913236228,0.838324085,0.188030511,0.511719899,-0.496628676,0.650582175,0.574545727,-0.224883718,-0.735790297,0.63878005,3.537356948,25.14830284,6.872766575,0.475730519,-0.655036134,-0.587033335,0.850357446,0.171872926,0.497344861,-0.224883718,-0.735790297,0.63878005,3.618187415,55.39765096,5.584040131,0.501258045,1.640158028,-1.423859269,-0.233722005,-0.764615728,0.663774381,2.384762192,-0.256926115,0.543609577,11.67575011,31.80313205,28.05461316,85.25517216,17.91258572,49.10412284,-47.06605193,67.1656824,57.26338591,2.384762192,-0.256926115,0.543609577,27.54902082,2.385603806,2077.958925,-19.99396342,5725.381179,-375.6831399,-953.0377629,930.9236899,62.29039094,694.3823018,19441.80152,-16219.84643,-178.7492109,155.3021928,23465.8224,-70691.5722,0.612875536,7145.734226,100458.9845,919.3891929,97556.74902,6226.345033,2902.235503,0,0,7145.734226,100458.9845,107604.7187,-8.267061988,8.267061988,-1.82E-12,-53.65977593,1017.909776,432.2741847,-1460.899185,1213.749386,736.2506143,964.25,-1.14E-13,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,0,0,0,2.78E-17,0,0,1.11E-16,0,0,-2.78E-17,-2.78E-17,2.78E-17,1.11E-16,1.11E-16,0,0,5.55E-17,2.78E-17,2.78E-17,-6.77E-07,-3.58E-06,-3.49E-06,3.44E-06,-2.79E-07,-6.71E-07,-0.000660589,0.00064533,-3.49E-06,-0.002240254,-0.000994853,-0.001328516,-8.01E-05,-9.68E-05,-0.001989706,-0.002657032,0.002657032
4.934916754,29.76462771,2.918810391,0.838823553,0.189673807,0.510292949,-0.496860053,0.649821091,0.575206604,-0.222497495,-0.736041029,0.639326574,3.549080952,25.18016257,6.900885144,0.558563643,-0.63370842,-0.535182487,0.799062902,0.238027818,0.552124294,-0.222497495,-0.736041029,0.639326574,3.570929322,55.38103219,5.548360474,0.496250391,1.64173879,-1.425963531,-0.228370729,-0.755376341,0.656091373,2.380866713,-0.243821515,0.547877443,11.7387609,31.82529041,28.10218603,80.1744093,24.68190492,54.44942732,-55.37648046,64.95508743,52.13896775,2.380866713,-0.243821515,0.547877443,12.21070857,6.141961878,1544.665006,-16.85131186,11073.36687,2738.543777,195943.6881,194195.4354,46.20251041,-775.9587589,-20086.68819,26923.75016,-308.5576012,-217.9462419,-14775.27125,61225.67269,0.613876967,7137.467164,100467.2516,916.2780295,97556.68087,6221.189134,2910.570715,0,0,7137.467164,100467.2516,107604.7188,-8.169379942,8.169379942,-1.18E-11,-61.21058878,1025.460589,431.9604501,-1460.58545,1217.280065,732.7199351,964.25,-5.68E-13,-1028.625,1.00E-20,1950,6.82E-13,4,6,4,6,30,6,0,0,0,0,2.78E-17,0,0,0,-1.11E-16,-2.78E-17,2.78E-17,-2.78E-17,1.11E-16,0,0,1.11E-16,2.78E-17,5.55E-17,2.78E-17,2.23E-06,-3.10E-06,-1.63E-06,3.40E-06,2.80E-07,6.72E-07,0.000999194,-0.000982706,-1.63E-06,0.002245411,-0.001685565,-0.003865571,1.74E-05,-7.72E-05,-0.00337113,-0.007731143,0.007731143
4.938468973,29.82007944,2.924348624,0.839318025,0.191318739,0.508863826,-0.497086108,0.649069254,0.575859796,-0.220115094,-0.736278646,0.639877411,3.560868265,25.21204477,6.929051619,0.635899074,-0.605734272,-0.478245083,0.73971732,0.301628492,0.601530165,-0.220115094,-0.736278646,0.639877411,3.523359158,55.36398688,5.512282334,0.491280448,1.64342543,-1.42819955,-0.22309444,-0.746151072,0.648427104,2.377128624,-0.23073329,0.552222518,11.80218779,31.84801749,28.15029022,74.27549464,31.18646491,59.26270424,-63.14512559,62.0645454,46.53161423,2.377128624,-0.23073329,0.552222518,27.6466783,2.180911506,2068.100684,-19.55867519,5907.973414,-275.8574499,-870.5037012,849.4696378,61.99332165,1049.942724,20462.31357,-16112.17254,-183.1111378,152.4955672,22471.16632,-71713.69647,0.614878398,7129.297784,100475.421,913.357064,97556.38093,6215.94072,2919.040041,0,0,7129.297784,100475.421,107604.7188,-8.366772444,8.366772444,4.55E-12,-68.82806974,1033.07807,431.6824533,-1460.307453,1220.895285,729.1047152,964.25,1.00E-20,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,5.55E-17,-2.78E-17,0,0,0,-2.78E-17,0,-5.55E-17,5.55E-17,0,0,0,2.78E-17,5.55E-17,8.33E-17,-4.71E-07,-3.47E-06,-3.18E-06,3.38E-06,-2.80E-07,-6.72E-07,-0.001089239,0.001061787,-3.18E-06,-0.002082176,-0.001470285,-0.001044677,-8.31E-05,-9.66E-05,-0.00294057,-0.002089354,0.00294057
4.94197396,29.87551401,2.929850862,0.839807482,0.192965211,0.507432577,-0.497306916,0.648326653,0.576505319,-0.217736594,-0.73650321,0.640432508,3.572718554,25.24394985,6.95726609,0.706956255,-0.571411729,-0.416775106,0.67290685,0.362010575,0.645092795,-0.217736594,-0.73650321,0.640432508,3.476601441,55.34675723,5.476471886,0.48623577,1.64481384,-1.430208668,-0.217890549,-0.736929386,0.640773774,2.37307532,-0.217754675,0.556383963,11.86453141,31.87099036,28.19803748,67.63584654,37.36055638,63.50162007,-70.28492602,58.52710002,40.46918096,2.37307532,-0.217754675,0.556383963,12.22036295,5.926848331,1531.083942,-16.41705087,10880.95789,2843.902389,195864.0047,194272.804,45.79678075,-1096.488194,-19100.69297,26725.43971,-302.3037317,-220.896851,-15754.87466,60808.72891,0.615879828,7120.931011,100483.7877,910.2469366,97556.30306,6210.684075,2927.484676,0,0,7120.931011,100483.7877,107604.7187,-8.306047691,8.306047691,2.82E-11,-76.35910079,1040.609101,431.330799,-1459.955799,1224.366117,725.6338835,964.25,3.41E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-2.78E-17,0,0,0,0,-5.55E-17,-2.78E-17,0,0,5.55E-17,0,0,5.55E-17,5.55E-17,0,0,1.82E-06,-3.00E-06,-1.94E-06,3.49E-06,2.81E-07,6.72E-07,0.001430189,-0.001402007,-1.94E-06,0.001995924,-0.002132873,-0.003534598,2.29E-05,-7.71E-05,-0.004265746,-0.007069196,0.007069196
4.945432006,29.93093106,2.935317001,0.840291907,0.194613126,0.505999251,-0.497522545,0.647593298,0.577143169,-0.215362087,-0.736714769,0.640991825,3.584631431,25.27587829,6.985528692,0.771016818,-0.531104935,-0.351369627,0.599293115,0.418543781,0.682399345,-0.215362087,-0.736714769,0.640991825,3.429609743,55.32901184,5.440188144,0.481230319,1.646308103,-1.432348707,-0.212749898,-0.727684554,0.633105259,2.369153364,-0.204759075,0.560652835,11.92718701,31.89465089,28.24641581,60.30224993,43.13787108,67.1224663,-76.73222046,54.37778884,34.03732857,2.369153364,-0.204759075,0.560652835,27.72797926,1.982420296,2057.48366,-19.11681015,6088.325285,-135.9298423,-753.7111705,734.6609398,61.67280864,1362.644531,21461.98168,-16190.46563,-187.3944758,148.5743127,21351.85556,-72541.48765,0.616881259,7112.624964,100492.0938,907.3101221,97556.01396,6205.314842,2936.079827,0,0,7112.624964,100492.0938,107604.7188,-8.461439154,8.461439154,-4.09E-11,-83.97811696,1048.228117,431.0141967,-1459.639197,1227.90226,722.0977402,964.25,-1.14E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,1.11E-16,2.78E-17,2.78E-17,0,-5.55E-17,-5.55E-17,-1.11E-16,0,0,0,1.11E-16,5.55E-17,5.55E-17,2.22E-16,2.78E-17,2.78E-17,0,-2.64E-07,-3.39E-06,-2.89E-06,3.35E-06,-2.81E-07,-6.72E-07,-0.001483242,0.001444678,-2.89E-06,-0.001844997,-0.001881861,-0.000676931,-8.60E-05,-9.71E-05,-0.003763723,-0.001353862,0.003763723
4.948843359,29.98633029,2.940746976,0.840771284,0.196262391,0.504563893,-0.497733067,0.646869179,0.577773364,-0.212991649,-0.736913386,0.641555312,3.596606566,25.30783047,7.013839511,0.827431887,-0.485240248,-0.282663005,0.519606611,0.470638462,0.713097754,-0.212991649,-0.736913386,0.641555312,3.383349356,55.31117918,5.404248322,0.476153623,1.647509446,-1.434266367,-0.207692704,-0.718484498,0.625482415,2.364949759,-0.191907432,0.564710738,11.98886753,31.91842776,28.29433557,52.36670077,48.46045941,70.09447175,-82.41311082,49.6627312,27.27178096,2.364949759,-0.191907432,0.564710738,12.23341672,5.717315396,1518.173422,-15.98392329,10690.99994,2908.322831,195753.9357,194379.6983,45.41184119,-1384.237761,-18149.0711,26342.2633,-296.1401059,-222.6692235,-16841.72035,60597.26526,0.61788269,7104.163525,100500.5552,904.2045346,97555.92262,6199.95899,2944.632601,0,0,7104.163525,100500.5552,107604.7187,-8.441167791,8.441167791,1.55E-11,-91.48969112,1055.739691,430.6264648,-1459.251465,1231.314631,718.685369,964.25,-4.55E-13,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,0,0,-5.55E-17,0,0,0,0,0,0,-1.39E-17,0,-5.55E-17,5.55E-17,0,0,5.55E-17,1.39E-17,0,5.55E-17,1.41E-06,-2.87E-06,-2.22E-06,3.54E-06,2.82E-07,6.73E-07,0.001798616,-0.001760021,-2.22E-06,0.00166754,-0.002508664,-0.003126309,2.82E-05,-7.63E-05,-0.005017328,-0.006252618,0.006252618
4.952208318,30.04171137,2.946140693,0.841245596,0.197912908,0.503126553,-0.49793855,0.646154303,0.5783959,-0.210625372,-0.73709911,0.642122928,3.608643558,25.33980687,7.042198675,0.875628623,-0.434301817,-0.211320717,0.434639467,0.517751711,0.736900061,-0.210625372,-0.73709911,0.642122928,3.336955666,55.29274953,5.367776026,0.471115326,1.648808978,-1.436307305,-0.202687625,-0.709225128,0.61781134,2.360843364,-0.179008534,0.568900158,12.05072578,31.94300063,28.3429653,43.88906787,53.27086472,72.38626854,-87.27841389,44.42915648,20.26482504,2.360843364,-0.179008534,0.568900158,27.79318691,1.79094887,2046.189128,-18.67084433,6258.36363,43.53509336,-608.3234866,592.0620029,61.33136638,1619.995485,22406.49197,-16447.2489,-191.37209,143.561688,20146.95955,-73155.32672,0.61888412,7095.722357,100508.9964,901.2494709,97555.64795,6194.472886,2953.348444,0,0,7095.722357,100508.9964,107604.7188,-8.551886723,8.551886723,-9.11E-13,-99.10689585,1063.356896,430.2709865,-1458.895986,1234.768931,715.2310689,964.25,5.68E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,0,0,2.78E-17,0,0,0,0,0,2.78E-17,5.55E-17,0,5.55E-17,0,0,0,5.55E-17,-7.02E-08,-3.34E-06,-2.65E-06,3.34E-06,-2.82E-07,-6.73E-07,-0.001827474,0.001779266,-2.65E-06,-0.001535029,-0.002215074,-0.000239087,-8.87E-05,-9.85E-05,-0.004430148,-0.000478174,0.004430148
4.955527133,30.097074,2.951498088,0.84171483,0.199564586,0.501687275,-0.498139069,0.645448657,0.579010793,-0.208263328,-0.737272003,0.642694624,3.620742078,25.37180787,7.070606268,0.915116083,-0.37882644,-0.138032907,0.345237515,0.559392994,0.753585123,-0.208263328,-0.737272003,0.642694624,3.291190909,55.27432,5.331706855,0.466011463,1.649828488,-1.438137071,-0.197776132,-0.700049794,0.610219121,2.356496309,-0.166284114,0.572857891,12.11174546,31.96757334,28.39105753,34.97302933,57.52138778,73.97995817,-91.27005722,38.73443457,13.05762701,2.356496309,-0.166284114,0.572857891,12.24950983,5.512537991,1505.84449,-15.55011938,10511.53623,2933.102801,195616.5651,194513.1481,45.04493499,-1627.767964,-17265.45163,25784.04343,-290.2929979,-223.3077012,-17995.00061,60607.52034,0.619885551,7087.17047,100517.5483,898.1514962,97555.53987,6189.018974,2962.008406,0,0,7087.17047,100517.5483,107604.7188,-8.573870306,8.573870306,-1.82E-12,-106.5997406,1070.849741,429.8489538,-1458.473954,1238.123845,711.8761554,964.25,-2.27E-13,-1028.625,-2.27E-13,1950,6.82E-13,4,6,4,6,30,6,0,0,0,0,0,0,0,0,-5.55E-17,-1.39E-17,-1.39E-17,-2.78E-17,5.55E-17,0,0,5.55E-17,1.39E-17,1.39E-17,2.78E-17,1.03E-06,-2.72E-06,-2.46E-06,3.55E-06,2.83E-07,6.73E-07,0.002090315,-0.002042947,-2.46E-06,0.001275739,-0.002799818,-0.002655826,3.33E-05,-7.47E-05,-0.005599635,-0.005311652,0.005599635
4.95880011,30.15241783,2.956819075,0.84217897,0.201217327,0.500246109,-0.49833469,0.644752247,0.579618044,-0.205905609,-0.737432117,0.643270357,3.632901713,25.40383392,7.099062406,0.945490184,-0.319398004,-0.063507689,0.252291878,0.595129219,0.763000669,-0.205905609,-0.737432117,0.643270357,3.245412541,55.25522385,5.295064216,0.46094305,1.650931271,-1.440076008,-0.192906658,-0.690781584,0.602547821,2.352205694,-0.153486532,0.576964257,12.17278328,31.99303487,28.43991438,25.68839102,61.16568999,74.85754914,-94.35565794,32.63591314,5.74656403,2.352205694,-0.153486532,0.576964257,27.84294153,1.607228074,2034.319935,-18.22331353,6410.214946,260.3617503,-441.0830894,428.2885047,60.97217889,1812.514105,23263.57269,-16868.79232,-194.8246851,137.5260691,18898.48623,-73543.34763,0.620886981,7078.5966,100526.1222,895.1762595,97555.28266,6183.42034,2970.839494,0,0,7078.5966,100526.1222,107604.7188,-8.638970946,8.638970946,-1.73E-11,-114.2114625,1078.461463,429.4544231,-1458.079423,1241.494019,708.5059815,964.25,1.14E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,-5.55E-17,2.78E-17,2.78E-17,2.78E-17,-5.55E-17,0,1.11E-16,-1.73E-17,1.04E-17,2.78E-17,1.11E-16,5.55E-17,0,1.67E-16,4.51E-17,3.82E-17,5.55E-17,1.01E-07,-3.31E-06,-2.44E-06,3.37E-06,-2.83E-07,-6.73E-07,-0.002107669,0.002051615,-2.44E-06,-0.00116156,-0.002458325,0.000252588,-9.12E-05,-0.000100501,-0.00491665,0.000505176,0.00491665
4.962027499,30.20774258,2.962103589,0.842638006,0.202871042,0.498803099,-0.498525485,0.644065058,0.580217668,-0.203552284,-0.737579515,0.643850081,3.645122133,25.43588543,7.127567175,0.966437875,-0.256641311,0.011535703,0.156730031,0.624589222,0.765064704,-0.203552284,-0.737579515,0.643850081,3.200143484,55.23620201,5.258864649,0.45581667,1.651773975,-1.441821192,-0.188139597,-0.681633282,0.59498574,2.347721227,-0.140888943,0.580825551,12.23314202,32.01839732,28.48818047,16.14713882,64.16839158,75.01482419,-96.49500221,26.19992037,-1.624390892,2.347721227,-0.140888942,0.580825551,12.26792635,5.311782832,1493.9885,-15.11380586,10350.25065,2921.130761,195456.1673,194669.0179,44.69269387,-1816.508008,-16481.00829,25066.6908,-284.9763728,-222.900905,-19171.63876,60847.71446,0.621888412,7069.957629,100534.7611,892.088452,97555.15519,6177.869177,2979.605935,0,0,7069.957629,100534.7611,107604.7187,-8.703274964,8.703274964,-2.37E-11,-121.6866262,1085.936626,428.9997615,-1457.624761,1244.792021,705.2079789,964.25,1.14E-13,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,-5.55E-17,0,0,0,0,0,0,0,0,-1.04E-17,1.73E-18,0,5.55E-17,5.55E-17,0,0,1.04E-17,1.73E-18,0,6.79E-07,-2.56E-06,-2.64E-06,3.52E-06,2.84E-07,6.73E-07,0.002295109,-0.002240906,-2.64E-06,0.000838184,-0.002996345,-0.002140436,3.81E-05,-7.23E-05,-0.00599269,-0.004280873,0.00599269
4.965209614,30.26304792,2.967351554,0.843091923,0.204525632,0.497358297,-0.498711524,0.643387091,0.580809665,-0.201203444,-0.737714251,0.64443375,3.657402918,25.46796281,7.156120675,0.977740325,-0.191215614,0.086373871,0.05950656,0.647467584,0.759766212,-0.201203444,-0.737714251,0.64443375,3.15499514,55.21645881,5.222070684,0.450720966,1.652678467,-1.443655571,-0.183405824,-0.672362531,0.587317153,2.343247519,-0.128197724,0.58484505,12.29333981,32.04472158,28.53723909,6.425469832,66.49607139,74.44768871,-97.67415827,19.49143739,-8.957454779,2.343247519,-0.128197724,0.58484505,27.87823403,1.431874821,2021.996569,-17.77671725,6536.525835,510.8222259,-259.3923461,250.5929389,60.59897847,1934.00581,24004.12361,-17435.61063,-197.5497019,130.5787153,17649.86026,-73701.84168,0.622889843,7061.254354,100543.4644,889.0916732,97554.9178,6172.162681,2988.5466,0,0,7061.254354,100543.4644,107604.7188,-8.723544358,8.723544358,5.00E-11,-129.2889583,1093.538958,428.566132,-1457.191132,1248.076333,701.9236672,964.25,-5.68E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,5.55E-17,0,0,0,0,0,0,5.55E-17,5.55E-17,0,0,0,0,5.55E-17,5.55E-17,2.38E-07,-3.30E-06,-2.29E-06,3.43E-06,-2.84E-07,-6.72E-07,-0.002311105,0.002249267,-2.29E-06,-0.000736866,-0.002603331,0.000779973,-9.31E-05,-0.000103171,-0.005206663,0.001559946,0.005206663
4.968346705,30.31833355,2.972562903,0.843540713,0.206181011,0.495911743,-0.498892877,0.642718333,0.58139405,-0.198859156,-0.737836388,0.645021318,3.669743735,25.50006647,7.184722996,0.979275233,-0.123807666,0.160286245,-0.03840644,0.663527789,0.747165188,-0.198859156,-0.737836388,0.645021318,3.11022397,55.19684794,5.185738976,0.445576489,1.653349052,-1.445319118,-0.178781691,-0.663242861,0.579784159,2.338630765,-0.115726045,0.588613849,12.35303471,32.07086941,28.58568137,-3.360040134,68.12723013,73.16588174,-97.87208973,12.58308625,-16.20858985,2.338630765,-0.115726045,0.588613849,12.28762758,5.114431869,1482.481345,-14.67322057,10214.15345,2876.79512,195278.1882,194842.0212,44.35126874,-1941.325875,-15823.36682,24211.63371,-280.3832336,-221.5786154,-20327.84854,61317.77621,0.623891273,7052.530809,100552.1879,886.0160006,97554.76897,6166.514809,2997.418966,0,0,7052.530809,100552.1879,107604.7187,-8.828525399,8.828525399,-5.46E-11,-136.7477161,1100.997716,428.0803736,-1456.705374,1251.317462,698.6825378,964.25,2.27E-13,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,-5.55E-17,0,0,-2.78E-17,0,-2.78E-17,0,0,0,-6.94E-18,-6.94E-18,-2.78E-17,5.55E-17,5.55E-17,0,0,3.47E-17,6.94E-18,5.55E-17,3.65E-07,-2.37E-06,-2.77E-06,3.46E-06,2.85E-07,6.72E-07,0.002407011,-0.002348141,-2.77E-06,0.000373683,-0.003091735,-0.001598959,4.22E-05,-6.94E-05,-0.006183469,-0.003197917,0.006183469
4.971439094,30.37359917,2.977737572,0.843984363,0.207837078,0.494463491,-0.499069612,0.642058781,0.581970827,-0.19651951,-0.73794598,0.645612742,3.682144156,25.53219682,7.213374225,0.971018114,-0.05512462,0.232562034,-0.136029061,0.672604643,0.727391977,-0.19651951,-0.73794598,0.645612742,3.065717434,55.17647852,5.148813116,0.440456445,1.654054305,-1.44704684,-0.174183746,-0.653976378,0.572121741,2.333976076,-0.103146547,0.592542602,12.41237676,32.09802865,28.63491585,-13.13060657,69.04262429,71.17919313,-97.09422989,5.544688155,-23.28133721,2.333976076,-0.103146547,0.592542602,27.90036595,1.26537208,2009.352669,-17.33342548,6630.767907,789.75868,-70.89835158,66.45494783,60.21590674,1981.60199,24603.23159,-18123.16337,-199.3696352,122.8697886,16444.35419,-73635.36605,0.624892704,7043.702284,100561.0165,882.9969214,97554.55305,6160.705363,3006.463418,0,0,7043.702284,100561.0165,107604.7188,-8.806422494,8.806422494,5.46E-12,-144.3366153,1108.586615,427.6077603,-1456.23276,1254.514766,695.4852337,964.25,-5.68E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,-5.55E-17,0,0,5.55E-17,0,-5.55E-17,0,0,-1.11E-16,-1.39E-17,-1.39E-17,-2.78E-17,1.11E-16,5.55E-17,0,1.11E-16,6.94E-17,1.39E-17,8.33E-17,3.34E-07,-3.30E-06,-2.20E-06,3.52E-06,-2.85E-07,-6.72E-07,-0.002427358,0.002361989,-2.20E-06,-0.000276053,-0.002645409,0.001323756,-9.45E-05,-0.000106364,-0.005290817,0.002647512,0.005290817
4.974487031,30.42884447,2.982875492,0.844422867,0.209493751,0.493013581,-0.4992418,0.641408421,0.58254001,-0.194184571,-0.738043092,0.646207975,3.694603845,25.56435425,7.242074451,0.953042644,0.014113415,0.302507076,-0.232383459,0.674605963,0.700645932,-0.194184571,-0.738043092,0.646207975,3.021448705,55.15628092,5.112347216,0.435298035,1.654557001,-1.448631222,-0.169700845,-0.644886332,0.564616308,2.329231183,-0.090799461,0.596222912,12.47140173,32.12495877,28.68353705,-22.76897499,69.23562281,68.51104925,-95.33926878,-1.547766412,-30.13433547,2.329231183,-0.090799461,0.596222912,12.307298,4.91999935,1471.188176,-14.22676222,10109.28889,2805.831402,195089.1399,195025.8203,44.0164757,-1995.138472,-15315.6391,23245.05322,-276.6777212,-219.5069669,-21420.71508,62009.36959,0.625894134,7034.895862,100569.8229,879.9347192,97554.38169,6154.961142,3015.441202,0,0,7034.895862,100569.8229,107604.7188,-8.948822019,8.948822019,2.46E-11,-151.7803668,1116.030367,427.092269,-1455.717269,1257.698519,692.3014814,964.25,-1.14E-13,-1028.625,-2.27E-13,1950,-4.55E-13,4,6,4,6,30,6,0,0,0,-2.78E-17,0,0,0,0,0,1.39E-17,0,0,2.78E-17,0,0,0,4.16E-17,0,0,1.00E-07,-2.18E-06,-2.84E-06,3.37E-06,2.85E-07,6.71E-07,0.00242416,-0.002362935,-2.84E-06,-9.88E-05,-0.00308317,-0.00105105,4.58E-05,-6.59E-05,-0.006166341,-0.002102099,0.006166341
4.977490843,30.48406915,2.987976607,0.844856213,0.211150928,0.491562066,-0.499409509,0.640767246,0.583101602,-0.191854427,-0.738127782,0.64680697,3.707122367,25.59653917,7.270823751,0.925519996,0.083180809,0.369450525,-0.326503624,0.669513503,0.667193415,-0.191854427,-0.738127782,0.64680697,2.977592644,55.13530709,5.075308894,0.430156736,1.65506276,-1.450250736,-0.165238846,-0.635631319,0.556963944,2.324398656,-0.078337214,0.600057126,12.52987647,32.15292388,28.73292147,-32.19768445,68.70183066,65.1845814,-92.63214549,-8.6226035,-36.67512095,2.324398656,-0.078337214,0.600057126,27.91089734,1.108055434,1996.530118,-16.89559234,6687.514553,1090.765426,116.8841917,-116.7896823,59.82736273,1955.590952,25041.03627,-18902.73214,-200.1394311,114.5827687,15323.52959,-73356.55361,0.626895565,7025.94704,100578.7717,876.8932269,97554.18807,6149.053813,3024.583642,0,0,7025.94704,100578.7717,107604.7187,-8.888352171,8.888352171,-8.18E-12,-159.3517597,1123.60176,426.5809716,-1455.205972,1260.808282,689.1917183,964.25,-1.14E-13,-1028.625,2.27E-13,1950,4.55E-13,4,6,4,6,30,6,0,0,0,0,2.78E-17,1.11E-16,0,0,0,-2.78E-17,0,2.78E-17,1.11E-16,0,0,0,2.78E-17,2.78E-17,1.39E-16,3.80E-07,-3.31E-06,-2.17E-06,3.63E-06,-2.85E-07,-6.71E-07,-0.002449067,0.002382523,-2.17E-06,0.000203348,-0.002583621,0.001864139,-9.52E-05,-0.000109952,-0.005167243,0.003728278,0.005167243
4.980450784,30.53927293,2.99304085,0.845284397,0.212808528,0.490108986,-0.49957281,0.640135242,0.583655617,-0.189529141,-0.73820011,0.647409686,3.719699384,25.62875197,7.299622215,0.888717204,0.151354044,0.432751296,-0.417445129,0.657383108,0.627365136,-0.189529141,-0.73820011,0.647409686,2.933833427,55.1145245,5.038706856,0.424988286,1.655401242,-1.451757875,-0.160895337,-0.626571406,0.549484172,2.319528765,-0.066113145,0.603652864,12.5882221,32.180634,28.78172419,-41.3027477,67.44985826,61.23610119,-88.99103137,-15.60352855,-42.86764153,2.319528765,-0.066113145,0.603652864,12.32540229,4.728142199,1459.968439,-13.7730715,10040.4769,2715.112574,194896.398,195213.2216,43.6839522,-1973.501043,-14975.61804,22196.95122,-273.9882935,-216.882137,-22409.74025,62906.21977,0.627896996,7017.058687,100587.6601,873.8451753,97553.99378,6143.213512,3033.666282,0,0,7017.058687,100587.6601,107604.7188,-9.063452223,9.063452223,-1.82E-12,-166.7819229,1131.031923,426.0369219,-1454.661922,1263.933601,686.0663988,964.25,-5.68E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,2.78E-17,-2.78E-17,0,0,0,0,-5.55E-17,0,0,5.55E-17,0,0,0,8.33E-17,2.78E-17,0,-1.11E-07,-1.98E-06,-2.85E-06,3.26E-06,2.86E-07,6.70E-07,0.002348514,-0.002287314,-2.85E-06,-0.000560971,-0.002971613,-0.000516489,4.86E-05,-6.21E-05,-0.005943226,-0.001032979,0.005943226
4.983367184,30.59445551,2.998068173,0.84570741,0.214466451,0.488654395,-0.499731769,0.639512399,0.584202063,-0.187208801,-0.738260139,0.648016074,3.732334456,25.66099303,7.328469904,0.842994567,0.217919174,0.491804223,-0.504294581,0.638344108,0.581552899,-0.187208801,-0.738260139,0.648016074,2.890633302,55.09296867,5.001575089,0.419828964,1.655708025,-1.453268249,-0.156569352,-0.617335322,0.541846058,2.31452257,-0.053773704,0.607388978,12.64582226,32.2093751,28.83123322,-50.01189059,65.49021426,56.70103016,-84.45973273,-22.42007386,-48.62593972,2.31452257,-0.053773704,0.607388978,27.91158478,0.960106436,1983.673918,-16.46508027,6702.677902,1406.424392,296.8864579,-292.2560249,59.437844,1859.088762,25303.41556,-19742.44344,-199.7526568,105.9274721,14325.74447,-72885.63123,0.628898426,7007.995235,100596.7235,870.7818126,97553.8225,6137.213423,3042.901011,0,0,7007.995235,100596.7235,107604.7187,-8.969983,8.969983,1.09E-11,-174.3318135,1138.581813,425.4874415,-1454.112442,1266.955902,683.044098,964.25,6.82E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,0,-5.55E-17,0,-2.78E-17,2.78E-17,0,0,-5.55E-17,-2.78E-17,2.78E-17,-5.55E-17,5.55E-17,5.55E-17,0,1.11E-16,2.78E-17,5.55E-17,8.33E-17,3.73E-07,-3.33E-06,-2.19E-06,3.76E-06,-2.86E-07,-6.69E-07,-0.002372611,0.002307272,-2.19E-06,0.000682019,-0.002420799,0.00238156,-9.52E-05,-0.000113792,-0.004841598,0.004763121,0.004841598
4.986240301,30.6496166,3.003058507,0.846125249,0.216124617,0.487198331,-0.499886457,0.638898702,0.584740951,-0.184893467,-0.73830793,0.648626091,3.745027237,25.69326275,7.357366912,0.788802097,0.282179328,0.546045857,-0.586178861,0.612597933,0.530205729,-0.184893467,-0.73830793,0.648626091,2.847393214,55.07160264,4.964835478,0.41465409,1.655885347,-1.454699454,-0.152363295,-0.608305701,0.534389797,2.309529834,-0.041670973,0.610903831,12.70347571,32.23786314,28.88021936,-58.21821327,62.84649405,51.62726225,-79.07487154,-28.99871608,-53.92169415,2.309529834,-0.041670973,0.610903831,12.34025091,4.538663573,1448.681044,-13.31110001,10011.09994,2612.390042,194707.9058,195396.4661,43.34931721,-1875.107842,-14815.16201,21100.08465,-272.402269,-213.9227636,-23258.29628,63984.72509,0.629899857,6999.025252,100605.6935,867.7479377,97553.60572,6131.277314,3052.087778,0,0,6999.025252,100605.6935,107604.7188,-9.171816809,9.171816809,1.82E-12,-181.7497173,1145.999717,424.9158053,-1453.540805,1270.021193,679.9788068,964.25,3.41E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,-1.11E-16,0,-5.55E-17,0,0,0,0,0,0,0,-5.55E-17,1.11E-16,0,1.11E-16,0,5.55E-17,0,5.55E-17,-2.65E-07,-1.78E-06,-2.80E-06,3.12E-06,2.86E-07,6.69E-07,0.002185392,-0.002126573,-2.80E-06,-0.000995954,-0.002761745,-1.45E-05,5.06E-05,-5.81E-05,-0.005523491,-2.89E-05,0.005523491
4.989070467,30.70475591,3.008011815,0.846537905,0.217782926,0.485740849,-0.50003694,0.638294137,0.58527229,-0.182583224,-0.738343546,0.649239689,3.757777289,25.7255615,7.386313288,0.726675093,0.343461895,0.594959861,-0.662273868,0.580416001,0.473825484,-0.182583224,-0.738343546,0.649239689,2.804851306,55.04948737,4.92762846,0.409480118,1.655994491,-1.456100426,-0.148173303,-0.599096118,0.526770314,2.304355134,-0.029459769,0.614538654,12.76019826,32.26735018,28.92982872,-65.85829054,59.54354804,46.06099108,-72.89772792,-35.27319959,-58.67770914,2.304355134,-0.029459769,0.614538654,27.90431226,0.821552679,1970.927029,-16.04339772,6673.69575,1728.585308,462.7207898,-453.7386962,59.0517864,1697.609068,25382.46683,-20608.40092,-198.1461814,97.13194338,13484.78103,-72249.66526,0.630901288,6989.853435,100614.8653,864.6638902,97553.45601,6125.189545,3061.409305,0,0,6989.853435,100614.8653,107604.7187,-9.051843251,9.051843251,1.00E-11,-189.2742935,1153.524293,424.3288523,-1452.953852,1272.956699,677.0433014,964.25,-1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,0,0,2.78E-17,0,-2.78E-17,0,-1.11E-16,0,0,-2.78E-17,-2.78E-17,1.11E-16,5.55E-17,1.11E-16,0,2.78E-17,2.78E-17,5.55E-17,3.09E-07,-3.35E-06,-2.28E-06,3.90E-06,-2.86E-07,-6.68E-07,-0.002198644,0.002136825,-2.28E-06,0.001139709,-0.002163412,0.0028574,-9.43E-05,-0.00011773,-0.004326825,0.0057148,0.0057148
4.991857946,30.75987317,3.012928028,0.846945378,0.219441298,0.484281986,-0.500183287,0.63769869,0.585796091,-0.180278133,-0.738367048,0.649856828,3.770584255,25.75788966,7.415309125,0.657228814,0.401125587,0.63808193,-0.731812873,0.542136852,0.412961927,-0.180278133,-0.738367048,0.649856828,2.762142431,55.02753972,4.89075074,0.404302164,1.656013046,-1.45745636,-0.144102701,-0.590096747,0.519335288,2.299240771,-0.01747674,0.617975943,12.81714343,32.2966137,28.97899901,-72.83584875,55.61908151,40.05994132,-65.98159901,-41.17573004,-62.87550959,2.299240771,-0.01747674,0.617975943,12.35007148,4.351509877,1437.189471,-12.84016431,10022.94437,2505.995013,194531.7945,195567.6016,43.00832994,-1702.137984,-14839.79025,19988.80404,-271.9619693,-210.861389,-23934.93529,65214.83233,0.631902718,6980.801592,100623.9172,861.6435885,97553.21795,6119.158004,3070.699209,0,0,6980.801592,100623.9172,107604.7188,-9.273451564,9.273451564,2.37E-11,-196.6810756,1160.931076,423.7303937,-1452.355394,1275.959861,674.0401388,964.25,4.55E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,0,-2.78E-17,0,-2.78E-17,0,0,0,0,0,-2.78E-17,5.55E-17,0,5.55E-17,0,2.78E-17,0,5.55E-17,-3.59E-07,-1.58E-06,-2.70E-06,2.97E-06,2.86E-07,6.67E-07,0.001942914,-0.00188873,-2.70E-06,-0.001388714,-0.002461781,0.000437136,5.19E-05,-5.40E-05,-0.004923562,0.000874272,0.004923562
4.994603068,30.81496809,3.017807116,0.847347663,0.221099637,0.482821798,-0.500325566,0.637112343,0.586312366,-0.177978276,-0.738378502,0.650477456,3.783447698,25.7902476,7.44435446,0.581152395,0.454567038,0.675004223,-0.794094218,0.498162619,0.348207377,-0.177978276,-0.738378502,0.650477456,2.720257976,55.00488725,4.853485467,0.399117045,1.655926723,-1.458748358,-0.140048557,-0.580921196,0.511738873,2.29390364,-0.005398933,0.621506777,12.87298937,32.326817,29.02868604,-79.09962743,51.1111311,33.67915238,-58.40314452,-46.64709396,-66.44857665,2.29390364,-0.005398933,0.621506777,27.89101761,0.692274244,1958.425351,-15.63165313,6599.66001,2048.680017,608.8350564,-595.8597112,58.67340831,1478.593103,25276.76712,-21465.88659,-195.3031647,88.43353299,12828.643,-71481.56194,0.632904149,6971.52814,100633.1906,858.5406481,97553.08826,6112.987492,3080.102349,0,0,6971.52814,100633.1906,107604.7187,-9.134320924,9.134320924,-4.91E-11,-204.1768084,1168.426808,423.1068876,-1451.731888,1278.809781,671.190219,964.25,-1.14E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,-1.11E-16,0,0,5.55E-17,-5.55E-17,-5.55E-17,0,0,0,1.39E-17,0,-2.78E-17,1.11E-16,1.11E-16,0,0,6.94E-17,5.55E-17,8.33E-17,1.88E-07,-3.36E-06,-2.41E-06,4.05E-06,-2.86E-07,-6.66E-07,-0.001932375,0.001876248,-2.41E-06,0.001556265,-0.001821321,0.003274651,-9.27E-05,-0.000121609,-0.003642643,0.006549301,0.006549301
4.997306105,30.87004039,3.022649011,0.847744758,0.222757864,0.481360322,-0.500463843,0.636535082,0.586821123,-0.175683712,-0.738377968,0.651101536,3.796367253,25.82263571,7.473449387,0.499201963,0.503227146,0.705379217,-0.84848844,0.448954804,0.280190918,-0.175683712,-0.738377968,0.651101536,2.678094667,54.9823605,4.816470355,0.393939091,1.65578823,-1.46002903,-0.136111398,-0.571951981,0.504322816,2.288668024,0.006465846,0.624869343,12.92920711,32.35685267,29.07803953,-84.56709243,46.07005558,26.9840491,-50.22988814,-51.62794304,-69.390009,2.288668024,0.006465846,0.624869343,12.3530831,4.166761658,1425.366644,-12.35998295,10076.10363,2404.511643,194375.9494,195718.9107,42.65704124,-1460.391625,-15048.50357,18897.83758,-272.6626305,-207.9352612,-24414.50763,66561.14294,0.633905579,6962.39382,100642.3249,855.5327327,97552.83089,6106.861087,3089.494041,0,0,6962.39382,100642.3249,107604.7187,-9.368043287,9.368043287,1.91E-11,-211.5733204,1175.82332,422.4821668,-1451.107167,1281.748266,668.2517338,964.25,-2.27E-13,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,0,-2.78E-17,0,2.78E-17,0,0,-5.55E-17,0,-2.78E-17,0,5.55E-17,0,0,5.55E-17,2.78E-17,2.78E-17,2.78E-17,-3.95E-07,-1.39E-06,-2.54E-06,2.81E-06,2.86E-07,6.65E-07,0.001631436,-0.001583953,-2.54E-06,-0.001726388,-0.002083148,0.000822336,5.23E-05,-5.00E-05,-0.004166296,0.001644672,0.004166296
4.999967387,30.9250898,3.027453691,0.848136661,0.224415881,0.479897611,-0.500598187,0.635966885,0.587322378,-0.17339452,-0.738365514,0.651729014,3.809342483,25.85505432,7.502593934,0.412193126,0.546596818,0.728923003,-0.894444614,0.395029474,0.209572297,-0.17339452,-0.738365514,0.651729014,2.636864116,54.95919235,4.779162277,0.388746443,1.655509439,-1.461213165,-0.132192799,-0.562817799,0.496753826,2.283175337,0.018405502,0.628294086,12.98418118,32.38774354,29.12778363,-89.20198505,40.54537582,20.03625624,-41.55115562,-56.06864483,-71.64546658,2.283175337,0.018405502,0.628294086,27.8736175,0.572015868,1946.293035,-15.23052651,6481.380611,2358.058755,730.594234,-714.1439036,58.30656481,1210.954435,24991.40343,-22280.58824,-191.2542162,80.06951386,12378.56578,-70618.85979,0.63490701,6953.025776,100651.693,852.4132409,97552.71897,6100.612535,3098.974008,0,0,6953.025776,100651.693,107604.7188,-9.217650719,9.217650719,-4.55E-12,-219.0370542,1183.287054,421.8232275,-1450.448228,1284.514287,665.4857125,964.25,1.14E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,-2.78E-17,0,0,1.11E-16,0,0,0,1.11E-16,0,0,1.11E-16,0,0,2.78E-17,1.26E-08,-3.37E-06,-2.59E-06,4.19E-06,-2.86E-07,-6.63E-07,-0.001583579,0.001535092,-2.59E-06,0.00191275,-0.001407398,0.003618528,-9.03E-05,-0.000125274,-0.002814797,0.007237055,0.007237055
5.002587193,30.98011605,3.032221089,0.848523372,0.226073612,0.478433704,-0.500728664,0.635407738,0.587816137,-0.171110761,-0.7383412,0.652359854,3.822373014,25.88750382,7.531788191,0.320992812,0.584222321,0.745417933,-0.931495959,0.336951853,0.137035492,-0.171110761,-0.7383412,0.652359854,2.595262696,54.93609007,4.742012048,0.383571325,1.655214968,-1.462417948,-0.128387094,-0.553878742,0.489354609,2.277818125,0.030153167,0.631584199,13.03964974,32.41854658,29.17731727,-92.93807187,34.59812814,12.90647414,-32.44567469,-59.92066037,-73.22089484,2.277818125,0.030153167,0.631584199,12.34757052,3.98461925,1413.099396,-11.87069513,10168.94809,2316.434702,194247.5524,195843.3621,42.29193248,-1159.18076,-15433.83641,17861.06421,-274.4521859,-205.3768585,-24679.04881,67984.20935,0.635908441,6943.808126,100660.9106,849.4160086,97552.44492,6094.392117,3108.465706,0,0,6943.808126,100660.9106,107604.7187,-9.455439634,9.455439634,-2.09E-11,-226.423779,1190.673779,421.1726124,-1449.797612,1287.385173,662.6148272,964.25,-1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,-2.78E-17,-5.55E-17,0,0,2.08E-17,-5.55E-17,-2.08E-17,5.55E-17,5.55E-17,0,0,2.08E-17,5.55E-17,4.86E-17,-3.75E-07,-1.21E-06,-2.34E-06,2.65E-06,2.86E-07,6.62E-07,0.001263008,-0.001224037,-2.34E-06,-0.001998419,-0.001640056,0.001127669,5.20E-05,-4.62E-05,-0.003280112,0.002255338,0.003280112
5.005165848,31.03511889,3.03695119,0.84890489,0.22773096,0.476968654,-0.50085534,0.634857617,0.588302418,-0.168832508,-0.738305097,0.652994003,3.835458412,25.91998454,7.561032176,0.226510631,0.615709937,0.754714653,-0.959264572,0.275330452,0.0632821,-0.168832508,-0.738305097,0.652994003,2.554680059,54.91242663,4.704674796,0.378374853,1.65474749,-1.463495988,-0.124603548,-0.544792926,0.481817194,2.272177413,0.04195045,0.634901427,13.09375992,32.45009783,29.22710027,-95.75634043,28.28713869,5.660404783,-23.01221061,-63.146082,-74.07516466,2.272177413,0.04195045,0.634901427,27.85393417,0.46040393,1934.638285,-14.84026,6321.381162,2648.335178,824.3058391,-805.0387534,57.95461687,904.6791154,24537.77241,-23019.80946,-186.0766613,72.26760927,12148.27463,-69702.35843,0.636909871,6934.352686,100670.3661,846.2827798,97552.34788,6088.069906,3118.018183,0,0,6934.352686,100670.3661,107604.7188,-9.301907363,9.301907363,1.00E-11,-233.8528074,1198.102807,420.4795435,-1449.104544,1290.069376,659.9306241,964.25,3.41E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-5.55E-17,0,2.78E-17,-5.55E-17,0,0,-1.04E-17,0,0,5.55E-17,5.55E-17,0,0,6.59E-17,0,2.78E-17,-2.13E-07,-3.37E-06,-2.82E-06,4.34E-06,-2.86E-07,-6.61E-07,-0.001166275,0.001127084,-2.82E-06,0.002192572,-0.000937046,0.003876992,-8.73E-05,-0.000128577,-0.001874091,0.007753984,0.007753984
5.007703642,31.09009802,3.041643928,0.849281218,0.22938785,0.4755025,-0.500978281,0.634316505,0.588781227,-0.166559824,-0.738257263,0.653631425,3.848598291,25.95249687,7.590325979,0.129689763,0.640730104,0.75673344,-0.977465289,0.210810693,-0.010975484,-0.166559824,-0.738257263,0.653631425,2.51365842,54.88875386,4.667393528,0.373205191,1.654297507,-1.464623663,-0.12092736,-0.535884267,0.474432954,2.266697694,0.053581706,0.63812071,13.14845544,32.48166152,29.27680863,-97.6087635,21.681709,-1.628598951,-13.33722129,-65.709092,-74.22783868,2.266697694,0.053581706,0.63812071,12.33195512,3.805384035,1400.292366,-11.37286046,10298.16402,2249.82542,194152.6435,195935.0441,41.910037,-810.9637455,-15982.138,16910.31926,-277.2329458,-203.4045176,-24718.40355,69441.97392,0.637911302,6925.050779,100679.668,843.2940952,97552.06036,6081.756683,3127.607608,0,0,6925.050779,100679.668,107604.7188,-9.53565251,9.53565251,2.91E-11,-241.2297918,1205.479792,419.803229,-1448.428229,1292.869457,657.1305428,964.25,2.27E-13,-1028.625,1.00E-20,1950,4.55E-13,4,6,4,6,30,6,0,0,1.11E-16,-2.78E-17,0,0,0,1.11E-16,1.11E-16,-1.04E-17,5.55E-17,-4.34E-18,1.11E-16,0,1.11E-16,2.22E-16,3.82E-17,5.55E-17,4.34E-18,-3.05E-07,-1.04E-06,-2.10E-06,2.49E-06,2.86E-07,6.60E-07,0.000850929,-0.000821961,-2.10E-06,-0.002196585,-0.001148965,0.001342636,5.10E-05,-4.29E-05,-0.00229793,0.002685272,0.002685272
5.010200897,31.14505321,3.046299294,0.849652355,0.231044188,0.474035293,-0.501097554,0.633784376,0.589252582,-0.164292778,-0.73819777,0.654272065,3.861792223,25.98504112,7.619669611,0.031497539,0.659020789,0.751464905,-0.98590861,0.144068217,-0.085020943,-0.164292778,-0.73819777,0.654272065,2.473715717,54.86461403,4.630038691,0.368008656,1.653645837,-1.465597973,-0.11727817,-0.526853334,0.46693093,2.260916978,0.065233025,0.641329736,13.20171238,32.51384796,29.32661508,-98.49513568,14.84740337,-8.893417572,-3.525298698,-67.58516821,-73.65152182,2.260916978,0.065233025,0.641329736,27.83362671,0.356967314,1923.54979,-14.46066708,6123.825491,2911.726255,887.2107515,-865.9003597,57.62032019,570.5032853,23933.15704,-23653.61936,-179.8919243,65.23681426,12143.51705,-68774.63395,0.638912732,6915.515126,100689.2036,840.1503247,97551.97482,6075.364801,3137.228806,0,0,6915.515126,100689.2036,107604.7187,-9.387005427,9.387005427,1.82E-11,-248.6219171,1212.871917,419.0774943,-1447.702494,1295.474217,654.5257825,964.25,-1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,-5.55E-17,1.11E-16,0,0,-2.78E-17,0,1.11E-16,0,-6.94E-18,-5.55E-17,1.39E-17,1.11E-16,0,1.67E-16,1.11E-16,6.94E-18,5.55E-17,4.16E-17,-4.84E-07,-3.35E-06,-3.07E-06,4.47E-06,-2.86E-07,-6.58E-07,-0.000698096,0.000669513,-3.07E-06,0.002382503,-0.000427622,0.004041173,-8.36E-05,-0.000131385,-0.000855244,0.008082346,0.008082346
5.012657911,31.19998418,3.050917227,0.850018305,0.232699896,0.472567073,-0.501213223,0.633261214,0.589716491,-0.162031432,-0.738126678,0.654915889,3.875039809,26.01761766,7.649063154,-0.067084264,0.670390254,0.738969965,-0.984502675,0.075801811,-0.158140978,-0.162031432,-0.738126678,0.654915889,2.433292846,54.84037759,4.592632439,0.362846881,1.653040282,-1.466646798,-0.113729638,-0.517975672,0.459560183,2.255313451,0.076748056,0.644479124,13.25560954,32.54616321,29.37649008,-98.38680876,7.859041255,-16.06076366,6.333153248,-68.75259609,-72.37963387,2.255313451,0.076748056,0.644479124,12.30485999,3.629436416,1386.871198,-10.8674401,10458.861,2211.979355,194095.7389,195989.542,41.50904011,-430.7398531,-16674.07228,16074.27535,-280.8651252,-202.2135415,-24530.56509,70891.29782,0.639914163,6906.128121,100698.5906,837.1677187,97551.67749,6068.960402,3146.913141,0,0,6906.128121,100698.5906,107604.7187,-9.608854965,9.608854965,-1.37E-11,-255.9887221,1220.238722,418.375528,-1447.000528,1298.200113,651.7998867,964.25,-2.27E-13,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,0,0,0,0,0,-2.78E-17,0,0,0,1.39E-17,-2.78E-17,6.94E-18,2.78E-17,0,0,0,1.39E-17,2.78E-17,3.47E-17,-1.92E-07,-8.86E-07,-1.84E-06,2.35E-06,2.86E-07,6.57E-07,0.000409379,-0.000391531,-1.84E-06,-0.002314979,-0.000627976,0.001460075,4.95E-05,-4.00E-05,-0.001255951,0.002920151,0.002920151
5.015075001,31.2548907,3.055497721,0.850379071,0.234354885,0.471097891,-0.501325355,0.632746989,0.590172971,-0.159775853,-0.738044061,0.655562843,3.888340628,26.05022681,7.678506615,-0.165069246,0.674718996,0.719379191,-0.973254243,0.00672616,-0.229632179,-0.159775853,-0.738044061,0.655562843,2.393980617,54.81577849,4.555269423,0.357654068,1.652209536,-1.467520264,-0.110213886,-0.509005545,0.452096932,2.249401052,0.088250531,0.647580023,13.30802584,32.57896202,29.42630744,-97.3031972,0.786074537,-23.06480974,16.13157228,-69.20134798,-70.39850802,2.249401052,0.088250531,0.647580023,27.81412972,0.261160954,1913.093907,-14.09116012,5894.376912,3141.373282,917.4617773,-894.9680759,57.30573717,219.6700384,23200.09573,-24155.90108,-172.8611182,59.15888121,12361.88547,-67878.49503,0.640915594,6896.519266,100708.1995,834.0168781,97551.59965,6062.502388,3156.599831,0,0,6896.519266,100708.1995,107604.7188,-9.472705576,9.472705576,-3.64E-11,-263.3422958,1227.592296,417.6187218,-1446.243722,1300.727992,649.2720085,964.25,4.55E-13,-1028.625,1.00E-20,1950,4.55E-13,4,6,4,6,30,6,0,0,0,2.78E-17,0,-2.78E-17,0,0,0,0,-2.78E-17,-1.39E-17,2.78E-17,0,0,0,2.78E-17,2.78E-17,4.16E-17,-7.91E-07,-3.32E-06,-3.35E-06,4.58E-06,-2.86E-07,-6.55E-07,-0.000199392,0.000182337,-3.35E-06,0.002473518,0.0001022,0.004105675,-7.93E-05,-0.000133586,0.0002044,0.00821135,0.00821135
5.017452476,31.30977248,3.060040719,0.850734658,0.236009077,0.469627787,-0.501434013,0.632241684,0.590622031,-0.157526102,-0.737949977,0.656212892,3.901694267,26.08286893,7.708000071,-0.261476281,0.67196103,0.692891427,-0.952268702,-0.062435621,-0.298807818,-0.157526102,-0.737949977,0.656212892,2.35417605,54.79098717,4.517746314,0.352502454,1.651447921,-1.468488063,-0.10679124,-0.500159949,0.44473867,2.243672214,0.099648936,0.650659746,13.3610986,32.61201711,29.47633825,-95.23542546,-6.2941269,-29.8350405,25.77954988,-68.92460842,-67.75512375,2.243672214,0.099648936,0.650659746,12.26516626,3.457211693,1372.784951,-10.3557606,10644.74472,2209.119909,194079.5424,196004.223,41.08735428,-35.24622163,-17485.31844,15377.43801,-285.1720947,-201.9681504,-24121.71811,72289.52404,0.641917024,6887.04656,100717.6722,831.037657,97551.29649,6056.008903,3166.375698,0,0,6887.04656,100717.6722,107604.7188,-9.675371789,9.675371789,1.91E-11,-270.6979665,1234.947967,416.8910359,-1445.516036,1303.376257,646.6237433,964.25,3.41E-13,-1028.625,-4.55E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,0,0,2.78E-17,0,1.11E-16,1.11E-16,0,0,0,-1.39E-17,1.11E-16,1.11E-16,1.11E-16,0,0,2.78E-17,1.39E-17,-4.39E-08,-7.52E-07,-1.56E-06,2.22E-06,2.86E-07,6.54E-07,-4.69E-05,5.29E-05,-1.56E-06,-0.002349973,-9.62E-05,0.001476402,4.75E-05,-3.78E-05,-0.000192326,0.002952804,0.002952804
5.019790646,31.36462931,3.06454622,0.851085068,0.237662385,0.468156809,-0.501539263,0.631745267,0.591063689,-0.155282242,-0.737844501,0.656865981,3.915100312,26.11554432,7.737543524,-0.355339363,0.662144322,0.659771805,-0.921749078,-0.130959494,-0.36500445,-0.155282242,-0.737844501,0.656865981,2.315483924,54.76594391,4.48038228,0.347317134,1.650443716,-1.469263988,-0.10340778,-0.491255855,0.437317043,2.237636559,0.111000449,0.653653358,13.4126881,32.64540812,29.52615696,-92.22255742,-13.31124083,-36.30957585,35.17250028,-67.92735514,-64.44900801,2.237636559,0.111000449,0.653653358,27.79660171,0.172390903,1903.312693,-13.7307944,5639.994866,3331.630686,914.1090868,-891.347076,57.01217503,-136.2512167,22365.56672,-24505.26199,-165.1789996,54.18081983,12792.93583,-67055.43612,0.642918455,6877.371188,100727.3476,827.8833812,97551.22233,6049.487807,3176.125227,0,0,6877.371188,100727.3476,107604.7188,-9.55862691,9.55862691,-3.64E-12,-278.0119094,1242.261909,416.104848,-1444.729848,1305.829883,644.1701173,964.25,1.00E-20,-1028.625,2.27E-13,1950,-4.55E-13,4,6,4,6,30,6,0,0,0,0,0,0,0,0,0,0,5.55E-17,2.78E-17,5.55E-17,0,0,0,0,5.55E-17,2.78E-17,-1.12E-06,-3.27E-06,-3.64E-06,4.66E-06,-2.85E-07,-6.52E-07,0.000307883,-0.00031291,-3.64E-06,0.00246136,0.000633116,0.004068752,-7.47E-05,-0.000135088,0.001266233,0.008137504,0.008137504
5.022089831,31.41946092,3.06901417,0.851430309,0.23931473,0.466685,-0.501641167,0.631257721,0.591497954,-0.153044337,-0.737727694,0.657522077,3.928558337,26.14825334,7.767137044,-0.445717298,0.645370533,0.620349067,-0.88199406,-0.198128052,-0.427588299,-0.153044337,-0.737727694,0.657522077,2.276317169,54.74060869,4.442752528,0.342177837,1.649525244,-1.470148258,-0.100109352,-0.482443945,0.429970814,2.231780896,0.1222812,0.656662953,13.46491044,32.67918841,29.57632996,-88.27508972,-20.18841106,-42.42326276,44.22394999,-66.21785026,-60.53987937,2.231780896,0.1222812,0.656662953,12.21205877,3.289175009,1358.007618,-9.83946199,10848.34902,2246.13032,194104.7771,195978.4029,40.64416716,357.9788886,-18387.44668,14839.29173,-289.9471582,-202.7946086,-23505.98476,73596.01776,0.643919886,6867.812561,100736.9062,824.9047419,97550.91749,6042.907819,3185.988694,0,0,6867.812561,100736.9062,107604.7188,-9.735664295,9.735664295,1.00E-11,-285.3549668,1249.604967,415.3512944,-1443.976294,1308.397127,641.6028734,964.25,1.00E-20,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,0,0,2.78E-17,2.78E-17,0,1.11E-16,0,0,-2.78E-17,0,1.11E-16,0,1.11E-16,0,0,5.55E-17,2.78E-17,1.29E-07,-6.37E-07,-1.27E-06,2.11E-06,2.85E-07,6.51E-07,-0.000502636,0.000496537,-1.27E-06,-0.00230022,0.00042712,0.001391718,4.51E-05,-3.63E-05,0.000854241,0.002783436,0.002783436
5.024350336,31.47426709,3.073444572,0.851770385,0.240966028,0.465212407,-0.501739791,0.63077901,0.591924846,-0.150812443,-0.73759963,0.658181125,3.942067935,26.18099629,7.796780628,-0.531703169,0.621813923,0.575012335,-0.833395073,-0.263237975,-0.485961337,-0.150812443,-0.73759963,0.658181125,2.238234458,54.71513426,4.405392418,0.337003732,1.648353569,-1.470830258,-0.09685681,-0.473610345,0.422593067,2.225630319,0.133480419,0.659550855,13.51568739,32.71315432,29.62614344,-83.45097799,-26.85750516,-48.12066749,52.83516938,-63.8159676,-56.03941583,2.225630319,0.133480419,0.659550855,27.78188518,0.090039733,1894.222825,-13.37832658,5368.676155,3478.31045,877.1051106,-855.0115313,56.7401519,-485.5136559,21460.01733,-24685.77365,-157.0665186,50.40872236,13418.59664,-66344.14372,0.644921316,6858.076897,100746.6419,821.7507117,97550.84288,6036.326185,3195.79897,0,0,6858.076897,100746.6419,107604.7188,-9.644264797,9.644264797,1.73E-11,-292.6287673,1256.878767,414.5374726,-1443.162473,1310.779081,639.2209195,964.25,-1.14E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,2.78E-17,-2.78E-17,-2.78E-17,0,1.11E-16,0,0,0,2.78E-17,1.11E-16,0,1.11E-16,0,2.78E-17,2.78E-17,5.55E-17,-1.47E-06,-3.21E-06,-3.93E-06,4.72E-06,-2.85E-07,-6.49E-07,0.000801392,-0.00079433,-3.93E-06,0.002346782,0.001145902,0.003932352,-6.99E-05,-0.00013583,0.002291804,0.007864704,0.007864704
5.02657249,31.52904755,3.077837378,0.852105305,0.242616201,0.463739073,-0.501835196,0.630309116,0.592344371,-0.148586625,-0.73746037,0.658843091,3.955628668,26.21377351,7.826474341,-0.612433443,0.591719571,0.524207236,-0.776432413,-0.325607359,-0.539567007,-0.148586625,-0.73746037,0.658843091,2.199724396,54.68926835,4.367668252,0.331878819,1.647277263,-1.471628287,-0.093681036,-0.464834351,0.41525903,2.219646506,0.144641855,0.662489207,13.56703414,32.7476422,29.67644233,-77.77891356,-33.24521441,-53.34437324,60.92739941,-60.74460225,-51.01876587,2.219646506,0.144641855,0.662489207,12.14505916,3.125796554,1342.538741,-9.32043295,11061.31886,2326.335521,194170.1509,195913.3784,40.17946108,731.5884313,-19348.93756,14473.62663,-294.9615999,-204.7758135,-22704.8838,74773.62805,0.645922747,6848.432632,100756.2861,818.7698597,97550.54055,6029.662773,3205.745571,0,0,6848.432632,100756.2861,107604.7187,-9.790309959,9.790309959,-9.09E-12,-299.9572203,1264.20722,413.7578617,-1442.382862,1313.262084,636.7379156,964.25,4.55E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,8.33E-17,-2.78E-17,-5.55E-17,-5.55E-17,0,-1.11E-16,0,2.78E-17,-2.78E-17,1.11E-16,5.55E-17,0,1.11E-16,8.33E-17,5.55E-17,8.33E-17,3.15E-07,-5.39E-07,-9.81E-07,2.03E-06,2.85E-07,6.48E-07,-0.000942623,0.000924566,-9.81E-07,-0.002166708,0.000922951,0.001209786,4.26E-05,-3.55E-05,0.001845902,0.002419572,0.002419572
5.028756593,31.58380209,3.082192591,0.852435075,0.244265168,0.462265043,-0.501927447,0.629848003,0.592756553,-0.146366936,-0.73730999,0.659507922,3.969240137,26.24658529,7.856218176,-0.687096675,0.555400793,0.468431551,-0.711670485,-0.38458281,-0.587895555,-0.146366936,-0.73730999,0.659507922,2.162240702,54.66337354,4.330314889,0.326719566,1.645944336,-1.472220158,-0.090557819,-0.456074892,0.407926775,2.213389052,0.155688225,0.665273661,13.6170124,32.78216861,29.72624681,-71.3342263,-39.28857303,-58.04763871,68.41142314,-57.03779789,-45.50024749,2.213389052,0.155688225,0.665273661,27.77047994,0.01349109,1885.815462,-13.03228488,5089.150405,3578.871599,807.3327794,-786.8323366,56.48939176,-816.3481839,20516.2728,-24687.51523,-148.7622515,47.90317447,14213.85286,-65779.1099,0.646924177,6838.642322,100766.0764,815.6196841,97550.4614,6023.022638,3215.615032,0,0,6838.642322,100766.0764,107604.7187,-9.72901343,9.72901343,1.09E-11,-307.1909118,1271.440912,412.9181713,-1441.543171,1315.574781,634.4252194,964.25,-3.41E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,1.11E-16,0,-5.55E-17,-2.78E-17,0,0,0,0,-2.78E-17,5.55E-17,2.78E-17,1.11E-16,0,1.11E-16,0,8.33E-17,8.33E-17,2.78E-17,-1.83E-06,-3.14E-06,-4.21E-06,4.75E-06,-2.85E-07,-6.47E-07,0.001259661,-0.00124088,-4.21E-06,0.002135462,0.001622106,0.003702023,-6.49E-05,-0.000135778,0.003244213,0.007404047,0.007404047
5.030902982,31.63853045,3.086510171,0.852759704,0.245912848,0.460790362,-0.502016605,0.62939565,0.593161397,-0.144153441,-0.737148551,0.660175582,3.98290189,26.27943197,7.886012189,-0.754941658,0.513235922,0.408230304,-0.639752201,-0.439546245,-0.630488873,-0.144153441,-0.737148551,0.660175582,2.124404992,54.63699239,4.292510403,0.321611051,1.64470918,-1.472929155,-0.087503232,-0.447337681,0.400605734,2.207276134,0.166728071,0.668139064,13.66746001,32.81734347,29.7766528,-64.1618963,-44.92069825,-62.18285044,75.21966389,-52.73203492,-39.56469463,2.207276134,0.166728071,0.668139064,12.0640452,2.967528164,1326.40309,-8.800735857,11274.73345,2451.343498,194272.459,195812.326,39.69400374,1069.391302,-20336.30849,14288.06916,-299.9736859,-207.9475783,-21746.52355,75790.0181,0.647925608,6828.913309,100775.8054,812.6339487,97550.16562,6016.27936,3225.639821,0,0,6828.913309,100775.8054,107604.7187,-9.839977807,9.839977807,1.18E-11,-314.5022914,1278.752291,412.1123108,-1440.737311,1317.970612,632.0293884,964.25,1.00E-20,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,0,-1.11E-16,0,0,2.78E-17,0,1.11E-16,0,0,0,-2.78E-17,2.78E-17,1.11E-16,1.11E-16,1.11E-16,0,0,5.55E-17,2.78E-17,5.05E-07,-4.59E-07,-7.10E-07,1.97E-06,2.84E-07,6.45E-07,-0.001351597,0.001322165,-7.10E-07,-0.001952858,0.001373516,0.000937874,4.00E-05,-3.55E-05,0.002747033,0.001875748,0.002747033
5.033011953,31.69323244,3.090790123,0.853079201,0.247559165,0.459315073,-0.502102734,0.62895202,0.593558928,-0.14194619,-0.73697613,0.660846021,3.996613534,26.31231383,7.915856374,-0.815285015,0.465664333,0.344190461,-0.561392575,-0.489921333,-0.666944873,-0.14194619,-0.73697613,0.660846021,2.087510788,54.61068588,4.25516468,0.316470166,1.6432213,-1.473434748,-0.084507542,-0.438655183,0.393319922,2.200919378,0.177621782,0.670822935,13.71665228,32.85241883,29.82644709,-56.35240837,-50.08656125,-65.71386576,81.27570306,-47.87421253,-33.24314437,2.200919378,0.177621782,0.670822935,27.76253061,-0.057847627,1878.057009,-12.69104755,4810.541322,3632.546231,706.6516402,-688.6239277,56.25884783,-1117.162213,19568.36429,-24506.90167,-140.5130494,46.67645116,15147.67879,-65389.40289,0.648927039,6819.073331,100785.6454,809.4910521,97550.07804,6009.582279,3235.567379,0,0,6819.073331,100785.6454,107604.7187,-9.812192116,9.812192116,-1.82E-12,-321.6964086,1285.946409,411.2484953,-1439.873495,1320.216189,629.7838107,964.25,2.27E-13,-1028.625,-2.27E-13,1950,-4.55E-13,4,6,4,6,30,6,0,-1.11E-16,0,2.78E-17,2.78E-17,2.78E-17,0,0,0,-1.39E-17,1.39E-17,-2.78E-17,1.11E-16,0,1.11E-16,0,4.16E-17,4.16E-17,5.55E-17,-2.18E-06,-3.04E-06,-4.47E-06,4.75E-06,-2.84E-07,-6.44E-07,0.001663228,-0.001633516,-4.47E-06,0.001837581,0.00204472,0.003386695,-6.00E-05,-0.00013493,0.004089441,0.00677339,0.00677339
5.035083851,31.74790779,3.095032414,0.853393576,0.249204039,0.457839221,-0.502185893,0.628517091,0.593949152,-0.139745248,-0.736792788,0.6615192,4.010374608,26.34523119,7.945750773,-0.867518075,0.413181923,0.276935171,-0.477371612,-0.535179489,-0.696921272,-0.139745248,-0.736792788,0.6615192,2.050365308,54.58380704,4.217295604,0.311380042,1.641826382,-1.474051973,-0.08157276,-0.429960261,0.386013329,2.194676942,0.188537196,0.673613186,13.76617959,32.88825727,29.87693919,-47.9644742,-54.72831023,-68.60455677,86.52616447,-42.5127904,-26.62400589,2.194676942,0.188537196,0.673613186,11.96925575,2.814782228,1309.649448,-8.282525226,11479.45721,2620.953453,194406.8095,195680.0764,39.18931084,1357.210836,-21315.30671,14283.83333,-304.7382688,-212.2967727,-20664.55867,76618.81605,0.649928469,6809.261139,100795.4576,806.4979957,97549.79262,6002.763143,3245.664994,0,0,6809.261139,100795.4576,107604.7187,-9.885400614,9.885400614,-4.55E-12,-328.9878211,1293.237821,410.4162292,-1439.041229,1322.522304,627.4776963,964.25,1.14E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,2.78E-17,-5.55E-17,1.11E-16,0,1.39E-17,0,0,1.11E-16,5.55E-17,1.11E-16,0,1.39E-17,0,2.78E-17,6.86E-07,-3.94E-07,-4.63E-07,1.95E-06,2.84E-07,6.43E-07,-0.001714743,0.001674923,-4.63E-07,-0.001664652,0.001762758,0.000586469,3.75E-05,-3.63E-05,0.003525517,0.001172938,0.003525517
5.037118967,31.80255631,3.099237047,0.853702838,0.250847395,0.456362848,-0.502266145,0.628090824,0.594332093,-0.13755066,-0.736598603,0.662195073,4.024184725,26.37818433,7.975695383,-0.91111304,0.356335908,0.207117717,-0.388526503,-0.574845387,-0.720138832,-0.13755066,-0.736598603,0.662195073,2.014052484,54.55709548,4.179956739,0.306260895,1.640189777,-1.47447506,-0.078702616,-0.421356729,0.378774253,2.188227825,0.199279117,0.676199844,13.81459669,32.92387269,29.92672435,-39.10089948,-58.80130201,-70.83087172,90.9102088,-36.70567397,-19.74477893,2.188227825,0.199279117,0.676199844,27.75782856,-0.124525298,1870.890769,-12.3529263,4542.006939,3640.396025,577.9479653,-563.1962745,56.04675341,-1376.811159,18650.31767,-24146.78547,-132.5642738,46.69162576,16184.18508,-65197.6391,0.6509299,6799.375738,100805.343,803.3655126,97549.69305,5996.010226,3255.649958,0,0,6799.375738,100805.343,107604.7187,-9.893074199,9.893074199,-3.64E-12,-336.1433381,1300.393338,409.5299709,-1438.154971,1324.702529,625.2974709,964.25,1.00E-20,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,0,-1.11E-16,0,-2.78E-17,-2.78E-17,-2.78E-17,1.11E-16,-5.55E-17,0,0,0,-2.78E-17,1.11E-16,1.11E-16,1.67E-16,0,2.78E-17,2.78E-17,5.55E-17,-2.51E-06,-2.94E-06,-4.70E-06,4.72E-06,-2.84E-07,-6.41E-07,0.001995623,-0.001956153,-4.70E-06,0.001467137,0.002398789,0.002998328,-5.54E-05,-0.000133314,0.004797578,0.005996656,0.005996656
5.039117654,31.85717776,3.103403998,0.854006998,0.252489152,0.454886002,-0.50234355,0.627673195,0.594707759,-0.135362492,-0.736393637,0.662873598,4.038043415,26.41117357,8.005690235,-0.945628309,0.295719191,0.135415147,-0.295743297,-0.608501907,-0.736383956,-0.135362492,-0.736393637,0.662873598,1.977610821,54.52973846,4.142040143,0.301191155,1.638634428,-1.474997956,-0.075886328,-0.412708209,0.371484189,2.181856147,0.210066769,0.678912345,13.86318557,32.96034873,29.97727981,-29.83102212,-62.25894112,-72.36940302,94.39110894,-30.5112052,-12.6990551,2.181856147,0.21006677,0.678912345,11.86128123,2.6679137,1292.348546,-7.767963203,11666.50465,2833.135501,194566.9495,195522.7921,38.66758235,1583.571914,-22252.1262,14455.70068,-309.0166117,-217.7614133,-19496.94976,77240.54514,0.65193133,6789.482664,100815.2361,800.36303,97549.42138,5989.119634,3265.814711,0,0,6789.482664,100815.2361,107604.7188,-9.927345048,9.927345048,2.36E-11,-343.4115363,1307.661536,408.6712161,-1437.296216,1326.916863,623.0831369,964.25,1.00E-20,-1028.625,-2.27E-13,1950,-4.55E-13,4,6,4,6,30,6,0,-5.55E-17,0,-2.78E-17,-2.78E-17,-2.78E-17,1.11E-16,0,0,1.39E-17,1.39E-17,2.78E-17,1.11E-16,1.11E-16,5.55E-17,0,4.16E-17,4.16E-17,5.55E-17,8.48E-07,-3.43E-07,-2.49E-07,1.95E-06,2.84E-07,6.40E-07,-0.002018086,0.001969229,-2.49E-07,-0.001310733,0.002076944,0.000168879,3.54E-05,-3.77E-05,0.004153888,0.000337757,0.004153888
5.041080199,31.91177194,3.10753327,0.85430607,0.25412924,0.453408722,-0.50241817,0.627264164,0.595076173,-0.133180787,-0.736177966,0.66355473,4.051950292,26.44419917,8.035735325,-0.970712971,0.231964144,0.062521707,-0.199948009,-0.635794493,-0.745510668,-0.133180787,-0.736177966,0.66355473,1.941873159,54.50262673,4.104706004,0.296096942,1.636855118,-1.475342104,-0.073139587,-0.404184877,0.36429152,2.175320843,0.22065836,0.681405551,13.91083579,32.99649769,30.02705866,-20.26663204,-65.0689947,-73.20921009,96.92576709,-23.99598732,-5.528292628,2.175320843,0.22065836,0.681405551,27.75582814,-0.187030626,1864.239394,-12.0162507,4292.373076,3605.295908,425.1689122,-414.3920297,55.85069774,-1584.957098,17794.94695,-23616.32887,-125.1500075,47.86364475,17283.93768,-65219.19287,0.652932761,6779.555319,100825.1634,797.243712,97549.30673,5982.311607,3275.856696,0,0,6779.555319,100825.1634,107604.7187,-9.970917416,9.970917416,7.28E-12,-350.5297882,1314.779788,407.7641005,-1436.389101,1329.033047,620.9669535,964.25,3.41E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,2.78E-17,0,0,0,-3.47E-18,0,0,2.78E-17,0,0,0,3.47E-18,0,2.78E-17,-2.82E-06,-2.83E-06,-4.89E-06,4.65E-06,-2.83E-07,-6.39E-07,0.0022441,-0.002196388,-4.89E-06,0.001041035,0.002671942,0.002551466,-5.11E-05,-0.000130989,0.005343884,0.005102931,0.005343884
5.043006962,31.96633861,3.111624848,0.854600063,0.255767577,0.451931055,-0.502490062,0.626863706,0.595437345,-0.131005609,-0.735951657,0.664238428,4.065904881,26.47726145,8.065830675,-0.986110365,0.165736096,-0.0108579,-0.102097395,-0.656434845,-0.747441915,-0.131005609,-0.735951657,0.664238428,1.906146178,54.47481265,4.066759944,0.291049604,1.63513904,-1.475768418,-0.07044053,-0.395587424,0.35702065,2.168820999,0.231314527,0.684037433,13.95847176,33.03358313,30.07765341,-10.48416417,-67.19787888,-73.34034786,98.49588738,-17.22574365,1.671316588,2.168820999,0.231314527,0.684037433,11.74104023,2.527205932,1274.590246,-7.259135829,11827.4048,3084.083802,194745.6572,195347.5775,38.13161515,1740.171983,-23114.60499,14792.22916,-312.5860399,-224.2327156,-18284.57135,77643.30016,0.653934192,6769.584402,100835.1343,794.2301158,97549.05167,5975.354286,3286.082675,0,0,6769.584402,100835.1343,107604.7187,-9.966580995,9.966580995,-8.19E-12,-357.7712569,1322.021257,406.8788801,-1435.50388,1331.15409,618.8459099,964.25,-3.41E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,1.11E-16,0,-2.78E-17,2.78E-17,0,-1.11E-16,0,0,-3.47E-18,0,2.78E-17,1.11E-16,1.11E-16,1.11E-16,0,3.12E-17,2.78E-17,2.78E-17,9.82E-07,-3.04E-07,-7.51E-08,1.98E-06,2.83E-07,6.38E-07,-0.002249018,0.002192789,-7.51E-08,-0.000902439,0.002305154,-0.00029927,3.36E-05,-3.98E-05,0.004610308,-0.000598541,0.004610308
5.044898226,32.02087758,3.115678733,0.854888992,0.257404096,0.450453041,-0.502559289,0.626471779,0.595791298,-0.128836998,-0.735714782,0.664924648,4.0799068,26.51036065,8.095976282,-0.99166072,0.097726356,-0.084015332,-0.003169341,-0.670203938,-0.742170221,-0.128836998,-0.735714782,0.664924648,1.870979748,54.44730419,4.029427414,0.285983329,1.633222703,-1.476036872,-0.067814921,-0.38714482,0.349873488,2.162204809,0.241757734,0.686441207,14.00536034,33.07026109,30.12743011,-0.600686838,-68.627287,-72.76549552,99.07756758,-10.27310257,8.857010031,2.162204809,0.241757734,0.686441207,27.75567635,-0.245779666,1858.008045,-11.67945017,4069.774708,3531.844421,253.3181644,-247.08615,55.66772396,-1732.510335,17032.69504,-22930.65192,-118.4836357,50.06234181,18405.39988,-65461.67214,0.654935622,6759.617821,100845.1009,791.1262534,97548.91943,5968.491567,3296.181498,0,0,6759.617821,100845.1009,107604.7187,-10.04499445,10.04499445,-6.40E-12,-364.8538476,1329.103848,405.9523644,-1434.577364,1333.207022,616.792978,964.25,-5.68E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,1.11E-16,0,-2.78E-17,-2.78E-17,-2.78E-17,-5.55E-17,0,0,-3.47E-18,1.39E-17,-2.78E-17,1.11E-16,5.55E-17,1.11E-16,0,3.12E-17,4.16E-17,5.55E-17,-3.08E-06,-2.71E-06,-5.04E-06,4.56E-06,-2.83E-07,-6.36E-07,0.002400093,-0.002345936,-5.04E-06,0.000578076,0.002854829,0.002062685,-4.72E-05,-0.00012804,0.005709657,0.00412537,0.005709657
5.046754355,32.07538863,3.119694919,0.85517287,0.259038716,0.448974729,-0.502625908,0.626088358,0.596138042,-0.126675017,-0.735467411,0.665613347,4.093955566,26.54349708,8.126172153,-0.987302797,0.028645095,-0.156245463,0.095846888,-0.676954316,-0.72975765,-0.126675017,-0.735467411,0.665613347,1.835975248,54.41905548,3.991470537,0.280960449,1.631346089,-1.476364765,-0.065231856,-0.37860357,0.342624992,2.155578768,0.252278411,0.688989461,14.052033,33.10792603,30.17803928,9.304080336,-69.33786105,-71.48839428,98.67198875,-3.208367105,15.93266728,2.155578768,0.252278411,0.688989461,11.60974327,2.392860616,1256.480072,-6.757973663,11954.55029,3368.342104,194935.1657,195162.0607,37.58469541,1822.115848,-23873.36011,15276.18294,-315.2490288,-231.5590435,-17069.71954,77823.14639,0.655937053,6749.572826,100855.1459,788.1003438,97548.68324,5961.472482,3306.462679,0,0,6749.572826,100855.1459,107604.7187,-10.00385132,10.00385132,-4.50E-12,-372.0649016,1336.314902,405.0408354,-1433.665835,1335.233872,614.7661279,964.25,1.14E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,-1.11E-16,2.78E-17,0,2.78E-17,0,0,-1.11E-16,-6.94E-18,0,5.55E-17,1.11E-16,0,0,2.22E-16,3.47E-17,0,8.33E-17,1.08E-06,-2.74E-07,5.34E-08,2.03E-06,2.83E-07,6.35E-07,-0.002396908,0.002335223,5.33E-08,-0.000453704,0.002439661,-0.000800613,3.24E-05,-4.24E-05,0.004879321,-0.001601226,0.004879321
5.048575634,32.12987157,3.123673406,0.855451711,0.26067137,0.447496154,-0.502689978,0.625713399,0.596477601,-0.124519706,-0.735209616,0.666304483,4.1080508,26.576671,8.156418291,-0.973074573,-0.040786105,-0.226853188,0.19396061,-0.676611643,-0.710335109,-0.124519706,-0.735209616,0.666304483,1.801378705,54.39115257,3.95413593,0.275924911,1.629297948,-1.476560345,-0.062725003,-0.370241612,0.335521949,2.148886048,0.262575541,0.691307947,14.09816173,33.1451299,30.22781876,19.11171656,-69.32616367,-69.52532047,97.2751292,3.892735264,22.85692198,2.148886048,0.262575541,0.691307947,27.75625453,-0.301107619,1852.088125,-11.34112975,3881.319869,3426.203327,68.39181936,-67.12660357,55.49444524,-1812.129916,16390.56347,-22110.26952,-112.7491783,53.11728657,19506.44483,-65924.67779,0.656938484,6739.568975,100865.1498,785.0137061,97548.53153,5954.555269,3316.618241,0,0,6739.568975,100865.1498,107604.7188,-10.11462246,10.11462246,-6.40E-12,-379.1136025,1343.363602,404.0962222,-1432.721222,1337.22378,612.77622,964.25,7.96E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,1.11E-16,0,0,5.55E-17,0,2.78E-17,0,0,0,1.39E-17,-1.39E-17,0,1.11E-16,1.11E-16,0,0,6.94E-17,1.39E-17,2.78E-17,-3.31E-06,-2.58E-06,-5.14E-06,4.44E-06,-2.83E-07,-6.34E-07,0.002459364,-0.002400776,-5.14E-06,9.79E-05,0.002941441,0.001549982,-4.40E-05,-0.000124576,0.005882882,0.003099965,0.005882882
5.050362427,32.18432618,3.127614197,0.855725529,0.262301979,0.446017367,-0.502751556,0.625346874,0.596809986,-0.122371125,-0.734941466,0.666998013,4.122192015,26.60988268,8.18671469,-0.949112903,-0.109841681,-0.29516013,0.290189602,-0.669175497,-0.684100979,-0.122371125,-0.734941466,0.666998013,1.767101191,54.36249257,3.916187047,0.270928595,1.627261573,-1.476788489,-0.060256692,-0.361762065,0.328299433,2.142136716,0.272956576,0.693769561,14.14386508,33.18334324,30.27841727,28.74316156,-68.58768726,-66.89340071,94.907915,10.9583094,29.53638403,2.142136716,0.272956576,0.693769561,11.46884535,2.264992102,1238.135235,-6.266180157,12041.51688,3678.997672,195127.5793,194973.9819,37.03047498,1827.919544,-24502.81989,15885.1671,-316.8413589,-239.5516113,-15894.574,77784.22769,0.657939914,6729.454352,100875.2644,781.9748206,97548.31579,5947.479532,3326.948611,0,0,6729.454352,100875.2644,107604.7188,-10.03984325,10.03984325,2.46E-11,-386.2904915,1350.540492,403.1586984,-1431.783698,1339.156172,610.8438285,964.25,-3.41E-13,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,0,-1.11E-16,0,0,0,0,0,0,0,0,0,-2.78E-17,1.11E-16,0,1.11E-16,0,0,0,2.78E-17,1.13E-06,-2.51E-07,1.32E-07,2.10E-06,2.83E-07,6.34E-07,-0.002453762,0.002388715,1.32E-07,1.92E-05,0.002476193,-0.001316689,3.18E-05,-4.54E-05,0.004952385,-0.002633379,0.004952385
5.052115019,32.23875228,3.13151729,0.85599434,0.26393048,0.444538403,-0.502810702,0.624988741,0.59713522,-0.120229312,-0.734663035,0.667693895,4.13637883,26.64313239,8.217061353,-0.915652207,-0.177799705,-0.360511167,0.383570006,-0.654719398,-0.651319093,-0.120229312,-0.734663035,0.667693895,1.73307595,54.33419683,3.878846528,0.265926381,1.625086307,-1.476913503,-0.057866153,-0.353480175,0.321238725,2.135370847,0.283110159,0.696006888,14.18923207,33.2210709,30.32820463,38.08262937,-67.13419403,-63.62195604,91.58609133,17.91258663,35.93372423,2.135370847,0.283110159,0.696006889,27.75623038,-0.353265006,1846.361455,-11.00013674,3732.789991,3295.871877,-122.7614697,118.800006,55.32717463,-1818.741452,15891.169,-21180.33835,-108.0937293,56.82428804,20545.88308,-66599.85461,0.658941345,6719.414509,100885.3042,778.9066143,97548.14346,5940.507895,3337.160781,0,0,6719.414509,100885.3042,107604.7187,-10.17919034,10.17919034,-3.09E-11,-393.307134,1357.557134,402.1971158,-1430.822116,1341.0827,608.9172995,964.25,-4.55E-13,-1028.625,2.27E-13,1950,2.27E-13,4,6,4,6,30,6,-5.55E-17,0,0,2.78E-17,0,-2.78E-17,0,0,0,-1.39E-17,1.39E-17,-2.78E-17,5.55E-17,5.55E-17,0,0,4.16E-17,1.39E-17,5.55E-17,-3.48E-06,-2.45E-06,-5.19E-06,4.30E-06,-2.82E-07,-6.33E-07,0.002421896,-0.002361035,-5.19E-06,-0.000379968,0.002929312,0.00103211,-4.15E-05,-0.000120726,0.005858623,0.00206422,0.005858623
5.053833776,32.29314966,3.135382697,0.85625816,0.265556792,0.443059313,-0.502867472,0.624638967,0.597453317,-0.118094325,-0.734374394,0.668392085,4.15061076,26.67642038,8.247458263,-0.873022173,-0.24394932,-0.422280731,0.47316595,-0.633390068,-0.612316099,-0.118094325,-0.734374394,0.668392085,1.699526515,54.30514931,3.840924179,0.260958783,1.622891609,-1.477041153,-0.055511332,-0.345068077,0.314046116,2.128502076,0.293347388,0.698378985,14.23396465,33.25980093,30.37876776,47.05563838,-64.9760367,-59.74068675,87.34980934,24.68513092,41.96082741,2.128502076,0.293347388,0.698378985,11.31998939,2.143626005,1219.680302,-5.785170709,12083.33998,4007.936803,195315.2506,194790.8213,36.47283641,1759.311481,-24982.11693,16592.4441,-317.2390012,-247.9917258,-14799.67049,77538.58065,0.659942775,6709.235319,100895.4834,775.8546588,97547.94897,5933.38066,3347.534457,0,0,6709.235319,100895.4834,107604.7187,-10.07516252,10.07516252,2.55E-11,-400.4461516,1364.696152,401.2340831,-1429.859083,1342.921014,607.0789859,964.25,1.00E-20,-1028.625,-2.27E-13,1950,6.82E-13,4,6,4,6,30,6,-5.55E-17,0,-1.11E-16,0,2.78E-17,2.78E-17,-5.55E-17,0,-1.11E-16,0,-2.78E-17,2.78E-17,1.11E-16,1.11E-16,0,2.22E-16,0,5.55E-17,5.55E-17,1.14E-06,-2.31E-07,1.59E-07,2.19E-06,2.82E-07,6.32E-07,-0.00241485,0.002348641,1.59E-07,0.000498172,0.002414069,-0.001828621,3.19E-05,-4.88E-05,0.004828138,-0.003657243,0.004828138
5.055518985,32.34751814,3.139210415,0.856517005,0.267180854,0.44158013,-0.502921923,0.624297513,0.597764297,-0.115966201,-0.734075614,0.669092545,4.16488742,26.70974692,8.277905427,-0.821644494,-0.307598205,-0.479878807,0.558078995,-0.605405928,-0.567478191,-0.115966201,-0.734075614,0.669092545,1.666076817,54.27646208,3.803574203,0.255992269,1.620593278,-1.477097337,-0.053234624,-0.336865304,0.307025678,2.121665468,0.30336004,0.700539133,14.27856424,33.29805057,30.42856773,55.5529245,-62.13988012,-55.29089882,82.23367178,31.20319486,47.58687969,2.121665468,0.30336004,0.700539133,27.75411789,-0.402418056,1840.704728,-10.65561528,3628.389336,3149.403921,-312.6636053,303.3856106,55.16206384,-1750.017952,15551.96035,-20169.74136,-104.6213155,60.95330444,21484.94961,-67471.23062,0.660944206,6699.160156,100905.5586,772.8055082,97547.75564,5926.354648,3357.802954,0,0,6699.160156,100905.5586,107604.7188,-10.23818278,10.23818278,-1.27E-11,-407.4325184,1371.682518,400.2564723,-1428.881472,1344.783231,605.2167693,964.25,-9.09E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-2.78E-17,0,0,0,0,0,0,0,0,2.78E-17,0,0,0,2.78E-17,0,0,-3.61E-06,-2.32E-06,-5.18E-06,4.15E-06,-2.82E-07,-6.31E-07,0.002291552,-0.002230636,-5.18E-06,-0.000837056,0.002819581,0.000527885,-3.97E-05,-0.000116631,0.005639162,0.00105577,0.005639162
5.05717101,32.40185752,3.143000464,0.856770891,0.268802589,0.440100906,-0.502974111,0.623964341,0.598068178,-0.113844997,-0.733766768,0.669795228,4.179208325,26.74311224,8.308402815,-0.762028705,-0.368079714,-0.532756584,0.637457112,-0.571054862,-0.517247306,-0.113844997,-0.733766768,0.669795228,1.633253154,54.2470508,3.765696221,0.251055595,1.618242402,-1.477124384,-0.05099198,-0.328526514,0.299867103,2.114682031,0.313449427,0.702819096,14.32232913,33.33726561,30.4790717,63.50832416,-58.65033271,-50.3135764,76.29576746,37.40079194,52.73137456,2.114682031,0.313449427,0.702819096,11.1649428,2.02870194,1201.242656,-5.316024935,12076.73645,4346.152485,195491.0963,194619.4911,35.91575161,1620.876654,-25295.81031,17367.90211,-316.3634456,-256.6392864,-13822.43936,77105.66295,0.661945637,6688.921974,100915.7968,769.7409656,97547.58247,5919.181008,3368.214302,0,0,6688.921974,100915.7968,107604.7188,-10.11031127,10.11031127,6.40E-12,-414.5301101,1378.78011,399.2685967,-1427.893597,1346.528476,603.4715241,964.25,4.55E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,2.78E-17,0,0,0,0,0,0,0,2.78E-17,0,0,0,0,2.78E-17,0,1.09E-06,-2.12E-07,1.33E-07,2.28E-06,2.82E-07,6.31E-07,-0.002279255,0.002214105,1.33E-07,0.000963882,0.002256202,-0.002317805,3.27E-05,-5.22E-05,0.004512405,-0.00463561,0.00463561
5.058790142,32.45616762,3.14675284,0.857019838,0.270421936,0.438621674,-0.503024091,0.623639413,0.598364978,-0.111730748,-0.733447926,0.670500097,4.193573086,26.77651661,8.338950434,-0.694767093,-0.424759876,-0.580411694,0.710503291,-0.530691236,-0.462116744,-0.111730748,-0.733447926,0.670500097,1.600385994,54.21797363,3.728333953,0.246126947,1.61582441,-1.477112858,-0.048826609,-0.320401673,0.292884708,2.107776167,0.323323707,0.704905767,14.36615201,33.37603516,30.52888806,70.82272388,-54.54804981,-44.86048596,69.58788752,43.21113532,57.3722321,2.107776167,0.323323707,0.704905767,27.74834285,-0.44865305,1834.994077,-10.30704676,3570.554357,2996.078436,-493.5103442,478.9977937,54.99524574,-1606.763887,15384.62275,-19110.04304,-102.3884346,65.25745279,22288.69641,-68515.83154,0.662947067,6678.811662,100925.9071,766.7109136,97547.36851,5912.100749,3378.538579,0,0,6678.811662,100925.9071,107604.7188,-10.29120008,10.29120008,-1.00E-12,-421.4878291,1385.737829,398.2757068,-1426.900707,1348.324897,601.6751033,964.25,6.82E-13,-1028.625,-4.55E-13,1950,2.27E-13,4,6,4,6,30,6,0,0,0,0,5.55E-17,5.55E-17,0,-5.55E-17,0,0,2.78E-17,2.78E-17,5.55E-17,0,5.55E-17,0,0,8.33E-17,8.33E-17,-3.67E-06,-2.20E-06,-5.12E-06,3.98E-06,-2.82E-07,-6.30E-07,0.00207557,-0.002016801,-5.12E-06,-0.001256557,0.002616934,5.55E-05,-3.87E-05,-0.000112443,0.005233868,0.000111012,0.005233868
5.060376743,32.51044826,3.150467572,0.857263862,0.272038818,0.437142485,-0.503071921,0.623322688,0.598654716,-0.109623508,-0.733119163,0.671207106,4.207981224,26.80996026,8.369548244,-0.620528831,-0.477043943,-0.622392999,0.776483519,-0.484732265,-0.402626347,-0.109623508,-0.733119163,0.671207106,1.568282532,54.18822186,3.690517054,0.241223444,1.613320232,-1.477039858,-0.046694757,-0.312142021,0.285764374,2.100683693,0.333261478,0.707091364,14.40895662,33.41570418,30.5793106,77.44168937,-49.87070097,-38.98217837,62.18405392,48.57549562,61.4385891,2.100683693,0.333261478,0.707091364,11.00552996,1.92007994,1182.947934,-4.859453896,12020.26183,4684.092533,195648.8339,194466.1032,35.36313944,1419.599863,-25434.41151,18179.14035,-314.1852455,-265.2422144,-12995.86313,76511.61403,0.663948498,6668.520462,100936.1983,763.6348324,97547.21596,5904.88563,3388.98233,0,0,6668.520462,100936.1983,107604.7188,-10.14567056,10.14567056,1.80E-12,-428.5406956,1392.790696,397.2638353,-1425.888835,1349.978671,600.0213288,964.25,2.27E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,-1.11E-16,5.55E-17,-2.78E-17,2.78E-17,0,1.11E-16,-1.11E-16,-2.78E-17,2.78E-17,-2.78E-17,1.11E-16,0,1.11E-16,2.22E-16,8.33E-17,5.55E-17,5.55E-17,9.97E-07,-1.92E-07,5.77E-08,2.38E-06,2.82E-07,6.29E-07,-0.002050248,0.001988321,5.77E-08,0.001396698,0.002008972,-0.002766586,3.43E-05,-5.57E-05,0.004017945,-0.005533171,0.005533171
5.061931109,32.56469925,3.154144654,0.857502983,0.273653177,0.435663371,-0.503117652,0.62301413,0.598937411,-0.107523311,-0.732780549,0.671916218,4.222432341,26.84344344,8.400196255,-0.540053281,-0.524382642,-0.658304867,0.834734204,-0.433653677,-0.339357182,-0.107523311,-0.732780549,0.671916218,1.536007476,54.15875699,3.653140753,0.236334634,1.610785313,-1.476961111,-0.044638246,-0.304093836,0.278817762,2.093709207,0.342999757,0.70910787,14.45199003,33.45499069,30.62914566,83.27948075,-44.67144259,-32.73895242,54.15088428,53.43574012,64.91897233,2.093709207,0.342999757,0.70910787,27.73731106,-0.491984053,1829.109598,-9.95427472,3559.831549,2845.536122,-657.5405436,638.0428351,54.82297536,-1393.145439,15394.69077,-18034.35368,-101.4014644,69.48276479,22927.24029,-69704.54667,0.664949928,6658.374792,100946.344,760.6233625,97546.98249,5897.751429,3399.361472,0,0,6658.374792,100946.344,107604.7188,-10.33797305,10.33797305,1.00E-20,-435.4711404,1399.72114,396.2562256,-1424.881226,1351.707314,598.292686,964.25,-1.14E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,-5.55E-17,0,0,0,0,2.78E-17,-5.55E-17,0,0,2.78E-17,-2.78E-17,0,5.55E-17,1.11E-16,0,0,2.78E-17,2.78E-17,2.78E-17,-3.69E-06,-2.08E-06,-5.02E-06,3.82E-06,-2.82E-07,-6.29E-07,0.001783969,-0.001729454,-5.02E-06,-0.00162386,0.002329406,-0.000368107,-3.85E-05,-0.000108315,0.004658813,-0.000736215,0.004658813
5.063453595,32.61892043,3.157784124,0.857737218,0.275264938,0.434184383,-0.503161342,0.622713694,0.599213083,-0.105430209,-0.73243216,0.672627387,4.236925965,26.87696636,8.430894416,-0.454142641,-0.566277848,-0.687810919,0.884668826,-0.377984827,-0.272925884,-0.105430209,-0.73243216,0.672627387,1.504615633,54.12868704,3.615400163,0.231466575,1.608131433,-1.476789285,-0.042615712,-0.295918984,0.27173982,2.086514081,0.352782528,0.711197357,14.49384582,33.49508395,30.67946645,88.29634063,-38.99926944,-26.18884787,45.57569073,57.74290683,67.75382079,2.086514081,0.352782528,0.711197357,10.84356337,1.81754998,1164.915597,-4.415783524,11914.39585,5012.034742,195783.14,194335.8183,34.81872733,1164.365778,-25394.69604,18992.63203,-310.7256224,-273.5464376,-12347.30154,75788.2761,0.665951359,6648.036819,100956.6819,757.5373242,97546.84912,5890.499494,3409.832815,0,0,6648.036819,100956.6819,107604.7187,-10.18148808,10.18148808,-7.20E-12,-442.4763323,1406.726332,395.2213793,-1423.846379,1353.271741,596.7282587,964.25,-4.55E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,0,0,2.78E-17,0,0,0,0,0,2.78E-17,-5.55E-17,-1.39E-17,5.55E-17,0,0,0,5.55E-17,5.55E-17,1.39E-17,8.50E-07,-1.69E-07,-6.51E-08,2.48E-06,2.82E-07,6.29E-07,-0.001735441,0.001678768,-6.51E-08,0.001777641,0.00168197,-0.003158896,3.67E-05,-5.89E-05,0.003363941,-0.006317791,0.006317791
5.064944505,32.67311161,3.161385974,0.857966589,0.276874043,0.432705555,-0.503203042,0.622421344,0.599481751,-0.103344237,-0.732074064,0.673340578,4.25146169,26.9105293,8.461642736,-0.363653907,-0.602287843,-0.710637172,0.925783887,-0.318303188,-0.203978616,-0.103344237,-0.732074064,0.673340578,1.472944506,54.09883776,3.578009537,0.226619391,1.605481662,-1.476643189,-0.040665618,-0.287946225,0.264826824,2.079470872,0.362386867,0.71314652,14.53607399,33.53488299,30.72932062,92.42258898,-32.91783426,-19.39844077,36.53695815,61.44985276,69.94372254,2.079470872,0.362386867,0.71314652,27.71947659,-0.532363486,1822.939644,-9.597513083,3594.829719,2707.39624,-797.4469406,773.3704964,54.64176436,-1116.721036,15581.3826,-16976.14333,-101.6160622,73.37830234,23376.82111,-71003.21376,0.66695279,6637.855331,100966.8634,754.5434019,97546.59796,5883.311929,3420.265455,0,0,6637.855331,100966.8634,107604.7187,-10.37837239,10.37837239,-5.50E-12,-449.3805343,1413.630534,394.1994293,-1422.824429,1354.930197,595.0698028,964.25,1.14E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,-2.78E-17,0,-2.78E-17,0,0,0,-1.39E-17,-5.55E-17,0,5.55E-17,0,0,0,4.16E-17,5.55E-17,2.78E-17,-3.65E-06,-1.97E-06,-4.87E-06,3.65E-06,-2.82E-07,-6.28E-07,0.001428936,-0.00138061,-4.87E-06,-0.001926852,0.00196807,-0.000727923,-3.90E-05,-0.000104397,0.003936139,-0.001455847,0.003936139
5.066404189,32.72727264,3.16495025,0.858191114,0.27848042,0.431226933,-0.503242807,0.622137034,0.599743435,-0.101265441,-0.731706339,0.674055742,4.26603905,26.94413243,8.492441155,-0.269490337,-0.632031877,-0.726574611,0.957663964,-0.255228408,-0.133184801,-0.101265441,-0.731706339,0.674055742,1.442253059,54.06847058,3.540358665,0.221789062,1.602682369,-1.476374401,-0.038750825,-0.27986153,0.257795245,2.072180105,0.372011758,0.715138726,14.57699592,33.57537256,30.77952178,95.63551174,-26.48525013,-12.4309013,27.13211123,64.51949351,71.44163949,2.072180105,0.372011758,0.715138726,10.68077608,1.720843994,1147.254786,-3.984954636,11761.55152,5320.474268,195889.735,194232.7663,34.28592176,865.4675607,-25179.79009,19774.92308,-306.0560491,-281.3060344,-11897.52612,74972.01227,0.66795422,6627.476958,100977.2418,751.4494699,97546.48167,5876.027488,3430.760121,0,0,6627.476958,100977.2418,107604.7188,-10.2178715,10.2178715,1.46E-11,-456.3355334,1420.585533,393.1427894,-1421.767789,1356.407844,593.5921558,964.25,-1.14E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,0,5.55E-17,0,0,-5.55E-17,0,0,0,0,5.55E-17,0,1.11E-16,0,0,5.55E-17,0,6.56E-07,-1.42E-07,-2.30E-07,2.57E-06,2.82E-07,6.28E-07,-0.001346664,0.00129707,-2.30E-07,0.002089436,0.001287632,-0.003480831,3.98E-05,-6.19E-05,0.002575263,-0.006961662,0.006961662
5.067832957,32.78140333,3.168476945,0.858410815,0.280084012,0.429748554,-0.503280689,0.621860727,0.599998154,-0.099193858,-0.731329052,0.674772847,4.280657632,26.97777601,8.523289681,-0.172592391,-0.655194206,-0.73548108,0.979985941,-0.189415865,-0.061230588,-0.099193858,-0.731329052,0.674772847,1.411199542,54.03824167,3.502955153,0.21698513,1.599919208,-1.476160243,-0.036904764,-0.27196315,0.250913916,2.065067474,0.381483797,0.717022804,14.61840061,33.61567777,30.82939313,97.88352945,-19.77322996,-5.356590403,17.44806555,66.91755636,72.26120208,2.065067474,0.381483797,0.717022804,27.69340721,-0.569694778,1816.384774,-9.237338063,3672.249665,2590.868907,-906.7963689,878.6886623,54.44850432,-788.2443123,15937.66074,-15968.0486,-102.938595,76.70622859,23620.63274,-72373.8825,0.668955651,6617.259087,100987.4597,748.4716027,97546.2153,5868.787484,3441.244364,0,0,6617.259087,100987.4597,107604.7188,-10.41241237,10.41241237,1.80E-12,-463.2141072,1427.464107,392.1067151,-1420.731715,1357.993369,592.0066311,964.25,6.82E-13,-1028.625,-4.55E-13,1950,4.55E-13,4,6,4,6,30,6,0,0,0,0,-2.78E-17,0,0,0,0,-1.04E-17,0,-3.47E-18,2.78E-17,0,0,0,1.04E-17,2.78E-17,3.47E-18,-3.56E-06,-1.86E-06,-4.67E-06,3.49E-06,-2.82E-07,-6.27E-07,0.001024237,-0.000983795,-4.67E-06,-0.002156057,0.001546609,-0.001011333,-4.02E-05,-0.00010083,0.003093218,-0.002022667,0.003093218
5.069231151,32.83550353,3.17196611,0.858625712,0.281684748,0.428270464,-0.503316741,0.621592375,0.600245931,-0.097129531,-0.730942284,0.675491844,4.295316977,27.01146024,8.554188249,-0.073928347,-0.671527362,-0.737282579,0.992522269,-0.121549906,0.011187783,-0.097129531,-0.730942284,0.675491844,1.381195092,54.00759646,3.465405341,0.212194811,1.59697942,-1.475796949,-0.035096017,-0.263973535,0.243932373,2.057688551,0.390948525,0.718917195,14.65840654,33.65653805,30.87945955,99.16266158,-12.84641672,1.758739883,7.588771036,68.62045787,72.36863188,2.057688551,0.390948525,0.718917195,10.51875843,1.629649556,1130.060617,-3.566539229,11566.00659,5600.507766,195965.4102,194160.0249,33.76769229,534.1630894,-24799.02995,20493.82362,-300.2958146,-288.2931291,-11659.99867,74102.36548,0.669957082,6606.846674,100997.8721,745.3722547,97546.11339,5861.47442,3451.758687,0,0,6606.846674,100997.8721,107604.7188,-10.25478771,10.25478771,-7.30E-12,-470.1168926,1434.366893,391.0296026,-1419.654603,1359.387146,590.6128541,964.25,-4.55E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,-5.55E-17,-1.11E-16,-2.78E-17,0,2.78E-17,0,-1.11E-16,-1.11E-16,6.94E-18,2.78E-17,-7.37E-18,1.11E-16,0,1.67E-16,2.22E-16,3.47E-17,2.78E-17,3.51E-17,4.22E-07,-1.09E-07,-4.30E-07,2.64E-06,2.82E-07,6.27E-07,-0.000899554,0.00085859,-4.30E-07,0.002317535,0.000840763,-0.003721147,4.34E-05,-6.44E-05,0.001681526,-0.007442294,0.007442294
5.07059909,32.88957307,3.175417739,0.858835827,0.283282572,0.426792698,-0.503351014,0.621331942,0.600486782,-0.095072496,-0.730546099,0.676212702,4.310016664,27.04518536,8.585136862,0.025515418,-0.680854804,-0.731973838,0.995143298,-0.05233673,0.083370754,-0.095072496,-0.730546099,0.676212702,1.350774215,53.97699452,3.42799233,0.207435614,1.59410378,-1.475513494,-0.033351671,-0.256148786,0.237081089,2.050505362,0.400289405,0.720737827,14.69896771,33.69734064,30.92934356,99.44074213,-5.781817353,8.843574963,-2.354200497,69.60814335,71.79107291,2.050505362,0.400289405,0.720737827,27.65784443,-0.60384632,1809.36118,-8.874664112,3786.991146,2504.378441,-980.4232645,948.9518911,54.24057434,-421.2345871,16450.516,-15040.71481,-105.2295568,79.25142897,23649.39735,-73776.20959,0.670958512,6596.591887,101008.1269,742.4085666,97545.8348,5854.18332,3462.292066,0,0,6596.591887,101008.1269,107604.7188,-10.44024867,10.44024867,9.01E-13,-476.9699796,1441.21998,389.9794795,-1418.604479,1360.896765,589.1032346,964.25,2.27E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,-5.55E-17,1.11E-16,0,-2.78E-17,-2.78E-17,2.78E-17,0,0,0,-3.47E-18,0,3.47E-18,1.11E-16,5.55E-17,1.11E-16,0,3.12E-17,2.78E-17,3.12E-17,-3.43E-06,-1.76E-06,-4.45E-06,3.35E-06,-2.81E-07,-6.27E-07,0.000584701,-0.000553538,-4.45E-06,-0.002304671,0.001080807,-0.001208597,-4.20E-05,-9.77E-05,0.002161614,-0.002417194,0.002417194
5.07193711,32.94361181,3.178831889,0.859041182,0.284877417,0.425315301,-0.50338356,0.621079377,0.600720733,-0.093022792,-0.730140579,0.67693537,4.324756243,27.07895154,8.616135449,0.124744279,-0.683072751,-0.719618289,0.98781862,0.017502913,0.154622194,-0.093022792,-0.730140579,0.67693537,1.321441734,53.94608843,3.390552663,0.202687555,1.59102896,-1.475058674,-0.031647159,-0.248258632,0.230152848,2.043046071,0.409592354,0.722534545,14.73807769,33.73854876,30.97926312,98.73346931,1.352259965,15.83222182,-12.27422931,69.87159961,70.50823167,2.043046071,0.409592354,0.722534545,10.35890119,1.54362449,1113.411048,-3.159772121,11333.75888,5844.198736,196008.0157,194119.6361,33.26647319,182.3009028,-24267.5999,21119.5493,-293.6076515,-294.3071399,-11640.41899,73220.60806,0.671959943,6586.151638,101018.5671,739.3066123,97545.74409,5846.845026,3472.823024,0,0,6586.151638,101018.5671,107604.7187,-10.29206775,10.29206775,-5.50E-12,-483.819075,1448.069075,388.883329,-1417.508329,1362.209814,587.7901858,964.25,5.68E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-2.78E-17,0,8.33E-17,0,0,0,0,0,-6.94E-18,8.33E-17,0,0,0,2.78E-17,0,9.02E-17,1.53E-07,-6.97E-08,-6.58E-07,2.70E-06,2.81E-07,6.27E-07,-0.000412857,0.000381752,-6.58E-07,0.002451022,0.000357987,-0.003871649,4.76E-05,-6.64E-05,0.000715974,-0.007743298,0.007743298
5.073245534,32.99761957,3.182208557,0.8592418,0.286469226,0.42383831,-0.503414428,0.620834645,0.600947799,-0.090980456,-0.729725789,0.677659819,4.339535282,27.11275903,8.647184012,0.222765355,-0.678151343,-0.700347308,0.970617408,0.087241213,0.224256143,-0.090980456,-0.729725789,0.677659819,1.291669312,53.9151221,3.353135631,0.197974456,1.588041292,-1.474704241,-0.030002287,-0.240507172,0.223330416,2.035790929,0.418802652,0.724292726,14.77777425,33.7798372,31.02915249,97.02862323,8.476495063,22.65467898,-22.079047,69.40574946,68.56071113,2.035790929,0.418802652,0.724292726,27.61175584,-0.634665955,1801.803509,-8.510705309,3932.333922,2455.213106,-1014.76057,980.6881554,54.0159294,-31.33460419,17101.46365,-14221.71516,-108.3088524,80.83029246,23461.66341,-75168.93435,0.672961373,6575.85957,101028.8592,736.3549318,97545.4567,5839.504638,3483.402476,0,0,6575.85957,101028.8592,107604.7188,-10.46217055,10.46217055,4.50E-12,-490.6463055,1454.896306,387.8191199,-1416.44412,1363.640441,586.3595588,964.25,5.68E-13,-1028.625,-4.55E-13,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,0,0,0,2.78E-17,0,0,1.11E-16,0,0,-2.78E-17,0,1.11E-16,5.55E-17,1.11E-16,0,0,5.55E-17,0,-3.27E-06,-1.68E-06,-4.20E-06,3.22E-06,-2.81E-07,-6.27E-07,0.000125787,-0.000104953,-4.20E-06,-0.002368511,0.000587954,-0.001313177,-4.43E-05,-9.52E-05,0.001175908,-0.002626355,0.002626355
5.074524693,33.05159622,3.185547802,0.859437702,0.288057935,0.422361767,-0.503443671,0.620597693,0.601168008,-0.088945524,-0.72930181,0.678385999,4.354353342,27.14660799,8.678282473,0.318597441,-0.66613496,-0.67435887,0.943707775,0.15615084,0.291603413,-0.088945524,-0.72930181,0.678385999,1.262992744,53.88397001,3.315812841,0.193270857,1.584837346,-1.474161307,-0.028400078,-0.232720224,0.216458243,2.028259174,0.427942922,0.725992603,14.81600967,33.82137332,31.07891621,94.36174145,15.52193885,29.24794436,-31.66333476,68.21662016,65.94140839,2.028259174,0.427942922,0.725992603,10.20234763,1.462411605,1097.3644,-2.763596238,11072.31036,6044.909057,196016.4301,194112.64,32.78408567,-177.980299,-23605.9625,21625.77192,-286.1915889,-299.1830015,-11836.55695,72368.23506,0.673962804,6565.3974,101039.3214,733.2534199,97545.37365,5832.14398,3493.947703,0,0,6565.3974,101039.3214,107604.7188,-10.32941723,10.32941723,1.01E-11,-497.4408064,1461.690806,386.7054492,-1415.330449,1364.876014,585.1239862,964.25,-6.82E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,2.78E-17,0,0,0,2.78E-17,-2.78E-17,0,2.78E-17,0,0,0,2.78E-17,2.78E-17,2.78E-17,-1.41E-07,-2.38E-08,-9.04E-07,2.74E-06,2.81E-07,6.27E-07,9.25E-05,-0.000112886,-9.04E-07,0.00248332,-0.000142875,-0.003927476,5.22E-05,-6.77E-05,-0.00028575,-0.007854953,0.007854953
5.075774918,33.1055416,3.188849625,0.859628913,0.289643487,0.420885711,-0.503471337,0.620368484,0.601381374,-0.086918032,-0.728868709,0.679113879,4.369209981,27.18049866,8.709430829,0.411280857,-0.647141843,-0.641915487,0.907355119,0.223512508,0.356018043,-0.086918032,-0.728868709,0.679113879,1.233884758,53.85265015,3.278399408,0.188605121,1.581737747,-1.473733874,-0.026852516,-0.225042199,0.209663981,2.020930604,0.437022618,0.727688678,14.85482032,33.86313313,31.12880079,90.74028212,22.41002966,35.54612779,-40.93811248,66.31425259,62.70380976,2.020930604,0.437022618,0.727688678,27.55437771,-0.661995215,1793.666967,-8.146924187,4100.186583,2449.21579,-1008.076761,972.2326422,53.7731667,364.501365,17867.23287,-13534.58507,-111.9627478,81.29829313,23063.81761,-76511.38031,0.674964235,6555.067982,101049.6508,730.3113768,97545.0812,5824.756606,3504.569566,0,0,6555.067982,101049.6508,107604.7188,-10.47858774,10.47858774,8.99E-13,-504.2412834,1468.491283,385.6270357,-1414.252036,1366.224571,583.7754291,964.25,1.14E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,0,0,0,2.78E-17,-2.78E-17,0,0,-5.55E-17,0,2.78E-17,-2.78E-17,5.55E-17,5.55E-17,0,5.55E-17,0,5.55E-17,5.55E-17,-3.08E-06,-1.60E-06,-3.94E-06,3.12E-06,-2.81E-07,-6.27E-07,-0.000336765,0.000346603,-3.94E-06,-0.002345953,8.62E-05,-0.00132196,-4.69E-05,-9.34E-05,0.000172415,-0.00264392,0.00264392
5.076996529,33.15945557,3.192114087,0.859815456,0.291225822,0.419410183,-0.503497476,0.620146966,0.601587926,-0.084898014,-0.728426566,0.679843413,4.384104771,27.21443119,8.740629,0.499887073,-0.621362882,-0.603341597,0.86191951,0.288622431,0.416883499,-0.084898014,-0.728426566,0.679843413,1.205847664,53.82126455,3.24119786,0.183948112,1.5784109,-1.473106563,-0.025350564,-0.217361494,0.202850072,2.013334223,0.44600004,0.729293223,14.89220311,33.9049806,31.17840285,86.21898935,29.07423761,41.49143999,-49.80329036,63.71956476,58.85320069,2.013334223,0.44600004,0.729293223,10.04995617,1.38565282,1081.957633,-2.376719366,10790.38757,6197.582837,195990.5297,194139.1091,32.32168357,-534.4914317,-22839.1022,21990.54175,-278.2772627,-302.7980259,-12238.374,71585.45663,0.675965665,6544.589395,101060.1294,727.2134951,97545.00201,5817.3759,3515.127342,0,0,6544.589395,101060.1294,107604.7188,-10.36643177,10.36643177,1.00E-20,-510.9808626,1475.230863,384.4974122,-1413.122412,1367.385905,582.6140955,964.25,1.14E-13,-1028.625,4.55E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,0,2.78E-17,0,0,0,2.78E-17,-2.78E-17,0,2.78E-17,0,0,0,2.78E-17,2.78E-17,2.78E-17,-4.52E-07,2.83E-08,-1.16E-06,2.75E-06,2.81E-07,6.27E-07,0.000594529,-0.000603724,-1.16E-06,0.00241263,-0.000643463,-0.003887256,5.71E-05,-6.83E-05,-0.001286927,-0.007774511,0.007774511
5.078189867,33.21333798,3.195341195,0.859997356,0.292804883,0.417935221,-0.503522136,0.619933101,0.601787678,-0.082885507,-0.727975447,0.680574567,4.399037258,27.24840582,8.771876976,0.583528027,-0.589059718,-0.559020295,0.807852112,0.350799654,0.473618589,-0.082885507,-0.727975447,0.680574567,1.177419621,53.78960432,3.203797755,0.179330928,1.575199232,-1.472603874,-0.023898228,-0.209757595,0.196083866,2.00593086,0.45494851,0.730926913,14.93010717,33.94719424,31.22826966,80.82394255,35.43979506,47.02453104,-58.17702622,60.45723239,54.45487938,2.00593086,0.45494851,0.730926913,27.48524618,-0.685682633,1784.928647,-7.784970345,4281.39406,2490.528667,-960.5961629,923.8458945,53.51156757,748.9271595,18720.62393,-12998.00617,-115.9522211,80.55605851,22469.81169,-77764.92836,0.676967096,6534.222963,101070.4958,724.2786225,97544.7084,5809.94434,3525.787384,0,0,6534.222963,101070.4958,107604.7188,-10.49001277,10.49001277,-1.00E-11,-517.7531667,1482.003167,383.404629,-1412.029629,1368.649449,581.3505513,964.25,-6.82E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,1.11E-16,0,0,0,0,0,0,0,1.11E-16,-5.55E-17,0,0,1.11E-16,1.11E-16,0,1.11E-16,5.55E-17,0,0,-2.87E-06,-1.54E-06,-3.67E-06,3.04E-06,-2.81E-07,-6.26E-07,-0.000787235,0.000785814,-3.67E-06,-0.002237876,-0.000406076,-0.001235344,-4.98E-05,-9.22E-05,-0.000812152,-0.002470688,0.002470688
5.079355245,33.26718871,3.19853101,0.860174636,0.294380612,0.416460865,-0.503545365,0.619726834,0.601980661,-0.080880538,-0.727515434,0.681307296,4.414007027,27.28242268,8.803174676,0.661365038,-0.550562043,-0.509389559,0.745690703,0.409393124,0.525683027,-0.080880538,-0.727515434,0.681307296,1.150005825,53.75799524,3.166719518,0.174722545,1.571755903,-1.471896128,-0.022494378,-0.20218542,0.189329798,1.998277434,0.46376364,0.732438276,14.9666589,33.98933968,31.27770731,74.62768916,41.44556162,52.09513931,-65.9681875,56.56229913,49.52524077,1.998277434,0.46376364,0.732438276,9.902274932,1.313002035,1067.205423,-1.997679732,10497.60899,6298.970479,195931.1667,194198.1704,31.87972393,-875.1973821,-21995.6105,22197.04898,-270.1149829,-305.0771131,-12828.42831,70909.74452,0.677968526,6523.73295,101080.9858,721.1875938,97544.6292,5802.545356,3536.356598,0,0,6523.73295,101080.9858,107604.7188,-10.40261665,10.40261665,8.20E-12,-524.4380587,1488.688059,382.2606342,-1410.885634,1369.739642,580.2603584,964.25,6.82E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,0,0,5.55E-17,0,-2.78E-17,0,0,0,-2.78E-17,-2.78E-17,2.78E-17,5.55E-17,5.55E-17,0,0,8.33E-17,2.78E-17,5.55E-17,-7.68E-07,8.61E-08,-1.42E-06,2.73E-06,2.81E-07,6.26E-07,0.001071347,-0.001069294,-1.42E-06,0.00224206,-0.001125555,-0.003753131,6.21E-05,-6.81E-05,-0.00225111,-0.007506261,0.007506261
5.080493009,33.3210076,3.201683546,0.860347321,0.295952952,0.414987153,-0.503567211,0.619528129,0.602166888,-0.078883147,-0.727046592,0.682041569,4.429013613,27.316482,8.834522082,0.732617236,-0.506264261,-0.454937891,0.676054314,0.463788476,0.572582583,-0.078883147,-0.727046592,0.682041569,1.122272124,53.72601008,3.129344463,0.170155048,1.568431922,-1.471315819,-0.021135254,-0.194656919,0.182592138,1.990798198,0.472579676,0.734008723,15.00363717,34.03198656,31.32754072,67.67312799,47.02343775,56.65262165,-73.10563011,52.07298932,44.13987199,1.990798198,0.472579676,0.734008723,27.40421611,-0.705595475,1775.588046,-7.426611758,4466.092191,2581.402885,-874.4909762,837.7047711,53.23111413,1105.158299,19631.5014,-12625.16821,-120.022387,78.55367009,21700.61539,-78894.40755,0.678969957,6513.330333,101091.3884,718.2574324,97544.33835,5795.072901,3547.050067,0,0,6513.330333,101091.3884,107604.7187,-10.49703942,10.49703942,1.63E-11,-531.1802745,1495.430274,381.1533044,-1409.778304,1370.915485,579.0845151,964.25,-1.14E-13,-1028.625,2.27E-13,1950,-4.55E-13,4,6,4,6,30,6,-1.11E-16,0,0,-1.39E-17,0,0,1.11E-16,0,0,-2.78E-17,0,2.78E-17,1.11E-16,2.22E-16,0,0,4.16E-17,0,2.78E-17,-2.67E-06,-1.48E-06,-3.41E-06,2.98E-06,-2.81E-07,-6.26E-07,-0.0012102,0.001197665,-3.41E-06,-0.002047633,-0.000871014,-0.001057203,-5.27E-05,-9.19E-05,-0.001742027,-0.002114407,0.002114407
5.081603465,33.37479454,3.204798864,0.860515437,0.297521848,0.413514125,-0.503587722,0.61933693,0.60234639,-0.076893358,-0.726569003,0.682777339,4.444056611,27.35058392,8.865919112,0.796569405,-0.456621409,-0.396199537,0.599637053,0.513414426,0.613873792,-0.076893358,-0.726569003,0.682777339,1.095466351,53.69418518,3.092389469,0.165597221,1.564878584,-1.470531665,-0.01982726,-0.187194793,0.175898842,1.983094882,0.481233757,0.735429635,15.0393782,34.07441975,31.37681404,60.04848983,52.12043036,60.65626248,-79.51055712,47.03712146,38.32457145,1.983094882,0.481233757,0.735429635,9.759529161,1.244136125,1053.100055,-1.624917381,10204.11189,6347.783093,195840.1633,194288.0131,31.45796317,-1188.417582,-21106.64589,22234.19741,-261.9659072,-305.996093,-13582.54743,70374.48532,0.679971388,6502.833294,101101.8855,715.1764105,97544.2553,5787.656884,3557.630156,0,0,6502.833294,101101.8855,107604.7188,-10.43740985,10.43740985,8.20E-12,-537.8112381,1502.061238,379.9964978,-1408.621498,1371.937379,578.0626214,964.25,1.14E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,1.11E-16,0,1.39E-17,2.78E-17,2.78E-17,0,-1.11E-16,-1.11E-16,4.16E-17,0,0,1.11E-16,0,2.22E-16,1.11E-16,5.55E-17,2.78E-17,2.78E-17,-1.08E-06,1.49E-07,-1.67E-06,2.69E-06,2.81E-07,6.26E-07,0.001502388,-0.001489433,-1.67E-06,0.001979441,-0.001571727,-0.003530659,6.70E-05,-6.71E-05,-0.003143454,-0.007061318,0.007061318
5.082686966,33.42854937,3.207876982,0.86067901,0.299087245,0.41204182,-0.503606942,0.619153199,0.602519181,-0.074911209,-0.726082734,0.683514575,4.459135548,27.38472864,8.897365741,0.852579173,-0.402144518,-0.333749217,0.517201183,0.557748734,0.649168149,-0.074911209,-0.726082734,0.683514575,1.068439674,53.66189267,3.055052974,0.161080505,1.561442073,-1.469871384,-0.018559396,-0.179743546,0.169190839,1.975539141,0.489915613,0.736935475,15.07541377,34.11747644,31.42659603,51.81101962,56.67770259,64.06594721,-85.12565098,41.5048251,32.16330238,1.975539141,0.489915613,0.736935475,27.31146687,-0.721629406,1765.666761,-7.073661852,4644.09568,2722.08186,-753.745982,717.7672452,52.93248036,1417.882224,20567.88722,-12423.33111,-123.9126248,75.29301009,20783.41688,-79869.3533,0.680972818,6492.395884,101112.3229,712.2486106,97543.97101,5780.147274,3568.351856,0,0,6492.395884,101112.3229,107604.7188,-10.50031823,10.50031823,2.70E-12,-544.5210014,1508.771001,378.8744681,-1407.499468,1373.023201,576.9767991,964.25,-2.27E-13,-1028.625,-2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,1.39E-17,-2.78E-17,-8.33E-17,1.11E-16,0,0,2.78E-17,0,5.55E-17,1.11E-16,1.11E-16,5.55E-17,0,4.16E-17,2.78E-17,1.39E-16,-2.46E-06,-1.43E-06,-3.16E-06,2.95E-06,-2.81E-07,-6.26E-07,-0.001590827,0.001567724,-3.16E-06,-0.001781059,-0.001291843,-0.000794723,-5.56E-05,-9.22E-05,-0.002583687,-0.001589447,0.002583687
5.083743809,33.48227199,3.210917962,0.860838065,0.30064909,0.410570275,-0.50362492,0.618976879,0.602685293,-0.072936723,-0.725587864,0.684253233,4.474250028,27.41891632,8.928861887,0.900083485,-0.343395319,-0.268196521,0.429569498,0.596323659,0.678135783,-0.072936723,-0.725587864,0.684253233,1.042228138,53.62985741,3.018219259,0.15657504,1.557785115,-1.469014802,-0.017344933,-0.172392228,0.162558601,1.967792504,0.498410519,0.738269164,15.11036248,34.16019012,31.47570765,43.06187762,60.65283957,66.85215048,-89.88734224,35.5348111,25.68919978,1.967792504,0.498410519,0.738269164,9.621621696,1.178763717,1039.612124,-1.256848189,9920.153266,6344.770065,195720.3152,194405.8839,31.05547855,-1463.053759,-20204.80671,22096.97063,-254.0917104,-305.5830487,-14470.74266,70007.78931,0.681974249,6481.895566,101122.8232,709.180581,97543.88046,5772.714985,3578.942724,0,0,6481.895566,101122.8232,107604.7188,-10.47020753,10.47020753,1.09E-11,-551.0992634,1515.349263,377.7063525,-1406.331353,1373.979272,576.0207279,964.25,3.41E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,1.11E-16,0,1.11E-16,-1.39E-17,-5.55E-17,-8.33E-17,0,0,1.11E-16,2.78E-17,0,2.78E-17,1.11E-16,1.11E-16,0,2.22E-16,4.16E-17,5.55E-17,1.11E-16,-1.38E-06,2.15E-07,-1.90E-06,2.62E-06,2.81E-07,6.26E-07,0.001869464,-0.001846347,-1.90E-06,0.001636834,-0.001965992,-0.003228588,7.18E-05,-6.54E-05,-0.003931983,-0.006457176,0.006457176
5.084774355,33.53596226,3.213921831,0.860992628,0.302207326,0.40909953,-0.5036417,0.618807931,0.602844742,-0.070969937,-0.725084462,0.684993279,4.489399572,27.45314713,8.960407515,0.938604259,-0.280980498,-0.200179932,0.337617111,0.628730852,0.700508532,-0.070969937,-0.725084462,0.684993279,1.015918901,53.59727705,2.980936348,0.152110177,1.554236013,-1.468272343,-0.016166427,-0.165020657,0.155881967,1.960160219,0.506955982,0.739708612,15.14544147,34.2036306,31.5254182,33.86961018,63.99847606,68.98669503,-93.75471244,29.18698185,18.99237629,1.960160219,0.506955982,0.739708612,27.20749506,-0.733715763,1755.207396,-6.727905597,4805.304237,2910.763887,-603.9092787,569.5243657,52.61699821,1674.053312,21497.1136,-12393.60185,-127.3670071,70.82804645,19750.6009,-80665.08791,0.68297568,6471.425358,101133.2934,706.2529986,97543.60629,5765.17236,3589.687104,0,0,6471.425358,101133.2934,107604.7188,-10.50053016,10.50053016,1.18E-11,-557.7738264,1522.023826,376.5695261,-1405.194526,1374.973221,575.0267789,964.25,3.41E-13,-1028.625,2.27E-13,1950,4.55E-13,4,6,4,6,30,6,0,-5.55E-17,0,2.78E-17,5.55E-17,2.78E-17,0,0,0,2.78E-17,-1.39E-17,0,5.55E-17,0,5.55E-17,0,5.55E-17,6.94E-17,2.78E-17,-2.28E-06,-1.38E-06,-2.92E-06,2.95E-06,-2.81E-07,-6.25E-07,-0.001915218,0.001882471,-2.92E-06,-0.001446474,-0.001653532,-0.000458115,-5.82E-05,-9.33E-05,-0.003307063,-0.000916231,0.003307063
5.085778895,33.58962007,3.216888648,0.861142727,0.303761906,0.407629621,-0.503657327,0.6186463,0.602997556,-0.06901087,-0.724572605,0.685734671,4.504583792,27.48742122,8.992002546,0.967753219,-0.215545392,-0.130360617,0.24226268,0.654625636,0.716082446,-0.06901087,-0.724572605,0.685734671,0.990289836,53.5650349,2.944220354,0.147658744,1.550481613,-1.467347143,-0.015043108,-0.157780182,0.149310452,1.952376112,0.515294125,0.74095871,15.17961355,34.24662013,31.57437286,24.34502812,66.68477789,70.45245184,-96.681707,22.52860272,12.11095611,1.952376112,0.515294125,0.74095871,9.488146388,1.116631382,1026.692011,-0.891937271,9655.700562,6292.715619,195575.393,194548.0833,30.67071399,-1688.868348,-19322.95772,21786.5783,-246.7441596,-303.9175549,-15458.33074,69831.49743,0.68397711,6460.924828,101143.7939,703.2006859,97543.5049,5757.724142,3600.28902,0,0,6460.924828,101143.7939,107604.7187,-10.50039078,10.50039078,-1.55E-11,-564.3010076,1528.551008,375.3915155,-1404.016515,1375.865489,574.134511,964.25,-1.14E-13,-1028.625,2.27E-13,1950,-4.55E-13,4,6,4,6,30,6,0,0,0,-4.16E-17,0,0,-5.55E-17,0,0,6.94E-18,0,-2.78E-17,5.55E-17,5.55E-17,0,0,4.86E-17,0,2.78E-17,-1.66E-06,2.84E-07,-2.10E-06,2.53E-06,2.81E-07,6.25E-07,0.002157675,-0.002125494,-2.10E-06,0.001229783,-0.002294369,-0.002858513,7.63E-05,-6.30E-05,-0.004588738,-0.005717026,0.005717026
5.086757791,33.64324529,3.219818447,0.861288388,0.305312772,0.406160588,-0.503671845,0.618491944,0.603143754,-0.06705956,-0.724052365,0.686477377,4.519802202,27.52173876,9.023646934,0.987235808,-0.147767385,-0.059415979,0.144459247,0.673730638,0.724719637,-0.06705956,-0.724052365,0.686477377,0.964705707,53.53218785,2.907007225,0.143246793,1.546820134,-1.46652056,-0.013952095,-0.150491224,0.142667468,1.944667955,0.523700611,0.742329666,15.21372572,34.2904162,31.62399037,14.56448541,68.67758467,71.23412495,-98.64572152,15.62681573,5.138748282,1.944667955,0.523700611,0.742329666,27.09309465,-0.741826171,1744.271717,-6.391027809,4940.110753,3143.646646,-431.7529373,399.6632231,52.28660043,1863.514109,22386.99423,-12530.93307,-130.1446121,65.26303006,18638.54315,-81263.58453,0.684978541,6450.424437,101154.2943,700.27147,97543.24402,5750.152968,3611.050291,0,0,6450.424437,101154.2943,107604.7187,-10.49835955,10.49835955,2.46E-11,-570.9373202,1535.18732,374.2398827,-1402.864883,1376.766263,573.2337365,964.25,-1.14E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,-1.39E-17,2.78E-17,-2.78E-17,-5.55E-17,0,0,-3.47E-18,-3.47E-18,0,5.55E-17,5.55E-17,0,0,1.73E-17,3.12E-17,2.78E-17,-2.11E-06,-1.34E-06,-2.72E-06,2.97E-06,-2.81E-07,-6.25E-07,-0.002170828,0.002129703,-2.72E-06,-0.001054663,-0.00194331,-6.02E-05,-6.05E-05,-9.49E-05,-0.003886619,-0.000120451,0.003886619
5.087711331,33.69683781,3.222711286,0.861429639,0.30685988,0.404692466,-0.503685299,0.618344807,0.603283365,-0.065116024,-0.723523817,0.687221354,4.53505442,27.5560999,9.055340603,0.996854177,-0.078348857,0.011966911,0.045184663,0.685838715,0.726349505,-0.065116024,-0.723523817,0.687221354,0.939649804,53.49974064,2.870404167,0.138850921,1.542974134,-1.465530266,-0.012917494,-0.143360966,0.13615577,1.936851405,0.531884844,0.74350009,15.24713359,34.33367914,31.67279444,4.644770201,69.96113291,71.32770331,-99.61980532,8.55474296,-1.883670123,1.936851405,0.531884844,0.74350009,9.358413658,1.057527165,1014.27207,-0.528768617,9420.028643,6196.353414,195410.1272,194709.9791,30.30154802,-1856.824056,-18493.05299,21310.3781,-240.1550156,-301.1278467,-16507.22071,69860.4219,0.685979971,6439.926078,101164.7927,697.2372561,97543.1289,5742.688822,3621.663771,0,0,6439.926078,101164.7927,107604.7188,-10.52735262,10.52735262,-3.27E-11,-577.4153469,1541.665347,373.053273,-1401.678273,1377.596216,572.4037845,964.25,-4.55E-13,-1028.625,2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,2.78E-17,0,-2.78E-17,1.11E-16,1.11E-16,0,-2.60E-18,-8.67E-19,-2.78E-17,1.11E-16,1.11E-16,1.11E-16,0,3.04E-17,8.67E-19,5.55E-17,-1.90E-06,3.54E-07,-2.28E-06,2.41E-06,2.81E-07,6.25E-07,0.002356052,-0.002316226,-2.28E-06,0.000776395,-0.002545387,-0.002434432,8.03E-05,-6.00E-05,-0.005090773,-0.004868865,0.005090773
5.08863988,33.75039752,3.225567207,0.861566506,0.308403172,0.403225296,-0.503697732,0.618204848,0.603416408,-0.063180299,-0.722987033,0.687966569,4.55033996,27.59050479,9.087083496,0.99650919,-0.008009979,0.083097987,-0.054568169,0.690815164,0.720969295,-0.063180299,-0.722987033,0.687966569,0.914795331,53.4666493,2.833277802,0.134492935,1.539200881,-1.464617985,-0.011912129,-0.136158008,0.129549219,1.929068847,0.540149502,0.744800257,15.28027289,34.37780093,31.72229626,-5.333758993,70.5156542,70.73121776,-99.60085021,1.38393612,-8.861377529,1.929068847,0.540149502,0.744800257,26.96932554,-0.745974494,1732.938151,-6.064546733,5039.795043,3415.052891,-244.8749738,215.6722257,51.94374245,1979.403738,23206.97145,-12824.34231,-132.029305,58.74866255,17486.26574,-81654.08444,0.686981402,6429.398725,101175.32,694.3049235,97542.884,5735.093802,3632.436025,0,0,6429.398725,101175.32,107604.7187,-10.49446732,10.49446732,1.73E-11,-584.010151,1548.260151,371.886937,-1400.511937,1378.403128,571.5968723,964.25,4.55E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,-2.78E-17,-2.78E-17,0,0,0,-3.47E-18,3.47E-18,0,2.78E-17,0,0,0,3.47E-18,3.12E-17,2.78E-17,-1.98E-06,-1.30E-06,-2.55E-06,3.00E-06,-2.81E-07,-6.24E-07,-0.002346947,0.002299002,-2.55E-06,-0.000618788,-0.002151126,0.000383955,-6.23E-05,-9.72E-05,-0.004302252,0.000767911,0.004302252
5.089543722,33.80392431,3.228386264,0.861699019,0.309942606,0.401759109,-0.503709186,0.618072011,0.603542911,-0.061252398,-0.722442088,0.688712983,4.565658443,27.62495357,9.11887554,0.986201456,0.062518788,0.153290864,-0.153801273,0.68859918,0.708644014,-0.061252398,-0.722442088,0.688712983,0.890306075,53.43399764,2.796782077,0.130154007,1.53526868,-1.46356573,-0.010963797,-0.12913676,0.123095929,1.921223984,0.548182998,0.745895093,15.31292523,34.42133648,31.77095723,-15.252257,70.34036995,69.45398462,-98.58183402,-5.809572768,-15.7539702,1.921223984,0.548182998,0.745895093,9.231486976,1.001281445,1002.269421,-0.166108047,9221.339271,6062.20157,195230.1549,194886.0543,29.9453811,-1959.478749,-17744.9975,20681.57738,-234.526667,-297.3860201,-17577.31832,70101.84696,0.687982833,6418.904258,101185.8145,691.29078,97542.75278,5727.613478,3643.061711,0,0,6418.904258,101185.8145,107604.7188,-10.55052402,10.55052402,2.00E-11,-590.4411557,1554.691156,370.6928827,-1399.317883,1379.171667,570.8283326,964.25,1.00E-20,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,0,0,2.78E-17,0,-2.78E-17,0,-5.55E-17,0,-6.94E-18,0,-2.78E-17,5.55E-17,5.55E-17,5.55E-17,0,3.47E-17,0,5.55E-17,-2.11E-06,4.24E-07,-2.41E-06,2.27E-06,2.81E-07,6.24E-07,0.002457938,-0.002412149,-2.41E-06,0.000296302,-0.002710484,-0.00197222,8.37E-05,-5.65E-05,-0.005420967,-0.003944439,0.005420967
5.090423222,33.85741807,3.231168509,0.861827205,0.311478126,0.40029395,-0.503719704,0.617946251,0.603662895,-0.059332358,-0.721889055,0.68946056,4.58100938,27.65944639,9.150716666,0.966031352,0.132504201,0.221869473,-0.251521564,0.679204556,0.689505674,-0.059332358,-0.721889055,0.68946056,0.866182414,53.40068523,2.759759814,0.12585104,1.531384735,-1.462566644,-0.010042242,-0.122023545,0.116529023,1.913369346,0.556302835,0.747122095,15.34509011,34.46575303,31.82032025,-25.03032166,69.43049672,67.50729421,-96.57954815,-12.95283318,-22.46802901,1.913369346,0.556302835,0.747122095,26.83747192,-0.74621619,1721.298716,-5.749755707,5096.887085,3717.633306,-51.27763068,25.4235518,51.59130665,2018.337372,23929.19835,-13257.34277,-132.83859,51.47637552,16334.00357,-81833.44612,0.688984263,6408.353734,101196.365,688.3542758,97542.52596,5719.999458,3653.839055,0,0,6408.353734,101196.365,107604.7187,-10.48946573,10.48946573,-1.09E-11,-596.9910883,1561.241088,369.5120803,-1398.13708,1379.884683,570.115317,964.25,1.00E-20,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,1.11E-16,0,0,0,-2.78E-17,-2.78E-17,0,0,0,1.39E-17,-1.39E-17,-2.78E-17,1.11E-16,1.11E-16,0,0,1.39E-17,4.16E-17,5.55E-17,-1.88E-06,-1.27E-06,-2.43E-06,3.06E-06,-2.80E-07,-6.23E-07,-0.002435235,0.002382262,-2.43E-06,-0.000154173,-0.002269995,0.000857852,-6.35E-05,-9.99E-05,-0.004539991,0.001715703,0.004539991
5.091278664,33.9108787,3.233913994,0.861951092,0.313009692,0.398829847,-0.503729328,0.617827515,0.603776387,-0.057420192,-0.721328008,0.690209263,4.596392397,27.69398338,9.182606806,0.936198043,0.201217882,0.288174581,-0.346750842,0.662719601,0.663751899,-0.057420192,-0.721328008,0.690209263,0.842256296,53.36782892,2.723365438,0.121570294,1.527371204,-1.461455084,-0.009177726,-0.115109623,0.110132321,1.905499365,0.564188957,0.74814547,15.37699161,34.50956144,31.86884608,-34.55106013,67.80054,64.91347992,-93.60692407,-19.96997715,-28.96593699,1.905499365,0.564188957,0.74814547,9.106228665,0.947765276,990.5892579,0.197043179,9066.418825,5898.323705,195041.9141,195070.0097,29.59923887,-1991.412797,-17105.58839,19918.72612,-230.0238796,-292.9014422,-18627.99593,70555.30665,0.689985694,6397.864268,101206.8545,685.3617113,97542.3769,5712.502557,3664.477579,0,0,6397.864268,101206.8545,107604.7188,-10.56939805,10.56939805,-2.09E-11,-603.3773031,1567.627303,368.311576,-1396.936576,1380.592101,569.4078992,964.25,1.00E-20,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,1.11E-16,0,-1.39E-17,0,-2.78E-17,0,0,0,0,-1.39E-17,0,1.11E-16,0,1.11E-16,0,1.39E-17,1.39E-17,2.78E-17,-2.27E-06,4.92E-07,-2.50E-06,2.12E-06,2.80E-07,6.23E-07,0.002461073,-0.002411205,-2.50E-06,-0.000190372,-0.002784301,-0.001489029,8.65E-05,-5.25E-05,-0.005568602,-0.002978059,0.005568602
5.092110411,33.9643061,3.236622779,0.86207071,0.314537249,0.397366846,-0.503738099,0.617715755,0.603883411,-0.055515934,-0.72075902,0.690959055,4.611807006,27.72856469,9.21454588,0.896997518,0.267943812,0.351570145,-0.438535556,0.639306303,0.631643901,-0.055515934,-0.72075902,0.690959055,0.818861075,53.33431901,2.686464524,0.117323393,1.523378201,-1.460368632,-0.008338135,-0.108090142,0.103608593,1.89757584,0.57216097,0.749296981,15.40818523,34.55424132,31.9180473,-43.73798802,65.4606762,61.6965166,-89.70026203,-26.78972426,-35.1583234,1.89757584,0.57216097,0.749296981,26.69899239,-0.742645255,1709.455517,-5.447675263,5105.484686,4042.639395,141.0436323,-163.2329804,51.23249255,1980.36409,24529.51713,-13808.56904,-132.4311728,43.67093737,15221.73441,-81806.21491,0.690987124,6387.29487,101217.4239,682.4204519,97542.16962,5704.874418,3675.254264,0,0,6387.29487,101217.4239,107604.7188,-10.48389556,10.48389556,1.82E-11,-609.8790049,1574.129005,367.1166925,-1395.741692,1381.211855,568.7881454,964.25,2.27E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,0,0,-1.39E-17,-2.78E-17,-2.78E-17,-1.11E-16,0,0,-2.78E-17,0,-2.78E-17,1.11E-16,1.67E-16,0,0,4.16E-17,2.78E-17,5.55E-17,-1.83E-06,-1.24E-06,-2.34E-06,3.12E-06,-2.80E-07,-6.22E-07,-0.002430271,0.00237423,-2.34E-06,0.000322055,-0.002296235,0.001343922,-6.40E-05,-0.000102841,-0.004592469,0.002687844,0.004592469
5.092918745,34.01770016,3.239294911,0.862186088,0.316060758,0.395904973,-0.503746056,0.61761092,0.603983992,-0.053619596,-0.720182164,0.691709903,4.627252832,27.76319043,9.246533824,0.848819648,0.331985822,0.411449414,-0.52595641,0.609198707,0.593503825,-0.053619596,-0.720182164,0.691709903,0.795497682,53.30125753,2.650165583,0.113101926,1.519287613,-1.459199877,-0.007554998,-0.101281502,0.097266351,1.889682998,0.57990314,0.750252938,15.43933642,34.59832329,31.96644589,-52.48010106,62.44036513,57.89093775,-84.89167027,-33.33944441,-41.01285643,1.889682998,0.57990314,0.750252938,8.981353007,0.896886489,979.1285275,0.561406128,8960.348525,5714.024643,194852.4721,195254.9295,29.25988737,-1949.651222,-16597.57365,19045.02059,-226.7669987,-287.9126249,-19619.57397,71212.64652,0.691988555,6376.810975,101227.9078,679.4504772,97542.00166,5697.360497,3685.90612,0,0,6376.810975,101227.9078,107604.7188,-10.583551,10.583551,-1.00E-11,-616.2226516,1580.472652,365.9105608,-1394.535561,1381.857825,568.1421755,964.25,2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,1.11E-16,-1.11E-16,0,1.39E-17,-2.78E-17,0,-5.55E-17,0,0,2.78E-17,0,-2.78E-17,1.11E-16,1.67E-16,1.11E-16,0,4.16E-17,2.78E-17,2.78E-17,-2.39E-06,5.58E-07,-2.55E-06,1.96E-06,2.80E-07,6.21E-07,0.00236743,-0.002315499,-2.55E-06,-0.000663994,-0.002764859,-0.001002659,8.86E-05,-4.83E-05,-0.005529718,-0.002005319,0.005529718
5.093704028,34.07106081,3.24193046,0.862297253,0.317580167,0.394444273,-0.503753242,0.617512959,0.604078154,-0.051731209,-0.719597515,0.692461767,4.642729393,27.79786074,9.278570545,0.792144314,0.392674753,0.467240757,-0.608137541,0.57270058,0.54971154,-0.051731209,-0.719597515,0.692461767,0.772824986,53.26757354,2.613402724,0.108912135,1.515187789,-1.458026096,-0.006795505,-0.094359877,0.090789551,1.881694631,0.58772444,0.751326799,15.46956669,34.64323527,32.01546303,-60.70863763,58.76410098,53.53234453,-79.23578901,-39.55252916,-46.44659359,1.881694631,0.58772444,0.751326799,26.55546373,-0.735389167,1697.516918,-5.159017505,5061.512164,4380.256282,324.4705462,-342.8349144,50.87069726,1868.731275,24988.29918,-14452.5741,-130.7129205,35.58167451,14187.72655,-81584.41206,0.692989986,6366.227424,101238.4913,676.5043765,97541.81465,5689.723047,3696.676676,0,0,6366.227424,101238.4913,107604.7187,-10.47820659,10.47820659,-3.00E-11,-622.6728762,1586.922876,364.7021382,-1393.327138,1382.38561,567.61439,964.25,-2.27E-13,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,-1.11E-16,0,1.39E-17,0,5.55E-17,-5.55E-17,-5.55E-17,1.11E-16,2.78E-17,2.78E-17,0,1.11E-16,1.11E-16,1.67E-16,1.11E-16,4.16E-17,2.78E-17,5.55E-17,-1.82E-06,-1.21E-06,-2.30E-06,3.19E-06,-2.80E-07,-6.21E-07,-0.002330056,0.002273001,-2.30E-06,0.000791501,-0.002229573,0.001824306,-6.38E-05,-0.000106001,-0.004459147,0.003648613,0.004459147
5.094466543,34.12438793,3.244529471,0.862404238,0.319095437,0.392984774,-0.503759695,0.617421822,0.604165924,-0.049850786,-0.719005143,0.693214615,4.658236311,27.83257575,9.310655984,0.727536605,0.449375481,0.518413122,-0.684255352,0.530182309,0.50070084,-0.049850786,-0.719005143,0.693214615,0.750026954,53.23430657,2.577193816,0.104750911,1.51102378,-1.456801668,-0.006091339,-0.087654238,0.084499452,1.873780283,0.595326006,0.752219178,15.49996406,34.68759124,32.06374158,-68.32218555,54.47535175,48.6661801,-72.78235468,-45.36253211,-51.43477411,1.873780283,0.595326006,0.752219178,8.855484382,0.848583993,967.7798495,0.927395011,8906.27955,5519.492262,194669.2837,195433.5178,28.9239558,-1834.032801,-16238.86163,18087.44373,-224.8268884,-282.6778777,-20514.75972,72058.36531,0.693991416,6355.749217,101248.9695,673.5574885,97541.62744,5682.191729,3707.342094,0,0,6355.749217,101248.9695,107604.7187,-10.59265982,10.59265982,2.27E-11,-628.9760583,1593.226058,363.4910248,-1392.116025,1382.969211,567.0307888,964.25,-4.55E-13,-1028.625,1.00E-20,1950,2.27E-13,4,6,4,6,30,6,0,-5.55E-17,0,1.39E-17,0,2.78E-17,0,0,0,2.78E-17,0,2.78E-17,5.55E-17,0,5.55E-17,0,4.16E-17,0,5.55E-17,-2.45E-06,6.21E-07,-2.55E-06,1.79E-06,2.80E-07,6.20E-07,0.002182825,-0.002130903,-2.55E-06,-0.001106267,-0.002653603,-0.000530894,8.99E-05,-4.40E-05,-0.005307206,-0.001061789,0.005307206
5.095206648,34.17768145,3.247092022,0.86250707,0.320606518,0.39152652,-0.503765454,0.617337457,0.604247327,-0.047978355,-0.718405126,0.693968409,4.673773111,27.86733555,9.342790037,0.655641203,0.501493459,0.56448111,-0.753546741,0.482077157,0.44695517,-0.047978355,-0.718405126,0.693968409,0.728067451,53.20047127,2.540584743,0.10061926,1.506819998,-1.455541226,-0.005410046,-0.080834595,0.078073422,1.865731918,0.602993952,0.753213516,15.5292434,34.73270497,32.11255368,-75.26320379,49.61169618,43.33817286,-65.60244688,-50.71032936,-55.90300748,1.865731918,0.602993952,0.753213516,26.40852097,-0.724602212,1685.593567,-4.88416415,4962.908849,4719.982763,492.0695663,-506.6089548,50.50939058,1689.499456,25291.11729,-15160.76796,-127.6409679,27.47265085,13267.15709,-81187.05252,0.694992847,6345.156557,101259.5622,670.6069644,97541.46074,5674.549593,3718.101448,0,0,6345.156557,101259.5622,107604.7188,-10.4727423,10.4727423,1.45E-11,-635.3717774,1599.621777,362.269763,-1390.894763,1383.406946,566.5930545,964.25,6.82E-13,-1028.625,2.27E-13,1950,-2.27E-13,4,6,4,6,30,6,0,0,0,0,0,2.78E-17,1.11E-16,0,0,-5.55E-17,-2.78E-17,0,1.11E-16,1.11E-16,0,0,5.55E-17,2.78E-17,2.78E-17,-1.86E-06,-1.17E-06,-2.31E-06,3.27E-06,-2.80E-07,-6.19E-07,-0.002136409,0.002080413,-2.31E-06,0.001235203,-0.002073143,0.002281485,-6.29E-05,-0.000109187,-0.004146286,0.004562969,0.004562969
5.095924627,34.23094127,3.249618153,0.86260578,0.322113373,0.390069537,-0.503770557,0.617259814,0.604322388,-0.046113927,-0.717797532,0.694723116,4.68933941,27.90214029,9.374972648,0.577175911,0.548480975,0.605009576,-0.815316793,0.428876815,0.389002833,-0.046113927,-0.717797532,0.694723116,0.705840285,53.16699913,2.504461395,0.096519118,1.50258555,-1.454262034,-0.004782486,-0.074229572,0.071833076,1.857796581,0.610458062,0.754045844,15.55887962,34.7773345,32.16071814,-81.44319284,44.2290864,37.60296344,-57.7611719,-55.53835339,-59.83608825,1.857796581,0.610458062,0.754045844,8.727218096,0.802820664,956.4355262,1.295102048,8905.282971,5325.399203,194499.8849,195598.3988,28.58806229,-1647.474677,-16041.90924,17075.77425,-224.2218201,-277.4651086,-21279.99099,73070.22295,0.695994278,6334.683815,101270.0349,667.6831479,97541.25465,5667.000667,3728.780282,0,0,6334.683815,101270.0349,107604.7187,-10.5965151,10.5965151,1.37E-11,-641.6363774,1605.886377,361.0541381,-1389.679138,1383.926709,566.0732913,964.25,-2.27E-13,-1028.625,-2.27E-13,1950,1.00E-20,4,6,4,6,30,6,-5.55E-17,-5.55E-17,0,1.39E-17,0,-2.78E-17,0,0,0,-2.78E-17,0,2.78E-17,5.55E-17,5.55E-17,5.55E-17,0,4.16E-17,0,5.55E-17,-2.47E-06,6.80E-07,-2.51E-06,1.62E-06,2.79E-07,6.18E-07,0.001916378,-0.001866521,-2.51E-06,-0.001500903,-0.00245533,-9.09E-05,9.05E-05,-3.97E-05,-0.004910659,-0.000181708,0.004910659
5.096620833,34.28416733,3.252107951,0.862700398,0.323615953,0.388613868,-0.503775044,0.61718884,0.604391133,-0.04425753,-0.717182439,0.695478698,4.704934741,27.93699006,9.407203705,0.492924513,0.589842812,0.639617762,-0.868945738,0.371126401,0.327411819,-0.04425753,-0.717182439,0.695478698,0.684581481,53.13303415,2.468020462,0.092446617,1.498281298,-1.452916241,-0.00417746,-0.067515913,0.06546163,1.849693777,0.617970377,0.754959171,15.58722469,34.82262113,32.20930605,-86.81888436,38.37641099,31.51452659,-49.34349157,-59.7974735,-63.16996536,1.849693777,0.617970377,0.754959171,26.25979595,-0.7104577,1673.794389,-4.62315888,4809.738884,5051.04391,637.8237843,-648.6970297,50.15198951,1451.06038,25429.22684,-15902.46339,-123.225796,19.61219274,12490.85079,-80639.41043,0.696995708,6324.0873,101280.6315,664.7291104,97541.10758,5659.358189,3739.523869,0,0,6324.0873,101280.6315,107604.7188,-10.46772916,10.46772916,-9.10E-12,-647.9748794,1612.224879,359.8208902,-1388.44589,1384.276874,565.7231263,964.25,1.00E-20,-1028.625,1.00E-20,1950,1.00E-20,4,6,4,6,30,6,0,0,0,0,0,-5.55E-17,0,1.11E-16,0,1.39E-17,-2.78E-17,-1.39E-17,1.11E-16,0,1.11E-16,0,1.39E-17,2.78E-17,6.94E-17,-1.94E-06,-1.14E-06,-2.36E-06,3.34E-06,-2.79E-07,-6.17E-07,-0.001855195,0.001802276,-2.36E-06,0.001634474,-0.001833337,0.002698914,-6.13E-05,-0.00011225,-0.003666674,0.005397827,0.005397827
5.097295554,34.33735951,3.254561456,0.862790955,0.325114223,0.387159541,-0.50377895,0.617124485,0.604453588,-0.042409174,-0.716559915,0.696235126,4.720558718,27.97188498,9.439483151,0.403728902,0.625141478,0.667982864,-0.9138952,0.309418844,0.262784214,-0.042409174,-0.716559915,0.696235126,0.662933253,53.09935829,2.431979515,0.088408286,1.493978748,-1.451582588,-0.003624193,-0.061009145,0.059268703,1.841737233,0.62529986,0.755734563,15.616089,34.86752228,32.25736065,-91.31749424,32.12006687,25.13463502,-40.4270051,-63.4413332,-65.90059463,1.841737233,0.62529986,0.755734563,8.595181265,0.759575407,944.9914971,1.66429676,8956.281484,5142.48001,194351.5372,195742.4671,28.24893805,-1396.08486,-16013.30987,16041.50081,-224.916451,-272.5411764,-21886.63605,74220.09091,0.697997139,6313.619571,101291.0992,661.8278591,97540.88369,5651.791712,3750.215492,0,0,6313.619571,101291.0992,107604.7188,-10.59502921,10.59502921,-6.40E-12,-654.2024655,1618.452466,358.6010567,-1387.226057,1384.73085,565.2691496,964.25,-2.27E-13,-1028.625,1.00E-20,1950,-4.55E-13,4,6,4,6,30,6,-5.55E-17,-1.11E-16,0,-1.39E-17,-2.78E-17,0,0,0,0,2.78E-17,-2.78E-17,-1.39E-17,1.11E-16,5.55E-17,1.11E-16,0,4.16E-17,5.55E-17,1.39E-17,-2.44E-06,7.35E-07,-2.42E-06,1.46E-06,2.79E-07,6.16E-07,0.001579887,-0.001534055,-2.42E-06,-0.001834102,-0.002177983,0.00030163,9.03E-05,-3.55E-05,-0.004355967,0.000603259,0.004355967
5.097949134,34.39051777,3.256978759,0.86287748,0.326608136,0.385706597,-0.503782314,0.617066695,0.60450978,-0.040568883,-0.715930038,0.696992358,4.736210883,28.00682513,9.471810868,0.310480687,0.654001744,0.68984307,-0.949713593,0.244388829,0.19575033,-0.040568883,-0.715930038,0.696992358,0.64235986,53.06528369,2.395719342,0.084395913,1.489578114,-1.450153375,-0.003093455,-0.054405221,0.052955501,1.833586148,0.632654739,0.756565863,15.64352019,34.91295508,32.30570754,-94.91251204,25.51800785,18.52332004,-31.10744352,-66.43289715,-67.97564865,1.833586148,0.632654739,0.756565863,26.11085714,-0.693139597,1662.222715,-4.375714088,4604.2169,5362.819967,756.7865097,-764.3041174,49.80173648,1163.612418,25399.83965,-16645.9903,-117.5311838,12.26217673,11884.18511,-79972.06061,0.698998569,6303.024541,101301.6942,658.8716813,97540.75486,5644.15286,3760.939345,0,0,6303.024541,101301.6942,107604.7187,-10.46327102,10.46327102,2.09E-11,-660.4814419,1624.731442,357.3568167,-1385.981817,1384.996412,565.0035883,964.25,4.55E-13,-1028.625,1.00E-20,1950,-2.27E-13,4,6,4,6,30,6,-5.55E-17,0,-1.11E-16,-1.39E-17,2.78E-17,2.78E-17,0,0,0,1.39E-17,0,1.39E-17,1.11E-16,5.55E-17,0,1.11E-16,2.78E-17,2.78E-17,4.16E-17,-2.06E-06,-1.10E-06,-2.45E-06,3.40E-06,-2.79E-07,-6.15E-07,-0.001496336,0.001448383,-2.45E-06,0.001971842,-0.001519555,0.003061629,-5.90E-05,-0.000115047,-0.003039109,0.006123257,0.006123257
5.098581868,34.44364201,3.2593599,0.862960006,0.328097658,0.384255065,-0.50378517,0.617015422,0.604559733,-0.038736669,-0.715292874,0.697750367,4.751890842,28.04181065,9.5041868,0.214112242,0.676114641,0.704999958,-0.976040685,0.176706245,0.126962532,-0.038736669,-0.715292874,0.697750367,0.621300794,53.0314071,2.35975927,0.080420021,1.485209187,-1.448764984,-0.002612227,-0.047994499,0.046807831,1.825607567,0.639852012,0.757286947,15.67159894,34.95812387,32.35365431,-97.5490405,18.6446053,11.74715003,-21.47151996,-68.73889198,-69.40341065,1.825607567,0.639852012,0.757286947,8.458091427,0.718834891,933.3510947,2.034439453,9056.066775,4981.100456,194230.8445,195859.265,27.90354545,-1089.086044,-16153.595,15016.68113,-226.822943,-268.1612189,-22312.00678,75475.01284,0.7,6292.56127,101312.1575,655.9920356,97540.5149,5636.569235,3771.642577,0,0,6292.56127,101312.1575,107604.7188,,,1.00E-20,-666.673188,1630.923188,356.1329248,-1384.757925,1385.382263,564.6177365,964.25,,-1028.625,,1950,,4,6,4,6,30,6,-5.55E-17,1.11E-16,0,-1.39E-17,0,-2.78E-17,0,-5.55E-17,-5.55E-17,0,0,6.94E-18,1.11E-16,5.55E-17,1.67E-16,5.55E-17,1.39E-17,0,3.47E-17,-2.37E-06,7.85E-07,-2.29E-06,1.30E-06,2.79E-07,6.14E-07,0.001187167,-0.00114716,-2.29E-06,-0.002094853,-0.001832346,0.000632583,8.95E-05,-3.17E-05,-0.003664691,0.001265165,0.003664691


==> data/slider_crank_results.csv <==
time;position24;slider_velocity;slider_velocity_kinks;slider_velocity_GGL_h=0.01;total_energy_system;total_energy_increment_system;time_ref1;pos_ref1;angle_ref1;time_ref2;pos_ref2
0;0.2;0.24;0.24;0.24;0.76643568;-3.69E-17;0;0.2;0;0;0.2
0.01;0.202421536;0.242153641;0.244307283;0.244221223;0.76643568;5.29E-17;0.016722408;0.204068794;0.097238887;0.0001;0.200026
0.02;0.204886774;0.24652379;0.248740297;0.248765545;0.76643568;-1.91E-17;0.033444816;0.208260666;0.190270645;0.0003;0.20007803
0.03;0.207399597;0.251282244;0.25382419;0.253767403;0.76643568;6.07E-17;0.050167224;0.212599606;0.2814088;0.0007;0.20018214
0.04;0.209965078;0.256548117;0.259272044;0.259303646;0.76643568;-1.52E-17;0.066889632;0.217113235;0.372421878;0.0015;0.20039064
0.05;0.212588737;0.262365918;0.265459791;0.265418997;0.76643568;1.69E-17;0.08361204;0.221830545;0.464798373;0.0031;0.20080871
0.06;0.215276579;0.268784237;0.272108682;0.272139747;0.76643568;5.46E-17;0.100334448;0.22678101;0.55991297;0.0063;0.20164907
0.07;0.218034682;0.275810207;0.279511732;0.279481322;0.76643568;-6.25E-17;0.117056856;0.231994204;0.659151772;0.0127;0.20334618
0.08;0.220869366;0.283468403;0.287425075;0.287452481;0.76643568;4.94E-17;0.133779264;0.237499484;0.764031639;0.0227;0.20604017
0.09;0.223786893;0.29175271;0.296080345;0.296057532;0.76643568;-9.02E-17;0.150501672;0.2433254;0.87634812;0.0327;0.20878415
0.1;0.226793672;0.300677939;0.305275533;0.305297282;0.76643568;1.3E-16;0.16722408;0.249498591;0.998379557;0.0427;0.21157843
0.11;0.22989598;0.310230786;0.315186039;0.315169041;0.76643568;-8.93E-17;0.183946488;0.25604079;1.133232257;0.0527;0.21442448
0.12;0.233100169;0.320418903;0.325651766;0.325665766;0.76643568;4.94E-17;0.200668896;0.262960732;1.285446537;0.0627;0.21732439
0.13;0.236412364;0.331219491;0.336787216;0.336774205;0.76643568;-7.98E-17;0.217391304;0.270227323;1.462104546;0.0727;0.22028061
0.14;0.239838644;0.342627968;0.348468721;0.34847168;0.76643568;3.99E-17;0.234113712;0.277659918;1.67412423;0.0827;0.2232957
0.15;0.243384652;0.35460087;0.360733019;0.360720789;0.76643568;2.95E-17;0.25083612;0.284459955;1.929132715;0.0927;0.22637221
0.16;0.247055694;0.367104192;0.373475365;0.37346066;0.76643568;-7.98E-17;0.267558528;0.288782236;2.193535449;0.1027;0.22951254
0.17;0.250856128;0.380043419;0.386611474;0.386592227;0.76643568;3.99E-17;0.284280936;0.290155796;2.432952873;0.1127;0.23271882
0.18;0.254789191;0.393306229;0.400000985;0.39995259;0.76643568;-5.9E-17;0.301003344;0.289004111;2.678824058;0.1227;0.23599279
0.19;0.258855784;0.406659337;0.413317688;0.413268339;0.76643568;1.11E-16;0.317725753;0.28425049;2.974127058;0.1327;0.23933563
0.2;0.263053351;0.419756662;0.426195635;0.426065904;0.76643568;1.49E-16;0.334448161;0.275662953;3.281019948;0.1427;0.24274777
0.21;0.267372585;0.431923469;0.437651304;0.437487707;0.76643568;-1.17E-15;0.351170569;0.265645339;3.54547067;0.1527;0.24622864
0.22;0.271792257;0.441967164;0.446283024;0.445884921;0.76643568;2.47E-17;0.367892977;0.255369804;3.774647397;0.1627;0.24977631
0.23;0.276266286;0.447402949;0.448522874;0.447834799;0.76643568;1.91E-17;0.384615385;0.245195831;3.98079192;0.1727;0.25338704
0.24;0.28069536;0.442907329;0.437291785;0.4355926;0.76643568;-2.57E-16;0.401337793;0.235293252;4.171787957;0.1827;0.25705453
0.25;0.284853731;0.415837096;0.394382407;0.390773658;0.76643568;1.07E-15;0.418060201;0.22577554;4.353012315;0.1927;0.26076901
0.26;0.288241426;0.338769515;0.283156623;0.277427212;0.76643568;-4.12E-15;0.434782609;0.21673789;4.528740545;0.2027;0.26451577
0.27;0.290041515;0.18000895;0.076861277;0.075606947;0.76643568;4.45E-15;0.451505017;0.20827799;4.703064808;0.2127;0.26827311
0.28;0.289587738;-0.045377723;-0.167616722;-0.170553031;0.76643568;5E-16;0.468227425;0.200520165;4.880784556;0.2227;0.27200921
0.29;0.286793392;-0.279434571;-0.39125242;-0.385999283;0.76643568;3.05E-16;0.484949833;0.193666599;5.068769811;0.2327;0.27567762
0.3;0.28226908;-0.452431211;-0.513610002;-0.511792391;0.76643568;-1.94E-16;0.501672241;0.188148922;5.278250602;0.2427;0.27921079
0.31;0.276831491;-0.54375898;-0.573907957;-0.572641819;0.76643568;-2.5E-16;0.518394649;0.185106382;5.520794922;0.2527;0.28251142
0.32;0.270953504;-0.587798682;-0.601689407;-0.601387682;0.76643568;1.6E-16;0.535117057;0.185899161;5.756310094;0.2627;0.28544314
0.33;0.264875521;-0.607798231;-0.613907056;-0.613729142;0.76643568;1.1E-16;0.551839465;0.188905048;5.934064905;0.2727;0.28782669
0.34;0.25872197;-0.615355108;-0.616803159;-0.616628768;0.76643568;1.67E-16;0.568561873;0.192542907;6.07200962;0.2827;0.28945532
0.35;0.252571077;-0.615089381;-0.613375602;-0.613469487;0.76643568;3.99E-17;0.585284281;0.196393262;6.188288291;0.29238351;0.29013852
0.36;0.2464728;-0.609827667;-0.606279732;-0.606061659;0.76643568;-1.39E-15;0.602006689;0.200362978;6.292218848;0.30009268;0.28999156
0.37;0.240465188;-0.600761223;-0.595242714;-0.595443504;0.76643568;-6.7E-16;0.618729097;0.204442092;6.388961098;0.30760297;0.289268
0.38;0.234576407;-0.588878099;-0.582513483;-0.58222912;0.76643568;1.67E-16;0.635451505;0.208646194;6.481737672;0.31586331;0.28787715
0.39;0.228831285;-0.574512198;-0.566510913;-0.566770616;0.76643568;-9.02E-17;0.652173913;0.21299976;6.572797723;0.32343452;0.2861426
0.4;0.223250751;-0.55805339;-0.549595867;-0.549233898;0.76643568;5.83E-16;0.668896321;0.217530597;6.663875711;0.33274012;0.28354529
0.41;0.217856125;-0.539462597;-0.529329326;-0.529626653;0.76643568;3.85E-16;0.685618729;0.222267764;6.756443942;0.34274012;0.28034167
0.42;0.212668185;-0.518793983;-0.508258639;-0.507790752;0.76643568;-2.48E-15;0.702341137;0.22724076;6.851873331;0.35274012;0.27685675
0.43;0.20771166;-0.495652498;-0.483046357;-0.483354848;0.76643568;-1.39E-15;0.719063545;0.232479152;6.951556553;0.36274012;0.27320047
0.44;0.203015024;-0.46966356;-0.456280764;-0.455623475;0.76643568;-4.16E-17;0.735785953;0.23801226;7.057029028;0.37274012;0.26944651
0.45;0.198618044;-0.439698062;-0.423115361;-0.423341663;0.76643568;-8.67E-17;0.752508361;0.243868505;7.170120556;0.38274012;0.26563953
0.46;0.194575826;-0.404221764;-0.385328167;-0.384188424;0.76643568;4.86E-16;0.769230769;0.250074261;7.293166895;0.39274012;0.261802
0.47;0.190979262;-0.359656448;-0.333984728;-0.333665855;0.76643568;-4.02E-16;0.785953177;0.256650545;7.429373643;0.40274012;0.25794037
0.48;0.187980916;-0.29983455;-0.265684371;-0.262912716;0.76643568;-2.29E-16;0.802675585;0.263604096;7.583455855;0.41274012;0.25405035
0.49;0.185855204;-0.212571216;-0.159458061;-0.15775264;0.76643568;-1.69E-15;0.819397993;0.270897167;7.762800212;0.42274012;0.25012135
0.5;0.184964975;-0.089022922;-0.018587783;-0.018789011;0.76643568;1.66E-15;0.836120401;0.278321759;7.978634881;0.43274012;0.24614037
0.51;0.185410866;0.044589164;0.107766112;0.101741905;0.76643568;-6.21E-16;0.852842809;0.284979715;8.236773874;0.44274012;0.24209526
0.52;0.186796813;0.13859462;0.169423128;0.16897172;0.76643568;-3.19E-16;0.869565217;0.289015931;8.499261674;0.45274012;0.23797756
0.53;0.18866107;0.18642573;0.203428333;0.200942635;0.76643568;1.8E-16;0.886287625;0.290158802;8.737346746;0.46274012;0.23378478
0.54;0.190757806;0.209673567;0.2159188;0.216766169;0.76643568;-2.4E-16;0.903010033;0.288750141;8.986300483;0.47274012;0.22952204
0.55;0.192972125;0.22143199;0.226945179;0.225571313;0.76643568;-1.6E-17;0.919732441;0.283600064;9.285980283;0.48274012;0.22520276
0.56;0.195258856;0.22867301;0.23040084;0.231326563;0.76643568;-3.21E-17;0.936454849;0.274787651;9.58993332;0.49274012;0.22084851
0.57;0.197594855;0.233599915;0.23679899;0.235836426;0.76643568;3.49E-17;0.953177258;0.264719521;9.85059523;0.50274012;0.2164882
0.58;0.199974592;0.237973721;0.239148451;0.239976359;0.76643568;7.59E-17;0.969899666;0.254443115;10.0772623;0.51274012;0.21215689
0.59;0.202394962;0.242037036;0.24492562;0.24419629;0.76643568;-1.69E-17;0.986622074;0.244287966;10.28176493;0.52274012;0.20789496
0.6;0.204859723;0.246476064;0.248026507;0.248738306;0.76643568;1.08E-17;1.003344482;0.234415945;10.47168146;0.53274012;0.20374818
0.61;0.207371341;0.251161774;0.254297041;0.253737284;0.76643568;2.43E-17;1.02006689;0.224937793;10.65224214;0.54274012;0.19976927
0.62;0.209936177;0.256483659;0.258670278;0.259270316;0.76643568;-5.98E-17;1.036789298;0.215948127;10.82767166;0.55274012;0.19602187
0.63;0.212558531;0.262235414;0.26580055;0.265382262;0.76643568;3.77E-17;1.053511706;0.207545909;11.00208692;0.56274012;0.1925883
0.64;0.215245564;0.268703276;0.271606002;0.272099492;0.76643568;1.3E-16;1.070234114;0.199859656;11.18040622;0.57274012;0.18958274
0.65;0.218002231;0.27566671;0.279727417;0.279437481;0.76643568;9.54E-18;1.086956522;0.193103345;11.36978644;0.58274012;0.18716889
0.66;0.220835948;0.283371663;0.287015908;0.287405018;0.76643568;-4.08E-17;1.10367893;0.187745932;11.58195018;0.59095056;0.18577828
0.67;0.223751893;0.291594484;0.29617306;0.296006432;0.76643568;-9.02E-17;1.120401338;0.185019547;11.82687342;0.59911058;0.18505109
0.68;0.226757556;0.300566296;0.304959532;0.30524255;0.76643568;1.99E-17;1.137123746;0.186116779;12.05788631;0.60758652;0.18503833
0.69;0.229858122;0.310056638;0.315153745;0.315110704;0.76643568;1.00E-22;1.153846154;0.189218656;12.23099358;0.61614455;0.18571421
0.7;0.233061057;0.320293486;0.325433227;0.32560388;0.76643568;3.99E-17;1.170568562;0.192884608;12.36640931;0.62493396;0.18695014
0.71;0.236371343;0.331028621;0.336624016;0.336708869;0.76643568;-5.03E-17;1.18729097;0.196747569;12.4812763;0.63352621;0.1885134
0.72;0.239796249;0.342490559;0.348357103;0.348403059;0.76643568;-1.91E-17;1.204013378;0.200727001;12.58438466;0.64172741;0.19021581
0.73;0.24334018;0.354393134;0.360429165;0.360649153;0.76643568;9.02E-17;1.220735786;0.20481658;12.68065556;0.65172741;0.19246935
0.74;0.247009762;0.366958165;0.373487164;0.373386449;0.76643568;-1.3E-16;1.237458194;0.209033119;12.77319492;0.66172741;0.19485238
0.75;0.250807965;0.379820365;0.386153566;0.386516158;0.76643568;8.85E-17;1.254180602;0.213401545;12.86419082;0.67172741;0.19732478
0.76;0.254739554;0.393158875;0.400164183;0.399875852;0.76643568;1.91E-17;1.27090301;0.217949835;12.95534565;0.68172741;0.19986521
0.77;0.258803829;0.406427503;0.412690823;0.413192953;0.76643568;1.00E-22;1.287625418;0.222707111;13.04811684;0.69172741;0.20246245
0.78;0.263000088;0.419625882;0.426560941;0.42599543;0.76643568;1.00E-22;1.304347826;0.227702888;13.14387246;0.70172741;0.20511114
0.79;0.267317152;0.431706362;0.436851783;0.43742875;0.76643568;-1.11E-16;1.321070234;0.232966731;13.24401244;0.71172741;0.20780929
0.8;0.271736208;0.441905614;0.446959446;0.445850584;0.76643568;1.00E-22;1.337792642;0.238527913;13.35009261;0.72172741;0.21055696
0.81;0.276209174;0.447296602;0.447633758;0.447853308;0.76643568;-3.99E-17;1.35451505;0.244414718;13.46397851;0.73172741;0.21335543
0.82;0.280640395;0.443122097;0.438610436;0.435730033;0.76643568;6.59E-16;1.371237458;0.250653228;13.58806609;0.74172741;0.21620671
0.83;0.284803862;0.416346773;0.39408311;0.391184403;0.76643568;-1.05E-15;1.387959866;0.257263684;13.72566517;0.75172741;0.2191132
0.84;0.288206334;0.340247181;0.286411252;0.278341842;0.76643568;1.00E-22;1.404682274;0.264250611;13.88167535;0.76172741;0.22207749
0.85;0.290031774;0.182543996;0.07867674;0.076948179;0.76643568;-3.57E-16;1.421404682;0.271568771;14.06380102;0.77172741;0.22510222
0.86;0.289608339;-0.04234353;-0.163363799;-0.169141491;0.76643568;-6.11E-16;1.43812709;0.278978849;14.28353735;0.78172741;0.22818989
0.87;0.286843531;-0.276480767;-0.389597734;-0.38501275;0.76643568;4.02E-16;1.454849498;0.285476324;14.5444585;0.79172741;0.2313428
0.88;0.282334273;-0.450925853;-0.512253971;-0.511297384;0.76643568;-1.11E-16;1.471571906;0.289225909;14.80474562;0.80172741;0.23456291
0.89;0.276906178;-0.542809445;-0.573364918;-0.572406362;0.76643568;1.00E-22;1.488294314;0.290142332;15.04183097;0.81172741;0.23785171
0.9;0.271031811;-0.587436681;-0.601508444;-0.601279113;0.76643568;-2.95E-17;1.505016722;0.288465174;15.29428123;0.82172741;0.24121003
0.91;0.264956127;-0.607568485;-0.613628526;-0.613689707;0.76643568;-3.04E-17;1.52173913;0.282916727;15.5978571;0.83172741;0.24463783
0.92;0.258803203;-0.615292363;-0.6169562;-0.616631672;0.76643568;1.39E-16;1.538461538;0.273903263;15.89846692;0.84172741;0.24813393
0.93;0.252652353;-0.615084975;-0.61321375;-0.613500951;0.76643568;-1.21E-16;1.555183946;0.26379194;16.15545499;0.85172741;0.25169556
0.94;0.246553458;-0.609889548;-0.606565346;-0.606113982;0.76643568;2.77E-15;1.571906355;0.253517086;16.37970786;0.86172741;0.25531782
0.95;0.240544842;-0.600861601;-0.595157856;-0.595512162;0.76643568;-1.61E-16;1.588628763;0.243382036;16.58262829;0.87172741;0.25899286
0.96;0.234654702;-0.589014006;-0.582870156;-0.582311444;0.76643568;4.51E-16;1.605351171;0.233541471;16.7715067;0.88172741;0.26270871
0.97;0.228907911;-0.57467909;-0.566488024;-0.566865165;0.76643568;-3.3E-16;1.622073579;0.224103656;16.95143734;0.89172741;0.26644756
0.98;0.223325437;-0.558247348;-0.550006672;-0.549340182;0.76643568;-1.28E-16;1.638795987;0.215162791;17.12660109;0.90172741;0.27018324
0.99;0.217928576;-0.539686135;-0.529365598;-0.529745075;0.76643568;-1.7E-16;1.655518395;0.206819285;17.3011465;0.91172741;0.27387756
1;0.212738091;-0.519048531;-0.508731465;-0.507922758;0.76643568;9.58E-16;1.672240803;0.199206304;17.48012254;0.92172741;0.27747483
1.01;0.207778665;-0.495942514;-0.483153563;-0.483503339;0.76643568;-2.78E-16;1.688963211;0.192550788;17.67099325;0.93172741;0.28089442
1.02;0.203078621;-0.470004469;-0.456855375;-0.455793715;0.76643568;1.91E-16;1.705685619;0.18736336;17.88596657;0.94172741;0.28402146
1.03;0.19867764;-0.440098079;-0.423340784;-0.423543193;0.76643568;-2.53E-16;1.722408027;0.184968177;18.13285559;0.95172741;0.28669915
1.04;0.194630296;-0.404734385;-0.386127986;-0.384439244;0.76643568;-1.73E-16;1.739130435;0.186349415;18.35894681;0.96172741;0.28873211
1.05;0.19102711;-0.360318607;-0.334509229;-0.334001509;0.76643568;-2.71E-16;1.755852843;0.189536383;18.52762985;0.97172741;0.28991734
1.06;0.188018822;-0.300828766;-0.267148302;-0.263401455;0.76643568;1.29E-15;1.772575251;0.193227928;18.6606515;0.98122036;0.29012374
1.07;0.185878391;-0.214043132;-0.160937962;-0.158473905;0.76643568;-8.19E-16;1.789297659;0.197102947;18.77417501;0.99027808;0.28946029
1.08;0.184967922;-0.091046869;-0.021155777;-0.019599106;0.76643568;1.91E-16;1.806020067;0.201092077;18.87649964;0.99934674;0.28802665
1.09;0.185395707;0.042778418;0.106712613;0.101206453;0.76643568;4.02E-16;1.822742475;0.205192268;18.97232393;1.00879504;0.2858586
1.1;0.186771162;0.137545506;0.1683784;0.168710886;0.76643568;9.02E-17;1.839464883;0.209421456;19.06464362;1.01879504;0.283001
1.11;0.188629568;0.185840634;0.203302867;0.200818069;0.76643568;1.5E-16;1.856187291;0.213804979;19.1555891;1.02879504;0.27974212
1.12;0.190723305;0.209373714;0.21544456;0.216700951;0.76643568;7.98E-17;1.872909699;0.218370968;19.24683263;1.03879504;0.27622502
1.13;0.192935241;0.221193569;0.226942579;0.225531972;0.76643568;1.73E-18;1.889632107;0.223148601;19.33981802;1.04879504;0.27255238
1.14;0.195220353;0.228511231;0.230079883;0.231298284;0.76643568;1.91E-17;1.906354515;0.228167413;19.43591119;1.05879504;0.26879203
1.15;0.197554595;0.233424143;0.236768404;0.23581222;0.76643568;-9.74E-17;1.923076923;0.23345697;19.53652044;1.06879504;0.26498414
1.16;0.199932857;0.23782626;0.238884116;0.239952721;0.76643568;1.39E-16;1.939799331;0.239046454;19.64322396;1.07879504;0.26114795
1.17;0.202351473;0.241861623;0.24483913;0.244171367;0.76643568;-1.07E-16;1.956521739;0.24496405;19.7579239;1.08879504;0.25728774
1.18;0.204814616;0.24631423;0.24778933;0.248711082;0.76643568;8.2E-17;1.973244147;0.251235497;19.88307986;1.09879504;0.25339788
1.19;0.20732431;0.250969403;0.254149475;0.253707182;0.76643568;3.08E-17;1.989966555;0.257880195;20.02211111;1.10879504;0.2494672
1.2;0.209887303;0.256299333;0.258449191;0.259237005;0.76643568;-8.37E-17;2.006688963;0.264900212;20.1801119;1.11879504;0.24548271
1.21;0.212507505;0.262020203;0.265591216;0.265345547;0.76643568;-1.6E-17;2.023411371;0.272241853;20.36511722;1.12879504;0.24143276
1.22;0.215192444;0.268493853;0.271396491;0.272059257;0.76643568;-3.99E-17;2.040133779;0.279629996;20.58882906;1.13879504;0.23730979
1.23;0.217946706;0.27542627;0.279456048;0.279393661;0.76643568;-2.52E-17;2.056856187;0.28594839;20.85212787;1.14879504;0.23311251
1.24;0.220778069;0.283136245;0.286816441;0.287357576;0.76643568;7.98E-17;2.073578595;0.289412919;21.11000359;1.15879504;0.22884732
1.25;0.223691345;0.291327655;0.295838869;0.295955353;0.76643568;-1.1E-16;2.090301003;0.290106056;21.34644427;1.16879504;0.22452894
1.26;0.226694392;0.300304641;0.304770413;0.305187839;0.76643568;-1.04E-17;2.107023411;0.288147462;21.60278535;1.17879504;0.22018009
1.27;0.22979202;0.30976288;0.314755346;0.315052388;0.76643568;4.94E-17;2.123745819;0.282202954;21.90967091;1.18879504;0.21583058
1.28;0.232992079;0.320005881;0.325256415;0.325542015;0.76643568;1.00E-22;2.140468227;0.273010934;22.20662594;1.19879504;0.21151614
1.29;0.23629916;0.330708113;0.33615981;0.336643552;0.76643568;-5.03E-17;2.157190635;0.262862928;22.46005999;1.20879504;0.20727774
1.3;0.239720943;0.34217827;0.348196729;0.348334456;0.76643568;3.12E-17;2.173913043;0.252591875;22.68199019;1.21879504;0.20316174
1.31;0.243261419;0.35404759;0.359898452;0.360577534;0.76643568;-5.03E-17;2.190635452;0.242478146;22.88338593;1.22879504;0.19922177
1.32;0.246927667;0.36662477;0.373351089;0.373312251;0.76643568;1.00E-22;2.20735786;0.232669919;23.07126659;1.23879504;0.19552306
1.33;0.25072222;0.379455347;0.385559605;0.386440098;0.76643568;2.95E-17;2.224080268;0.223273216;23.25060054;1.24879504;0.19215067
1.34;0.254650359;0.392813869;0.400068134;0.399799114;0.76643568;-1.51E-16;2.240802676;0.214381981;23.42553183;1.25879504;0.18922332
1.35;0.25871095;0.406059152;0.412050171;0.413117551;0.76643568;1.00E-22;2.257525084;0.206098272;23.60024791;1.26879504;0.18691042
1.36;0.262903906;0.419295586;0.426541;0.425924913;0.76643568;-5.1E-16;2.274247492;0.198560322;23.77993995;1.27692533;0.18563033
1.37;0.267217751;0.431384444;0.436227889;0.437369699;0.76643568;-1.61E-16;2.2909699;0.192009455;23.97240168;1.28499763;0.1850084
1.38;0.271634494;0.441674353;0.447120818;0.445816046;0.76643568;1.00E-22;2.307692308;0.187002705;24.19030314;1.29367316;0.18509565
1.39;0.276106557;0.447206259;0.447291701;0.447871381;0.76643568;-2.95E-17;2.324414716;0.184951903;24.43865441;1.30235863;0.18586732
1.4;0.280540014;0.443345686;0.43939967;0.43586646;0.76643568;5.83E-16;2.341137124;0.18659536;24.65950821;1.31071884;0.18708815
1.41;0.284714014;0.417400048;0.395400426;0.391592905;0.76643568;1.00E-22;2.357859532;0.189857818;24.82398981;1.31966074;0.18873673
1.42;0.288141296;0.342728172;0.290055919;0.279253283;0.76643568;-3.16E-15;2.37458194;0.19357277;24.95474404;1.32832967;0.19055202
1.43;0.290013384;0.187208768;0.084361617;0.078287957;0.76643568;6.11E-16;2.391304348;0.197459377;25.0669886;1.33832967;0.19281432
1.44;0.289645763;-0.036762041;-0.157885699;-0.16772903;0.76643568;3.41E-15;2.408026756;0.201458207;25.16856652;1.34832967;0.19519646
1.45;0.286931957;-0.271380594;-0.384875488;-0.38402292;0.76643568;-1.1E-15;2.424749164;0.205569172;25.26396788;1.35832967;0.19766265
1.46;0.282453296;-0.447866169;-0.51085685;-0.510800271;0.76643568;1.00E-22;2.441471572;0.209811226;25.35608489;1.36832967;0.20019387
1.47;0.277040409;-0.541288695;-0.571720541;-0.572169899;0.76643568;-2.08E-16;2.45819398;0.214210083;25.44699346;1.37832967;0.2027802
1.48;0.271174;-0.586640843;-0.601561146;-0.601170025;0.76643568;1.00E-22;2.474916388;0.218794017;25.53833744;1.38832967;0.20541703
1.49;0.265101452;-0.607254784;-0.612948421;-0.613649971;0.76643568;3.04E-17;2.491638796;0.223592258;25.63154817;1.39832967;0.20810283
1.5;0.258950329;-0.615112303;-0.617276185;-0.616634381;0.76643568;-1.7E-16;2.508361204;0.228634358;25.72799034;1.40832967;0.21083795
1.51;0.252798897;-0.615143225;-0.613010265;-0.613532276;0.76643568;-6.4E-16;2.525083612;0.233949869;25.82908242;1.41832967;0.21362384
1.52;0.246699286;-0.609961124;-0.606911983;-0.6061662;0.76643568;-4.01E-16;2.54180602;0.239567903;25.936425;1.42832967;0.21646262
1.53;0.240688336;-0.601094971;-0.595277958;-0.595580735;0.76643568;9.02E-17;2.558528428;0.245516516;26.05195904;1.43832967;0.21935676
1.54;0.234796041;-0.589229551;-0.583181144;-0.582393695;0.76643568;1.37E-15;2.575250836;0.251821085;26.17821115;1.44832967;0.22230889
1.55;0.22904577;-0.575027101;-0.566873058;-0.566959646;0.76643568;-1.53E-16;2.591973244;0.258500076;26.31871607;1.45832967;0.22532168
1.56;0.223460068;-0.558570145;-0.550267232;-0.549446398;0.76643568;-1.22E-15;2.608695652;0.265552837;26.47877295;1.46832967;0.22839763
1.57;0.218058706;-0.54013618;-0.530005128;-0.529863425;0.76643568;1.21E-16;2.62541806;0.272916103;26.66675943;1.47832967;0.23153907
1.58;0.212863938;-0.519476854;-0.50894858;-0.508054679;0.76643568;-5.2E-17;2.642140468;0.280273862;26.89450327;1.48832967;0.23474793
1.59;0.207898764;-0.496517426;-0.484086272;-0.483651723;0.76643568;-9.71E-17;2.658862876;0.286394809;27.15972694;1.49832967;0.2380257
1.6;0.203193003;-0.470576059;-0.457065846;-0.455963808;0.76643568;-2.66E-15;2.675585284;0.2895777;27.41505635;1.50832967;0.24137319
1.61;0.198784164;-0.440883933;-0.42470202;-0.423744504;0.76643568;-2.39E-16;2.692307692;0.290049503;27.65122616;1.51832967;0.24479037
1.62;0.194728313;-0.40558508;-0.38646814;-0.384689704;0.76643568;-3.82E-16;2.7090301;0.287795347;27.91182138;1.52832967;0.24827602
1.63;0.191112294;-0.36160189;-0.33673564;-0.334336522;0.76643568;-9.02E-17;2.725752508;0.281461319;28.22134518;1.53832967;0.25182736
1.64;0.188087539;-0.302475504;-0.268215368;-0.263889052;0.76643568;7.63E-16;2.742474916;0.272111669;28.51441777;1.54832967;0.25543946
1.65;0.185919606;-0.216793319;-0.16537127;-0.159193845;0.76643568;-1.39E-15;2.759197324;0.261932777;28.76442015;1.55832967;0.25910442
1.66;0.184974067;-0.094553862;-0.023736454;-0.02040987;0.76643568;-1.99E-16;2.775919732;0.251667622;28.98411535;1.56832967;0.26281023
1.67;0.185369907;0.03958404;0.102904534;0.100669068;0.76643568;-7.98E-17;2.79264214;0.241576391;29.18404186;1.57832967;0.26653903
1.68;0.186725518;0.135561047;0.16821756;0.168448915;0.76643568;4.7E-16;2.809364548;0.231801366;29.37096421;1.58832967;0.2702646
1.69;0.188574775;0.184925686;0.201633812;0.200693001;0.76643568;-9.54E-18;2.826086957;0.22244655;29.54973455;1.59832967;0.27394863
1.7;0.190662465;0.208768985;0.215904158;0.216635516;0.76643568;-4.94E-17;2.842809365;0.213605788;29.72446701;1.60832967;0.27753537
1.71;0.192871165;0.220870019;0.225835881;0.225492537;0.76643568;1.27E-16;2.859531773;0.205382998;29.89939516;1.61832967;0.28094409
1.72;0.195153073;0.228190829;0.230545777;0.231269966;0.76643568;2.69E-17;2.876254181;0.197921955;30.07986548;1.62832967;0.28405989
1.73;0.197485005;0.233193239;0.235840701;0.235788004;0.76643568;-4.6E-17;2.892976589;0.191479934;30.27402361;1.63832967;0.28672609
1.74;0.199860515;0.237550987;0.239261273;0.239929085;0.76643568;-1.99E-17;2.909698997;0.186665569;30.4949599;1.64832967;0.28874778
1.75;0.202276736;0.241622045;0.243982817;0.244146455;0.76643568;3.6E-17;2.926421405;0.184969749;30.74418578;1.65832967;0.28992291
1.76;0.204736982;0.246024578;0.248066339;0.248683873;0.76643568;-8.15E-17;2.943143813;0.186853093;30.95958937;1.66783493;0.2901216
1.77;0.207243937;0.25069551;0.253324682;0.253677099;0.76643568;1.4E-16;2.959866221;0.1901826;31.1200888;1.67690102;0.28945178
1.78;0.209803704;0.25597677;0.258628858;0.259203713;0.76643568;1.00E-22;2.976588629;0.193919048;31.24869438;1.68598042;0.28801297
1.79;0.212420749;0.261704472;0.264780085;0.265308851;0.76643568;-9.41E-17;2.993311037;0.197816845;31.35972103;1.69545139;0.28583807
1.8;0.215102064;0.268131484;0.271482883;0.272019043;0.76643568;7.03E-17;3.010033445;0.201825396;31.46058772;1.70545139;0.28298095
1.81;0.217852727;0.275066331;0.278649778;0.279349861;0.76643568;-1.04E-16;3.026755853;0.205947304;31.55558901;1.71545139;0.27972473
1.82;0.220680037;0.282731019;0.28681226;0.287310154;0.76643568;4.08E-17;3.043478261;0.210202441;31.64751994;1.72545139;0.27621165
1.83;0.223589266;0.290922839;0.295033418;0.295904295;0.76643568;5.9E-17;3.060200669;0.21461687;31.73840488;1.73545139;0.2725438
1.84;0.226587816;0.299855015;0.304676611;0.305133149;0.76643568;-5.98E-17;3.076923077;0.219218997;31.82986096;1.74545139;0.26878867
1.85;0.22968095;0.3093134;0.31395019;0.314994093;0.76643568;9.97E-17;3.093645485;0.224038097;31.92330817;1.75545139;0.26498624
1.86;0.232876063;0.319511295;0.325072401;0.325480169;0.76643568;-6.94E-17;3.110367893;0.229103736;32.02011115;1.76545139;0.26115567
1.87;0.236178217;0.330215393;0.335358386;0.336578254;0.76643568;9.02E-17;3.127090301;0.234445445;32.12169943;1.77545139;0.25730125
1.88;0.239594614;0.341639679;0.347920972;0.348265871;0.76643568;-1.41E-16;3.143812709;0.240092273;32.22969699;1.78545139;0.25341743
1.89;0.243129771;0.353515769;0.359110566;0.36050593;0.76643568;3.12E-17;3.160535117;0.246072125;32.34608586;1.79545139;0.2494931
1.9;0.246790238;0.366046623;0.372982681;0.373238066;0.76643568;-1.91E-17;3.177257525;0.25240999;32.47346285;1.80545139;0.24551537
1.91;0.250579191;0.378895296;0.384807912;0.386364045;0.76643568;1.00E-22;3.193979933;0.259123305;32.61548456;1.81545139;0.24147263
1.92;0.254501288;0.392209708;0.399611505;0.399722375;0.76643568;-1.01E-16;3.210702341;0.266208398;32.77766581;1.82545139;0.23735735
1.93;0.258556286;0.405499841;0.411388177;0.413042133;0.76643568;1.72E-16;3.227424749;0.273591149;32.96873776;1.83545139;0.23316821
1.94;0.26274334;0.418705434;0.426022692;0.425854353;0.76643568;1.21E-16;3.244147157;0.280908938;33.20054671;1.84545139;0.22891153
1.95;0.26705245;0.43091092;0.435799148;0.437310554;0.76643568;-7.98E-17;3.260869565;0.286814759;33.46720292;1.85545139;0.22460187
1.96;0.271464764;0.441231419;0.446663691;0.445781309;0.76643568;8.4E-17;3.277591973;0.289720939;33.71992852;1.86545139;0.22026176
1.97;0.275936002;0.447123851;0.447584011;0.447889019;0.76643568;-1.21E-16;3.294314381;0.289972038;33.95621597;1.87545139;0.21592077
1.98;0.280372262;0.443625962;0.439667913;0.436001887;0.76643568;-2.29E-16;3.311036789;0.287407247;34.22138727;1.88545139;0.21161437
1.99;0.284564025;0.419176308;0.398684703;0.391999171;0.76643568;-2.78E-16;3.327759197;0.280694541;34.53281144;1.89545139;0.2073832
2;0.288031054;0.346702944;0.294721185;0.280161534;0.76643568;1.00E-22;3.344481605;0.271206396;34.82185065;1.90545139;0.2032732
2.01;0.289980241;0.194918633;0.09511608;0.079626269;0.76643568;6.94E-17;3.361204013;0.261001778;35.06854441;1.91545139;0.19933741
2.02;0.289705695;-0.027454603;-0.150025286;-0.166315667;0.76643568;-4.02E-16;3.377926421;0.250744488;35.28608877;1.92545139;0.19564011
2.03;0.287075388;-0.26303071;-0.376036133;-0.383029794;0.76643568;-1.3E-15;3.394648829;0.240676887;35.48459951;1.93545139;0.19226481
2.04;0.282650325;-0.442506299;-0.508976465;-0.510301044;0.76643568;2.08E-16;3.411371237;0.230935913;35.67060217;1.94545139;0.18932757
2.05;0.277261714;-0.538861072;-0.568745679;-0.571932426;0.76643568;8.33E-17;3.428093645;0.221623756;35.84884181;1.95545139;0.1869937
2.06;0.271409301;-0.585241273;-0.601736866;-0.601060417;0.76643568;1.00E-22;3.444816054;0.212834325;36.02340946;1.96365566;0.18567665
2.07;0.265341367;-0.6067934;-0.611849934;-0.613609932;0.76643568;1.2E-16;3.461538462;0.204673619;36.19859264;1.97180525;0.18502077
2.08;0.259193383;-0.614798397;-0.61774686;-0.616636894;0.76643568;-4.77E-17;3.47826087;0.197291559;36.37990638;1.98046922;0.18507578
2.09;0.253040558;-0.615282488;-0.612818115;-0.613563464;0.76643568;-4.4E-16;3.494983278;0.190962885;36.57587094;1.98916818;0.18581667
2.1;0.246939726;-0.610083192;-0.607348269;-0.606218313;0.76643568;-1.79E-16;3.511705686;0.186353697;36.79993038;1.9977201;0.18704202
2.11;0.240924548;-0.601517822;-0.595687376;-0.595649223;0.76643568;-2.2E-16;3.528428094;0.18502027;37.04937247;2.00661902;0.18866339
2.12;0.235028588;-0.589596039;-0.583504702;-0.582475873;0.76643568;-4.89E-16;3.545150502;0.187121238;37.2592105;2.01522533;0.19044661
2.13;0.229272221;-0.575636678;-0.567768655;-0.56705406;0.76643568;-2.12E-16;3.56187291;0.190510427;37.41594059;2.02522533;0.19268737
2.14;0.223681075;-0.559114573;-0.55046049;-0.549552546;0.76643568;-1.6E-16;3.578595318;0.194266677;37.54250932;2.03522533;0.19504861
2.15;0.218271947;-0.540912794;-0.531365097;-0.529981702;0.76643568;-1.7E-16;3.595317726;0.198175328;37.65237581;2.04522533;0.19749408
2.16;0.213070028;-0.520191897;-0.509018697;-0.508186515;0.76643568;-9.82E-16;3.612040134;0.202193645;37.75256519;2.05522533;0.2000045
2.17;0.208095041;-0.49749877;-0.485978842;-0.483800001;0.76643568;-1.78E-15;3.628762542;0.206326668;37.84718869;2.06522533;0.20256981
2.18;0.203379868;-0.471517287;-0.457055733;-0.456133755;0.76643568;2.95E-15;3.64548495;0.21059511;37.93894979;2.07522533;0.20518531
2.19;0.198957771;-0.442209686;-0.427363638;-0.423945596;0.76643568;-5.48E-16;3.662207358;0.215025351;38.02982419;2.08522533;0.20784942
2.2;0.194888171;-0.406959977;-0.386556315;-0.384939804;0.76643568;4.3E-16;3.678929766;0.219645916;38.12140393;2.09522533;0.21056247
2.21;0.191250863;-0.363730831;-0.340905347;-0.334670894;0.76643568;-2.98E-16;3.695652174;0.224486126;38.2150988;2.10522533;0.21332591
2.22;0.188200048;-0.305081458;-0.269257568;-0.264375511;0.76643568;-2.5E-16;3.712374582;0.229575551;38.31227459;2.11522533;0.21614185
2.23;0.185987459;-0.221258901;-0.173260234;-0.159912457;0.76643568;5E-16;3.72909699;0.234943706;38.41437245;2.12522533;0.21901279
2.24;0.184986132;-0.100132687;-0.027005139;-0.021221289;0.76643568;7.2E-16;3.745819398;0.240619571;38.52304124;2.13522533;0.22194138
2.25;0.185330274;0.03441418;0.095833498;0.10012975;0.76643568;-1.09E-15;3.762541806;0.246630879;38.6403062;2.14522533;0.2249303
2.26;0.186653212;0.132293796;0.168754094;0.168185803;0.76643568;1.00E-22;3.779264214;0.253002205;38.7688379;2.15522533;0.22798213
2.27;0.18848848;0.18352681;0.198299525;0.200567428;0.76643568;2.1E-16;3.795986622;0.259749852;38.91242123;2.16522533;0.23109922
2.28;0.190566388;0.207790822;0.217282118;0.21656986;0.76643568;-3.99E-17;3.81270903;0.266866791;39.07679814;2.17522533;0.23428362
2.29;0.192770785;0.220439632;0.223597145;0.225453005;0.76643568;-2.82E-17;3.829431438;0.274266571;39.27106244;2.18522533;0.23753689
2.3;0.195047815;0.227703023;0.231808902;0.231241609;0.76643568;1.03E-16;3.846153846;0.28153359;39.50694141;2.19522533;0.24085999
2.31;0.197376921;0.232910626;0.234012349;0.235763776;0.76643568;-1.08E-16;3.862876254;0.287207759;39.77451121;2.20522533;0.24425306
2.32;0.199748433;0.237151129;0.240289908;0.239905453;0.76643568;-8.2E-17;3.879598662;0.289843228;40.0246467;2.21522533;0.24771513
2.33;0.202161686;0.241325367;0.242360827;0.244121554;0.76643568;1.7E-16;3.89632107;0.289872931;40.26145316;2.22522533;0.25124374
2.34;0.204617798;0.245611136;0.248861446;0.248656679;0.76643568;1.39E-17;3.913043478;0.286981888;40.53146483;2.23522533;0.25483443
2.35;0.207121252;0.250345397;0.251829349;0.253647033;0.76643568;-1.47E-17;3.929765886;0.279905241;40.84401395;2.24522533;0.25847993
2.36;0.209676427;0.255517579;0.25920581;0.259170441;0.76643568;-4.38E-17;3.946488294;0.270295896;41.12893498;2.25522533;0.26216913
2.37;0.212289329;0.261290181;0.263374553;0.265272176;0.76643568;-3.64E-17;3.963210702;0.260070209;41.37244132;2.26522533;0.26588545
2.38;0.214965473;0.26761433;0.271854107;0.27197885;0.76643568;9.11E-17;3.97993311;0.249822626;41.58791553;2.27522533;0.26960452
2.39;0.217711323;0.274585065;0.277316023;0.279306082;0.76643568;-6.94E-17;3.996655518;0.239779748;41.78506217;2.28522533;0.27329075
2.4;0.220532827;0.282150376;0.286984729;0.287262753;0.76643568;1.21E-16;4.013377926;0.23007366;41.97018299;2.29522533;0.27689229
2.41;0.22343657;0.290374324;0.293763919;0.295853258;0.76643568;7.98E-17;4.030100334;0.220804937;42.14792475;2.30522533;0.280334
2.42;0.22642865;0.299207962;0.304652006;0.30507848;0.76643568;-1.3E-16;4.046822742;0.21206771;42.3223621;2.31522533;0.28350849
2.43;0.229515636;0.308698639;0.312745273;0.314935818;0.76643568;1.01E-16;4.063545151;0.203970279;42.49784423;2.32522533;0.28626777
2.44;0.232703601;0.318796471;0.324847669;0.325418343;0.76643568;1.04E-17;4.080267559;0.1966693;42.68006951;2.33522533;0.28842354
2.45;0.235998972;0.329537157;0.334226646;0.336512976;0.76643568;-1.01E-16;4.096989967;0.190459043;42.87795482;2.34522533;0.28977179
2.46;0.239407551;0.340857871;0.347489096;0.348197304;0.76643568;4.94E-17;4.113712375;0.18606886;43.10519898;2.35479567;0.29015611
2.47;0.242935359;0.352780812;0.358072528;0.360434343;0.76643568;-7.11E-17;4.130434783;0.185101572;43.35414942;2.36395392;0.2896474
2.48;0.246587394;0.36520349;0.372334452;0.373163894;0.76643568;5.9E-17;4.147157191;0.187398619;43.55839377;2.37305793;0.28834803
2.49;0.250368596;0.378120193;0.383905935;0.386288;0.76643568;-6.94E-17;4.163879599;0.190841025;43.71155858;2.38241217;0.28632138
2.5;0.254281833;0.391323665;0.398741395;0.399645635;0.76643568;6.07E-17;4.180602007;0.194615603;43.83619534;2.39241217;0.28356351
2.51;0.258329105;0.404727263;0.410713132;0.412966699;0.76643568;-7.98E-17;4.197324415;0.198534823;43.94495662;2.40241217;0.28037578
2.52;0.262507429;0.41783235;0.424951568;0.425783751;0.76643568;-1.6E-16;4.214046823;0.202562969;44.04450116;2.41241217;0.27690776
2.53;0.266810062;0.430263351;0.435575135;0.437251316;0.76643568;3.12E-17;4.230769231;0.206707286;44.13876855;2.42241217;0.27326858
2.54;0.271215658;0.44055956;0.445543985;0.445746373;0.76643568;-6.25E-17;4.247491639;0.210989255;44.23037572;2.43241217;0.26953163
2.55;0.275685984;0.447032598;0.44852121;0.447906223;0.76643568;1.00E-22;4.264214047;0.215435549;44.3212525;2.44241217;0.26574157
2.56;0.280125704;0.443971971;0.439422731;0.436136318;0.76643568;-3.23E-16;4.280936455;0.220074801;44.41296741;2.45241217;0.26192111
2.57;0.284342583;0.421687881;0.403953032;0.392403211;0.76643568;2.16E-15;4.297658863;0.224936371;44.50692112;2.46241217;0.25807703
2.58;0.28786566;0.352307734;0.300662436;0.281066593;0.76643568;-1.97E-15;4.314381271;0.230049833;44.60448172;2.47241217;0.25420541
2.59;0.28992582;0.206015991;0.111369547;0.080963102;0.76643568;-2.16E-15;4.331103679;0.235444678;44.70710287;2.48241217;0.25029603
2.6;0.289787035;-0.013878486;-0.139126519;-0.164901423;0.76643568;2.79E-15;4.347826087;0.24114982;44.81645954;2.49241217;0.24633614
2.61;0.287279251;-0.250778358;-0.362430196;-0.382033372;0.76643568;9.02E-16;4.364548495;0.247192804;44.93462242;2.50241217;0.24231372
2.62;0.282935869;-0.434338223;-0.506246249;-0.509799695;0.76643568;-3.05E-16;4.381270903;0.253597744;45.06433984;2.51241217;0.23822028
2.63;0.27758302;-0.535284875;-0.5643235;-0.571693938;0.76643568;-1.04E-16;4.397993311;0.260379706;45.2095315;2.52241217;0.23405309
2.64;0.271751807;-0.583121343;-0.601919186;-0.600950287;0.76643568;-6.07E-17;4.414715719;0.26752792;45.37617856;2.53241217;0.22981682
2.65;0.265690487;-0.606131959;-0.610344733;-0.613569589;0.76643568;1.7E-16;4.431438127;0.274941891;45.57374365;2.54241217;0.22552428
2.66;0.259547103;-0.614338391;-0.618332049;-0.616639211;0.76643568;1.43E-16;4.448160535;0.28214606;45.81366244;2.55241217;0.22119631
2.67;0.253392078;-0.615502552;-0.612673054;-0.613594513;0.76643568;6.1E-16;4.464882943;0.287573629;46.08161461;2.56241217;0.21686095
2.68;0.247289293;-0.610278501;-0.607883948;-0.606270322;0.76643568;-1.09E-15;4.481605351;0.289945106;46.32924116;2.57241217;0.21255235
2.69;0.241267769;-0.602152413;-0.596420879;-0.595717627;0.76643568;-3.99E-16;4.498327759;0.289751248;46.56698064;2.58241217;0.20830985
2.7;0.235366236;-0.590153269;-0.58388566;-0.582557977;0.76643568;-1.87E-16;4.515050167;0.286518254;46.84202302;2.59241217;0.20417791
2.71;0.229600806;-0.576543;-0.56920034;-0.567148405;0.76643568;-2.29E-16;4.531772575;0.279095927;47.15490908;2.60241217;0.2002074
2.72;0.22400149;-0.559931581;-0.550662822;-0.549658627;0.76643568;-2.5E-16;4.548494983;0.269380854;47.43568171;2.61241217;0.19645912
2.73;0.218580887;-0.542060322;-0.533457822;-0.530099907;0.76643568;7.98E-17;4.565217391;0.259138291;47.67611998;2.62241217;0.1930106
2.74;0.213368344;-0.521254329;-0.509050837;-0.508318268;0.76643568;-1.98E-16;4.581939799;0.248902145;47.88960123;2.63241217;0.18996792
2.75;0.208378955;-0.498938863;-0.488826888;-0.483948172;0.76643568;5.41E-16;4.598662207;0.23888505;48.08543373;2.64241217;0.1874821
2.76;0.203649953;-0.472900211;-0.456973534;-0.456303557;0.76643568;-1.6E-16;4.615384615;0.229214671;48.26970984;2.65087003;0.18596141
2.77;0.19920859;-0.444136302;-0.431299071;-0.42414647;0.76643568;-4.02E-16;4.632107023;0.219990162;48.4469865;2.65928837;0.18511246
2.78;0.195119105;-0.408948522;-0.386597973;-0.385189546;0.76643568;3.5E-16;4.648829431;0.211306027;48.62132836;2.66772602;0.18499213
2.79;0.19145132;-0.36677847;-0.346958968;-0.335004629;0.76643568;-5.97E-16;4.665551839;0.203273102;48.79715487;2.67634998;0.18556491
2.8;0.18836365;-0.308767041;-0.270575114;-0.264860834;0.76643568;4.44E-16;4.682274247;0.196055522;48.98036319;2.68573297;0.18679836
2.81;0.186088026;-0.227562399;-0.184549684;-0.160629738;0.76643568;-1.89E-15;4.698996656;0.189969125;49.18028828;2.6941602;0.18827249
2.82;0.185007909;-0.108011671;-0.031473659;-0.022033347;0.76643568;9.79E-16;4.715719064;0.185812894;49.41074402;2.70211908;0.18986847
2.83;0.185277082;0.026917306;0.085308271;0.099588496;0.76643568;2.39E-16;4.732441472;0.185211487;49.65846399;2.71211908;0.19205451
2.84;0.186552308;0.127522643;0.169737014;0.167921544;0.76643568;-5.03E-17;4.74916388;0.187684173;49.8571609;2.72117531;0.19415042
2.85;0.188367617;0.181530879;0.193324744;0.200441346;0.76643568;1.00E-22;4.765886288;0.191174156;50.00695526;2.73117531;0.19655289
2.86;0.190431631;0.206401424;0.219478103;0.216503984;0.76643568;6.99E-18;4.782608696;0.194965771;50.12975876;2.74117531;0.19902537
2.87;0.19263053;0.219889841;0.220301579;0.225413377;0.76643568;-3.99E-17;4.799331104;0.198895326;50.23746698;2.75117531;0.20155507
2.88;0.194901054;0.227052415;0.233803252;0.231213213;0.76643568;1.44E-16;4.816053512;0.202933379;50.33639803;2.76117531;0.2041358
2.89;0.197226892;0.232583767;0.231364282;0.235739536;0.76643568;6.42E-17;4.83277592;0.207089177;50.43033015;2.77117531;0.2067651
2.9;0.199593294;0.236640237;0.241916192;0.239881824;0.76643568;-9E-18;4.849498328;0.211384899;50.52179898;2.78117531;0.20944275
2.91;0.20200313;0.240983553;0.240050913;0.244096664;0.76643568;-1.22E-16;4.866220736;0.215847486;50.61269091;2.79117531;0.21216987
2.92;0.204454021;0.245089095;0.250127277;0.2486295;0.76643568;1.19E-16;4.882943144;0.220505674;50.70455243;2.80117531;0.21494841
2.93;0.206953338;0.249931703;0.249736129;0.253616984;0.76643568;-2.21E-16;4.899665552;0.225388856;50.79877619;2.81117531;0.21778078
2.94;0.209502704;0.254936667;0.260137205;0.259137187;0.76643568;1.53E-16;4.91638796;0.230526606;50.89673352;2.82117531;0.22066961
2.95;0.212110599;0.260789514;0.261441823;0.26523552;0.76643568;3.04E-17;4.933110368;0.235948385;50.99989202;2.83117531;0.22361762
2.96;0.214780164;0.266956486;0.272471148;0.271938676;0.76643568;-1.91E-16;4.949832776;0.241683044;51.10995361;2.84117531;0.22662745
2.97;0.217520102;0.273993823;0.275516498;0.279262323;0.76643568;5.03E-17;4.966555184;0.247757922;51.22903677;2.85117531;0.22970161
2.98;0.220334177;0.281407494;0.28729849;0.287215373;0.76643568;-2.6E-17;4.983277592;0.254196616;51.35997225;2.86117531;0.2328423
2.99;0.223231102;0.289692503;0.292086515;0.295802241;0.76643568;-1.7E-16;5;0.261012849;51.50682085;2.87117531;0.23605133
3;0.22621486;0.298375785;0.304665055;0.305023832;0.76643568;1.00E-22;;;;2.88117531;0.23933
3.01;0.22929414;0.307927967;0.31119088;0.314877563;0.76643568;1.00E-22;;;;2.89117531;0.24267886
3.02;0.232472869;0.317872916;0.324554953;0.325356538;0.76643568;3.04E-17;;;;2.90117531;0.24609752
3.03;0.235759686;0.328681664;0.332808375;0.336447717;0.76643568;-1.91E-17;;;;2.91117531;0.24958432
3.04;0.239158122;0.339843653;0.346878931;0.348128755;0.76643568;-1.04E-17;;;;2.92117531;0.25313586
3.05;0.242676619;0.351849668;0.356820404;0.360362772;0.76643568;-7.98E-17;;;;2.93117531;0.25674635
3.06;0.246317674;0.364105543;0.371390682;0.373089736;0.76643568;-7.98E-17;;;;2.94117531;0.26040675
3.07;0.250089026;0.377135182;0.382879683;0.386211963;0.76643568;1.2E-16;;;;2.95117531;0.26410341
3.08;0.253990678;0.390165214;0.397450746;0.399568895;0.76643568;-2.1E-16;;;;2.96117531;0.26781618
3.09;0.258028113;0.403743452;0.410036158;0.41289125;0.76643568;1.01E-16;;;;2.97117531;0.27151555
3.1;0.262194958;0.416684486;0.423332814;0.425713106;0.76643568;1.00E-22;;;;2.98117531;0.27515848
3.11;0.266489323;0.429436574;0.435540333;0.437191984;0.76643568;1.4E-16;;;;2.99117531;0.27868248
3.12;0.270885944;0.439662011;0.443783688;0.44571124;0.76643568;2.95E-17;;;;3.00117531;0.28199742
3.13;0.275354979;0.446903573;0.450023458;0.447922997;0.76643568;7.98E-17;;;;3.01117531;0.28497648
3.14;0.279798554;0.444357476;0.438691494;0.436269759;0.76643568;1.91E-16;;;;3.02117531;0.28745062
3.15;0.284046512;0.424795778;0.410900062;0.392805035;0.76643568;-1.15E-15;;;;3.03117531;0.28921902
3.16;0.287640108;0.359359639;0.307819217;0.281968456;0.76643568;1.6E-15;;;;3.04106838;0.29008681
3.17;0.289843147;0.220303918;0.13278862;0.082298447;0.76643568;-1.08E-15;;;;3.05058869;0.28999039
3.18;0.289882351;0.003920374;-0.124947872;-0.163486317;0.76643568;3.47E-16;;;;3.05962477;0.28906207
3.19;0.28753857;-0.234378123;-0.343808375;-0.381033655;0.76643568;-2.11E-15;;;;3.06873936;0.28739771
3.2;0.283307935;-0.423063546;-0.502318716;-0.509296215;0.76643568;3.96E-16;;;;3.07858298;0.28494577
3.21;0.278004083;-0.530385141;-0.558451565;-0.571454432;0.76643568;1.2E-15;;;;3.08858298;0.28194614
3.22;0.27220202;-0.580206305;-0.601961045;-0.600839633;0.76643568;-6.94E-17;;;;3.09858298;0.27860053
3.23;0.26614983;-0.605218969;-0.608476893;-0.613528942;0.76643568;-7.11E-17;;;;3.10858298;0.27503674
3.24;0.260012627;-0.613720334;-0.618963776;-0.616641331;0.76643568;-9.02E-17;;;;3.11858298;0.27134422
3.25;0.253854834;-0.61577934;-0.612594905;-0.613625424;0.76643568;2.19E-16;;;;3.12858298;0.26758042
3.26;0.247749331;-0.610550282;-0.608505659;-0.606322226;0.76643568;2.95E-17;;;;3.13858298;0.26377772
3.27;0.241719491;-0.602983954;-0.59746225;-0.595785945;0.76643568;6.94E-17;;;;3.14858298;0.25994989
3.28;0.235810396;-0.590909515;-0.58435678;-0.582640008;0.76643568;9.89E-17;;;;3.15858298;0.25609764
3.29;0.230033048;-0.577734852;-0.571112924;-0.567242683;0.76643568;-4.89E-16;;;;3.16858298;0.25221333
3.3;0.224422732;-0.561031543;-0.550950162;-0.549764641;0.76643568;4.16E-17;;;;3.17858298;0.24828508
3.31;0.218987054;-0.543567836;-0.53618551;-0.530218039;0.76643568;1.39E-16;;;;3.18858298;0.2443002
3.32;0.2137603;-0.522675407;-0.509165304;-0.508449937;0.76643568;-2.22E-16;;;;3.19858298;0.24024822
3.33;0.208752067;-0.500823298;-0.492481291;-0.484096238;0.76643568;1.32E-16;;;;3.20858298;0.23612339
3.34;0.204004711;-0.474735558;-0.456989824;-0.456473213;0.76643568;3.99E-16;;;;3.21858298;0.23192659
3.35;0.199538331;-0.446638001;-0.436286178;-0.424347126;0.76643568;-3.82E-16;;;;3.22858298;0.22766657
3.36;0.195422778;-0.411555273;-0.386824367;-0.385438931;0.76643568;1.87E-16;;;;3.23858298;0.22336019
3.37;0.191715947;-0.370683103;-0.354541839;-0.335337729;0.76643568;1.1E-15;;;;3.24858298;0.21903197
3.38;0.188580964;-0.313498345;-0.272454851;-0.265345024;0.76643568;-8.4E-16;;;;3.25858298;0.21471304
3.39;0.186225407;-0.235555681;-0.198656512;-0.161345683;0.76643568;5.13E-16;;;;3.26858298;0.21044005
3.4;0.185044185;-0.118122174;-0.037587836;-0.022846029;0.76643568;-3.6E-16;;;;3.27858298;0.20625463
3.41;0.185213541;0.016935551;0.071458938;0.099045304;0.76643568;-5.52E-16;;;;3.28858298;0.20220387
3.42;0.186424683;0.121114179;0.170769421;0.167656135;0.76643568;-1.31E-16;;;;3.29858298;0.19834259
3.43;0.188213008;0.178832514;0.186895607;0.200314754;0.76643568;9.58E-16;;;;3.30858298;0.19473818
3.44;0.19025876;0.204575215;0.222254823;0.216437887;0.76643568;2.13E-16;;;;3.31858298;0.19147954
3.45;0.192450734;0.219197404;0.216139984;0.225373653;0.76643568;1.89E-16;;;;3.32858298;0.18869129
3.46;0.194713156;0.226242171;0.236344357;0.231184777;0.76643568;-8.8E-17;;;;3.33858298;0.18654857
3.47;0.197035222;0.232206581;0.228068806;0.235715285;0.76643568;-2.3E-16;;;;3.34669108;0.18542919
3.48;0.19939549;0.236026823;0.24398484;0.239858198;0.76643568;5.9E-17;;;;3.35473692;0.18496488
3.49;0.201801445;0.240595478;0.237206116;0.244071785;0.76643568;3.04E-17;;;;3.36333539;0.185186
3.5;0.204246125;0.244468018;0.251729921;0.248602336;0.76643568;1.33E-16;;;;3.37223126;0.18607012
3.51;0.206740677;0.249455263;0.247180606;0.253586953;0.76643568;3.99E-17;;;;3.3805029;0.18732384
3.52;0.209283115;0.254243806;0.261307007;0.259103952;0.76643568;1.00E-22;;;;3.3905029;0.18919587
3.53;0.211885158;0.26020426;0.259101512;0.265198884;0.76643568;-2.08E-17;;;;3.40016183;0.19123695
3.54;0.214546836;0.26616783;0.273234147;0.271898523;0.76643568;5.53E-17;;;;3.40970982;0.19339506
3.55;0.217279785;0.273294913;0.273355679;0.279218586;0.76643568;1.00E-22;;;;3.41970982;0.19575605
3.56;0.22008491;0.28051244;0.287669201;0.287168014;0.76643568;4.79E-17;;;;3.42970982;0.19819206
3.57;0.222973709;0.288879946;0.290090691;0.295751246;0.76643568;-1.41E-16;;;;3.43970982;0.20068779
3.58;0.225947398;0.297368868;0.304647046;0.304969204;0.76643568;7.2E-17;;;;3.44970982;0.20323551
3.59;0.229017438;0.307003997;0.309360948;0.31481933;0.76643568;2.95E-17;;;;3.45970982;0.20583187
3.6;0.232184953;0.316751474;0.324142;0.325294753;0.76643568;9.02E-17;;;;3.46970982;0.20847612
3.61;0.235461466;0.327651285;0.331160569;0.336382478;0.76643568;1.00E-22;;;;3.47970982;0.21116908
3.62;0.23884755;0.338608453;0.346056338;0.348060225;0.76643568;1.00E-22;;;;3.48970982;0.2139125
3.63;0.24235479;0.350723987;0.355391637;0.360291218;0.76643568;1.11E-16;;;;3.49970982;0.2167087
3.64;0.245982439;0.362764854;0.370138072;0.373015591;0.76643568;-9.02E-17;;;;3.50970982;0.2195603
3.65;0.249741841;0.375940229;0.381742385;0.386135934;0.76643568;1.41E-16;;;;3.51970982;0.22247001
3.66;0.25362931;0.388746877;0.39575137;0.399492154;0.76643568;-2.91E-16;;;;3.52970982;0.22544057
3.67;0.257654754;0.402544421;0.409337471;0.412815785;0.76643568;1.00E-22;;;;3.53970982;0.22847454
3.68;0.26180749;0.415273588;0.421209704;0.42564242;0.76643568;7.11E-17;;;;3.54970982;0.23157428
3.69;0.266091652;0.428416207;0.43562271;0.437132559;0.76643568;-1.13E-16;;;;3.55970982;0.23474181
3.7;0.270477087;0.438543552;0.441464393;0.44567591;0.76643568;1.00E-22;;;;3.56970982;0.23797867
3.71;0.274943967;0.446687947;0.4519115;0.447939342;0.76643568;-1.8E-16;;;;3.57970982;0.24128575
3.72;0.27939139;0.444742359;0.437573217;0.436402214;0.76643568;-1.7E-16;;;;3.58970982;0.24466313
3.73;0.283674344;0.42829535;0.419017483;0.39320465;0.76643568;1.1E-15;;;;3.59970982;0.24810976
3.74;0.287350023;0.367567913;0.316118343;0.282867121;0.76643568;-1.17E-15;;;;3.60970982;0.25162307
3.75;0.289723759;0.237373578;0.158628813;0.08363229;0.76643568;6.5E-15;;;;3.61970982;0.25519843
3.76;0.289980984;0.025722551;-0.107183712;-0.162070368;0.76643568;-9.3E-16;;;;3.62970982;0.2588284
3.77;0.287844601;-0.213638311;-0.32009291;-0.380030643;0.76643568;-9.99E-16;;;;3.63970982;0.2625016
3.78;0.283760822;-0.408377905;-0.4966629;-0.508790596;0.76643568;3.33E-16;;;;3.64970982;0.26620108
3.79;0.278521562;-0.523926012;-0.551189125;-0.571213903;0.76643568;-7.98E-16;;;;3.65970982;0.26990197
3.8;0.272757493;-0.576406873;-0.601624621;-0.600728454;0.76643568;5.98E-17;;;;3.66970982;0.27356799
3.81;0.266717773;-0.603972033;-0.606319444;-0.61348799;0.76643568;-4.86E-17;;;;3.67970982;0.27714632
3.82;0.260588539;-0.612923384;-0.619527324;-0.616643255;0.76643568;-1.2E-16;;;;3.68970982;0.28056052
3.83;0.254427907;-0.616063211;-0.612599098;-0.613656196;0.76643568;2.95E-17;;;;3.69970982;0.28370159
3.84;0.248318995;-0.61089116;-0.609183222;-0.606374024;0.76643568;2.08E-17;;;;3.70970982;0.2864199
3.85;0.242279264;-0.603973149;-0.598763076;-0.595854179;0.76643568;1.00E-22;;;;3.71970982;0.28852655
3.86;0.236360657;-0.591860655;-0.584958233;-0.582721965;0.76643568;1.99E-16;;;;3.72970982;0.28981943
3.87;0.230568893;-0.579176404;-0.573394574;-0.567336893;0.76643568;-2.6E-16;;;;3.73928496;0.29014987
3.88;0.224944781;-0.562411188;-0.551427803;-0.549870587;0.76643568;-1.3E-16;;;;3.74843417;0.28959542
3.89;0.219490792;-0.54539893;-0.539370058;-0.5303361;0.76643568;5.13E-16;;;;3.75754924;0.28825789
3.9;0.214246272;-0.52445196;-0.509533862;-0.508581521;0.76643568;-2.95E-17;;;;3.76696676;0.28618895
3.91;0.209215169;-0.503110316;-0.49668677;-0.484244197;0.76643568;-4.3E-16;;;;3.77696676;0.28341133
3.92;0.204444978;-0.477019167;-0.457351563;-0.456642724;0.76643568;4.16E-17;;;;3.78696676;0.28021442
3.93;0.199948401;-0.449657704;-0.441963844;-0.424547565;0.76643568;1.04E-16;;;;3.79696676;0.27674474
3.94;0.195800707;-0.414769355;-0.387574866;-0.38568796;0.76643568;1.00E-22;;;;3.80696676;0.27310886
3.95;0.192047285;-0.375342206;-0.363109546;-0.335670195;0.76643568;5E-16;;;;3.81696676;0.26937825
3.96;0.188855054;-0.319223137;-0.275336727;-0.265828086;0.76643568;-1.38E-15;;;;3.82696676;0.26559622
3.97;0.186404836;-0.245021726;-0.214706724;-0.16206029;0.76643568;2.2E-15;;;;3.83696676;0.2617846
3.98;0.185101133;-0.130370351;-0.046033978;-0.023659318;0.76643568;1.51E-15;;;;3.84696676;0.25794968
3.99;0.185143942;0.004280926;0.05459583;0.098500174;0.76643568;-5.2E-16;;;;3.85696676;0.25408731
4;0.186272638;0.112869551;0.171143272;0.167389569;0.76643568;1.11E-16;;;;3.86696676;0.25018723
4.01;0.188025062;0.175242468;0.179341665;0.20018765;0.76643568;-5.2E-16;;;;3.87696676;0.24623683
4.02;0.190047584;0.202252177;0.22516269;0.216371567;0.76643568;-2.58E-16;;;;3.88696676;0.24222427
4.03;0.192230502;0.218291818;0.211420945;0.225333832;0.76643568;-3.19E-16;;;;3.89696676;0.2381413
4.04;0.194482992;0.225248931;0.239076916;0.231156302;0.76643568;3.99E-17;;;;3.90696676;0.23398542
4.05;0.196800323;0.231733175;0.224389434;0.235691023;0.76643568;2.95E-17;;;;3.91696676;0.22976147
4.06;0.199153238;0.235291486;0.246193538;0.239834575;0.76643568;1.8E-16;;;;3.92696676;0.22548234
4.07;0.201554448;0.240121017;0.234048495;0.244046916;0.76643568;2.2E-16;;;;3.93696676;0.22116884
4.08;0.203991717;0.243726863;0.253405231;0.248575187;0.76643568;-1.55E-16;;;;3.94696676;0.21684888
4.09;0.206480485;0.248876831;0.24434843;0.25355694;0.76643568;-3.3E-16;;;;3.95696676;0.21255636
4.1;0.209014639;0.253415347;0.262482264;0.259070737;0.76643568;-5.64E-17;;;;3.96696676;0.20833029
4.11;0.211609582;0.259494283;0.256506301;0.265162268;0.76643568;2.95E-17;;;;3.97696676;0.20421465
4.12;0.214261802;0.265222047;0.273937793;0.271858391;0.76643568;2.63E-16;;;;3.98696676;0.20025967
4.13;0.216986267;0.272446454;0.270955115;0.279174869;0.76643568;1.7E-16;;;;3.99696676;0.19652521
4.14;0.21978063;0.279436357;0.287917599;0.287120675;0.76643568;-1.25E-16;;;;4.00696676;0.19308726
4.15;0.222659555;0.287892474;0.28786735;0.295700271;0.76643568;-1.3E-16;;;;4.01696676;0.19004928
4.16;0.225621115;0.29615598;0.30444461;0.304914597;0.76643568;8.5E-17;;;;4.02696676;0.1875579
4.17;0.228679913;0.305879793;0.307314975;0.314761116;0.76643568;-2.12E-16;;;;4.03552989;0.18600508
4.18;0.2318339;0.315398744;0.323482514;0.325232987;0.76643568;-8.89E-17;;;;4.04405961;0.18512756
4.19;0.235097859;0.326395866;0.329309219;0.336317258;0.76643568;2.95E-17;;;;4.05252553;0.18498427
4.2;0.238469029;0.337117001;0.344924784;0.347991713;0.76643568;1.00E-22;;;;4.0612131;0.18553404
4.21;0.241962527;0.349349862;0.35377494;0.36021968;0.76643568;-2.08E-17;;;;4.07063763;0.18674267
4.22;0.245573975;0.361144786;0.368514632;0.372941458;0.76643568;1.49E-16;;;;4.07917199;0.18820904
4.23;0.249318745;0.374476946;0.38043926;0.386059914;0.76643568;-1.21E-16;;;;4.08726871;0.18980904
4.24;0.25318906;0.38703156;0.393623861;0.399415413;0.76643568;8.85E-17;;;;4.09726871;0.19196531
4.25;0.257199721;0.401066121;0.408508381;0.412740305;0.76643568;2.95E-17;;;;4.10649408;0.19407214
4.26;0.261335359;0.413563767;0.418619153;0.425571691;0.76643568;-1.41E-16;;;;4.11649408;0.19644332
4.27;0.265606658;0.42712988;0.435640608;0.437073042;0.76643568;-2.47E-17;;;;4.12649408;0.19888321
4.28;0.269978377;0.437171877;0.438703146;0.445640384;0.76643568;-1.7E-16;;;;4.13649408;0.20137933
4.29;0.274441333;0.446295598;0.453888051;0.447955261;0.76643568;1.7E-16;;;;4.14649408;0.20392567
4.3;0.278892261;0.445092807;0.436297563;0.436533688;0.76643568;7.98E-17;;;;4.15649408;0.20651985
4.31;0.283212547;0.432028646;0.427759729;0.393602065;0.76643568;5E-16;;;;4.16649408;0.20916172
4.32;0.286980969;0.376842134;0.32592454;0.283762587;0.76643568;-3.52E-15;;;;4.17649408;0.21185247
4.33;0.289552732;0.257176363;0.188428187;0.084964622;0.76643568;-2.98E-16;;;;4.18649408;0.21459408
4.34;0.290072033;0.051930108;-0.084567971;-0.160653596;0.76643568;-5.69E-16;;;;4.19649408;0.21738901
4.35;0.288195546;-0.187648711;-0.290729451;-0.379024339;0.76643568;-9.99E-16;;;;4.20649408;0.22023993
4.36;0.284301251;-0.389429503;-0.488129555;-0.508282828;0.76643568;1.00E-22;;;;4.21649408;0.2231496
4.37;0.279148191;-0.515305997;-0.54248244;-0.570972347;0.76643568;6.94E-16;;;;4.22649408;0.22612075
4.38;0.273433406;-0.571478498;-0.600474556;-0.600616747;0.76643568;6.07E-17;;;;4.23649408;0.22915592
4.39;0.267411319;-0.602208714;-0.603942872;-0.613446731;0.76643568;8.33E-17;;;;4.24649408;0.23225742
4.4;0.26129238;-0.611893901;-0.619844929;-0.61664498;0.76643568;-6.94E-17;;;;4.25649408;0.23542719
4.41;0.255129598;-0.61627821;-0.61271149;-0.613686829;0.76643568;-7.81E-17;;;;4.26649408;0.23866668
4.42;0.249016587;-0.611301133;-0.609890776;-0.606425718;0.76643568;3.99E-17;;;;4.27649408;0.24197664
4.43;0.24296573;-0.605085689;-0.600280602;-0.595922328;0.76643568;2.78E-17;;;;4.28649408;0.24535698
4.44;0.237035427;-0.593030263;-0.585779923;-0.582803849;0.76643568;6.94E-17;;;;4.29649408;0.2488064
4.45;0.231226875;-0.580855206;-0.575930489;-0.567431035;0.76643568;-4.16E-17;;;;4.30649408;0.25232201
4.46;0.225585781;-0.564109356;-0.552288222;-0.549976466;0.76643568;7.98E-17;;;;4.31649408;0.25589876
4.47;0.220110234;-0.547554755;-0.542821287;-0.530454087;0.76643568;-7.01E-16;;;;4.32649408;0.25952861
4.48;0.214843865;-0.526636929;-0.510452571;-0.508713021;0.76643568;-2.95E-17;;;;4.33649408;0.26319932
4.49;0.20978576;-0.50581042;-0.501168269;-0.484392051;0.76643568;6.94E-17;;;;4.34649408;0.2668928
4.5;0.204987544;-0.479821687;-0.458475105;-0.45681209;0.76643568;-7.98E-17;;;;4.35649408;0.2705825
4.51;0.200455422;-0.453212162;-0.44794922;-0.424747787;0.76643568;6.04E-16;;;;4.36649408;0.27422969
4.52;0.196268531;-0.418689134;-0.389429048;-0.385936634;0.76643568;1.8E-16;;;;4.37649408;0.27777813
4.53;0.192460797;-0.380773349;-0.37211765;-0.336002031;0.76643568;-1.3E-15;;;;4.38649408;0.2811465
4.54;0.189199922;-0.326087552;-0.280057454;-0.266310022;0.76643568;5.31E-16;;;;4.39649408;0.28421949
4.55;0.18663999;-0.255993155;-0.231928857;-0.162773555;0.76643568;-2.8E-15;;;;4.40649408;0.2868405
4.56;0.18518915;-0.145083975;-0.058239092;-0.024473201;0.76643568;-4.03E-15;;;;4.41649408;0.28881607
4.57;0.185072008;-0.011714234;0.034810624;0.097953104;0.76643568;1.11E-15;;;;4.42649408;0.28994773
4.58;0.186093911;0.102190268;0.169569911;0.167121843;0.76643568;4.52E-17;;;;4.43604236;0.29011087
4.59;0.187796958;0.170304743;0.171039576;0.20006003;0.76643568;1.87E-16;;;;4.44513825;0.28941109
4.6;0.189789461;0.199250279;0.227460982;0.216305024;0.76643568;-1.6E-16;;;;4.45425476;0.28794777
4.61;0.191959502;0.217004071;0.206547159;0.225293913;0.76643568;-6.31E-16;;;;4.4638156;0.28574093
4.62;0.19419942;0.223991832;0.241436504;0.231127786;0.76643568;-4.2E-16;;;;4.4738156;0.28288123
4.63;0.19650994;0.231052012;0.220667519;0.235666749;0.76643568;-2.2E-16;;;;4.4838156;0.27963153
4.64;0.198853593;0.23436533;0.248063142;0.239810955;0.76643568;1.39E-16;;;;4.4938156;0.27613082
4.65;0.201248176;0.239458281;0.230853421;0.244022058;0.76643568;1.91E-16;;;;4.5038156;0.27247886
4.66;0.20367609;0.242791337;0.254729254;0.248548054;0.76643568;-2.95E-17;;;;4.5138156;0.26874159
4.67;0.206157007;0.248091731;0.241454208;0.253526944;0.76643568;1.8E-16;;;;4.5238156;0.2649581
4.68;0.208680683;0.252367653;0.263281098;0.25903754;0.76643568;3.1E-16;;;;4.5338156;0.26114715
4.69;0.211266162;0.258547853;0.253814607;0.265125672;0.76643568;1.7E-16;;;;4.5438156;0.25731294
4.7;0.213906414;0.264025228;0.274235849;0.271818279;0.76643568;3.06E-16;;;;4.5538156;0.25345008
4.71;0.216619692;0.271327772;0.268419694;0.279131172;0.76643568;-4.86E-17;;;;4.5638156;0.24954772
4.72;0.219400441;0.278074918;0.287730142;0.287073358;0.76643568;1.38E-16;;;;4.5738156;0.24559324
4.73;0.222266435;0.286599386;0.285468629;0.295649317;0.76643568;6.94E-17;;;;4.5838156;0.24157528
4.74;0.22521266;0.29462247;0.303776311;0.304860011;0.76643568;-2.71E-17;;;;4.5938156;0.23748643
4.75;0.228256798;0.30441385;0.305051388;0.314702924;0.76643568;2.08E-17;;;;4.6038156;0.23332532
4.76;0.231393698;0.313690022;0.322328657;0.325171242;0.76643568;-2.56E-17;;;;4.6138156;0.22909803
4.77;0.234641323;0.324762494;0.32719633;0.336252057;0.76643568;7.11E-17;;;;4.6238156;0.22481871
4.78;0.237993675;0.335235134;0.343273938;0.347923219;0.76643568;-9.54E-18;;;;4.6338156;0.22050927
4.79;0.2414693;0.347562586;0.351851234;0.360148158;0.76643568;-2.08E-17;;;;4.6438156;0.21619853
4.8;0.245060331;0.35910306;0.366354887;0.372867339;0.76643568;9.02E-17;;;;4.6538156;0.21192107
4.81;0.248786021;0.372569019;0.378783151;0.385983901;0.76643568;-1.6E-16;;;;4.6638156;0.20771644
4.82;0.252634741;0.384871985;0.390960818;0.399338671;0.76643568;-2.01E-16;;;;4.6738156;0.20362922
4.83;0.256625965;0.399122347;0.407283875;0.41266481;0.76643568;2.3E-16;;;;4.6838156;0.19971049
4.84;0.260740067;0.411410273;0.41553667;0.425500921;0.76643568;1.98E-16;;;;4.6938156;0.19602151
4.85;0.264993945;0.425387788;0.435238906;0.437013433;0.76643568;-2.5E-16;;;;4.7038156;0.19264078
4.86;0.269348191;0.435424568;0.43561023;0.445604663;0.76643568;1.28E-16;;;;4.7138156;0.18967585
4.87;0.273803742;0.44555512;0.45550001;0.447970754;0.76643568;2.29E-16;;;;4.7238156;0.18727882
4.88;0.278257429;0.445368646;0.435237282;0.436664185;0.76643568;5.42E-17;;;;4.73227025;0.1858403
4.89;0.282616776;0.435934754;0.436632226;0.39399729;0.76643568;1.00E-22;;;;4.74067765;0.18507094
4.9;0.286491592;0.387481633;0.33833104;0.284654852;0.76643568;8.88E-16;;;;4.74929362;0.1850193
4.91;0.289296747;0.280515467;0.222699893;0.08629543;0.76643568;-2.78E-16;;;;4.75806215;0.1856566
4.92;0.290141232;0.08444847;-0.053802953;-0.159236021;0.76643568;1.00E-22;;;;4.76738434;0.18690729
4.93;0.288603994;-0.153723824;-0.253644695;-0.378014743;0.76643568;-8.88E-16;;;;4.77605238;0.18842397
4.94;0.284964979;-0.363901442;-0.47415819;-0.507772903;0.76643568;-2.98E-16;;;;4.78432754;0.19007447
4.95;0.279934988;-0.502999128;-0.531840066;-0.570729759;0.76643568;5.83E-16;;;;4.79432754;0.1922384
4.96;0.274287346;-0.564764222;-0.597688379;-0.600504511;0.76643568;1.7E-16;;;;4.80404862;0.19446023
4.97;0.268292124;-0.599522187;-0.601355995;-0.613405166;0.76643568;-3.12E-16;;;;4.81404862;0.19683002
4.98;0.262187135;-0.610498915;-0.619641835;-0.616646508;0.76643568;-9.89E-17;;;;4.82404862;0.19926497
4.99;0.25602401;-0.616312418;-0.612983;-0.613717323;0.76643568;2.79E-16;;;;4.83404862;0.2017542
5;0.24990593;-0.611807996;-0.610632993;-0.606477307;0.76643568;1.00E-22;;;;4.84404862;0.2042926


==> data/slider_crank_results_h=0.02.csv <==
velocity24_no_GGL;velocity24_GGL;time
0.24;0.24;0
0.249036253;0.248772884;0.02
0.25919998;0.25932067;0.04
0.272302915;0.272169062;0.06
0.28739124;0.287496476;0.08
0.305432986;0.305358074;0.1
0.325691507;0.325745104;0.12
0.348617475;0.348570561;0.14
0.373636532;0.373578236;0.16
0.400201044;0.400083114;0.18
0.426691099;0.426189632;0.2
0.447157668;0.445940415;0.22
0.44156903;0.435497587;0.24
0.305629833;0.281971293;0.26
-0.147120337;-0.14331854;0.28
-0.492706478;-0.495576646;0.3
-0.600873396;-0.597408005;0.32
-0.608536365;-0.616611524;0.34
-0.608215799;-0.607853456;0.36
-0.579790701;-0.585135595;0.38
-0.55218172;-0.553037065;0.4
-0.510141743;-0.512557433;0.42
-0.461209994;-0.461819716;0.44
-0.39761157;-0.393411207;0.46
-0.293240817;-0.28154277;0.48
-0.099821343;-0.057977352;0.5
0.161298433;0.152287799;0.52
0.18665179;0.21259774;0.54
0.231632511;0.229623188;0.56
0.216019961;0.238621469;0.58
0.243951547;0.247205405;0.6
0.235128534;0.257403973;0.62
0.262329329;0.269849877;0.64
0.26191092;0.284756667;0.66
0.290677765;0.302193384;0.68
0.298468211;0.322161291;0.7
0.329038711;0.344590218;0.72
0.345131776;0.36926364;0.74
0.376228781;0.395600425;0.76
0.400569462;0.422011586;0.78
0.425211406;0.443644115;0.8
0.450984865;0.441992704;0.82
0.410668971;0.327892482;0.84
0.255686844;-0.063382271;0.86
-0.282346579;-0.459235187;0.88
-0.49354714;-0.588983905;0.9
-0.612608125;-0.615998785;0.92
-0.589702434;-0.610493281;0.94
-0.597086654;-0.589653649;0.96
-0.56592437;-0.558980445;0.98
-0.529433477;-0.51994429;1
-0.503352184;-0.471218096;1.02
-0.428452613;-0.406751168;1.04
-0.402328837;-0.30573669;1.06
-0.250387629;-0.104005429;1.08
-0.146604067;0.130606207;1.1
0.168370346;0.207421962;1.12
0.129791006;0.22772037;1.14
0.226679463;0.237242097;1.16
0.164143005;0.245687141;1.18
0.228455751;0.255552783;1.2
0.182756433;0.267602054;1.22
0.237940535;0.282090424;1.24
0.207136581;0.29910273;1.26
0.257786324;0.318650126;1.28
0.240276541;0.340677303;1.3
0.287542609;0.365001782;1.32
0.283114539;0.391130191;1.34
0.326463759;0.417726256;1.36
0.336213948;0.440811304;1.38
0.372336707;0.445889728;1.4
0.398619333;0.364018713;1.42
0.413298773;0.015622981;1.44
0.453332263;-0.41383991;1.46
0.334514192;-0.578132036;1.48
0.133943214;-0.614561232;1.5
-0.447130051;-0.612724153;1.52
-0.509824122;-0.593902998;1.54
-0.62054609;-0.564693365;1.56
-0.580626936;-0.527066378;1.58
-0.579196224;-0.480198813;1.6
-0.558248395;-0.419167006;1.62
-0.497343924;-0.327151669;1.64
-0.500417657;-0.147696801;1.66
-0.38085905;0.103406338;1.68
-0.405936316;0.200960393;1.7
-0.169838674;0.22557485;1.72
-0.146415855;0.23584519;1.74
0.223152602;0.244212351;1.76
0.077673602;0.253764369;1.78
0.242038533;0.265423699;1.8
0.114708498;0.279496031;1.82
0.231994454;0.29608443;1.84
0.13634073;0.315210096;1.86
0.233217111;0.336830985;1.88
0.16219664;0.36079393;1.9
-5.554139913;0.386679964;1.92
;0.413362324;
;0.43756062;
;0.447818439;
;0.39138706;
;0.091685568;
;-0.358449332;
;-0.564234004;
;-0.612163928;
;-0.614506227;
;-0.597872097;
;-0.570178196;
;-0.533940015;
;-0.488807214;
;-0.430801428;
;-0.346285899;
;-0.18763136;
;0.070149726;
;0.192795301;
;0.223103644;
;0.234409533;
;0.242773681;
;0.252034984;
;0.263311934;
;0.27697065;
;0.293135471;
;0.311838104;
;0.333048518;
;0.356638884;
;0.382253555;
;0.408940441;
;0.433981612;
;0.448246528;
;0.411481388;
;0.162941389;
;-0.293260646;
;-0.546475467;
;-0.608635826;
;-0.615789994;
;-0.601544782;
;-0.575433498;
;-0.540576577;
;-0.497078735;
;-0.441766234;
;-0.363548336;
;-0.223238059;
;0.031031971;
;0.182381079;
;0.220200001;
;0.232909681;
;0.241363436;
;0.250361657;
;0.261265152;
;0.274513035;
;0.290254686;
;0.308533101;
;0.329329317;
;0.352537499;
;0.377856043;
;0.404479156;
;0.430145262;
;0.447520624;
;0.425800575;
;0.227331147;
;-0.22003762;
;-0.523812465;
;-0.603761317;
;-0.616514554;
;-0.60489885;
;-0.580452305;
;-0.546980601;
;-0.505037569;
;-0.452145204;
;-0.379260332;
;-0.254570189;
;-0.012703998;
;0.169030968;
;0.216727417;
;0.231315294;
;0.239973736;
;0.248742622;
;0.259283639;
;0.272124336;
;0.287443741;
;0.305297265;
;0.325676349;
;0.348494328;
;0.373495806;
;0.399997911;
;0.426111486;
;0.445902686;
;0.435649956;
;0.282937322;
;-0.141806518;
;-0.494962026;
;-0.597267529;
;-0.616606875;
;-0.607907206;
;-0.585223872;
;-0.553152143;
;-0.512700343;
;-0.462002469;
;-0.393674271;
;-0.282031699;
;-0.058860832;
;0.151922177;
;0.21250933;
;0.229588882;
;0.238595317;
;0.247176116;
;0.257368199;
;0.269806509;
;0.284705329;
;0.302133977;
;0.322093906;
;0.344515247;
;0.369182169;
;0.395515348;
;0.421931063;
;0.443594865;
;0.442088667;
;0.328668031;
;-0.061865423;
;-0.458461253;
;-0.588802049;
;-0.615979538;
;-0.610539589;
;-0.589736916;
;-0.559091119;
;-0.52008201;
;-0.471392452;
;-0.406995161;
;-0.306167734;
;-0.104863182;
;0.130143329;
;0.207312325;
;0.2276821;
;0.237215781;
;0.245658739;
;0.255518233;
;0.267560031;
;0.282040474;
;0.299044723;
;0.318584118;
;0.340603617;
;0.364921339;
;0.391045443;
;0.417644007;
;0.440753118;
;0.445943004;
;0.364615941;
;0.0171012;
;-0.412882305;
;-0.577898629;
;-0.61452511;
;-0.612762332;
;-0.593981057;
;-0.56479969;
;-0.527199235;
;-0.480365697;
;-0.41939492;
;-0.327534999;
;-0.148493545;
;0.102831763;
;0.200822659;
;0.225531234;
;0.23581835;
;0.244184707;
;0.253730975;
;0.265382967;
;0.279447418;
;0.296027767;
;0.315145408;
;0.336758537;
;0.360714502;
;0.386595637;
;0.413278797;
;0.437495437;
;0.447839295;
;0.391831682;
;0.093090306;
;-0.357299125;
;-0.563935523;
;-0.612108044;
;-0.614535434;
;-0.597944695;
;-0.57028019;
;-0.534068283;
;-0.488967405;
;-0.431015676;
;-0.346630153;
;-0.188348786;
;0.069458987;
;0.192620355;
;0.22305289;
;0.234381724;
;0.242746648;
;0.252002678;
;0.263272445;
;0.276923328;
;0.293080104;
;0.311774688;
;0.332977266;
;0.356560455;
;0.382169719;
;0.408855992;
;0.433910922;
;0.448242548;
;0.411802742;
;0.16423538;
;-0.291936321;
;-0.546094304;
;-0.608556529;
;-0.615809182;
;-0.601611552;
;-0.575531081;
;-0.540700405;
;-0.497232792;
;-0.441968649;
;-0.363860394;
;-0.223872262;
;0.030238406;
;0.182157211;
;0.220139817;
;0.232880376;
;0.241336868;
;0.250330397;
;0.261226896;
;0.274467006;
;0.290200624;


==> drawings/bitmap.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bitmap.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{566.92913386bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{drawings/bitmap.pdf}}%
    \put(0.91498062,0.34822287){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vec{d}_2$\end{tabular}}}}%
    \put(0.83044952,0.22534426){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vec{d}_1$\end{tabular}}}}%
    \put(0.78821014,0.39820026){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vec{d}_3$\end{tabular}}}}%
    \put(0.70453438,0.3324206){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$X_i \vec{d}_i$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{drawings/bitmap.pdf}}%
  \end{picture}%
\endgroup%


==> drawings/closed-loop-MBS.pdf_tex <==
%% Creator: Inkscape 1.4.2 (f4327f4, 2025-05-13), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'closed-loop-MBS.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1208.62767017bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.21567149)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{drawings/closed-loop-MBS.pdf}}%
    \put(0.07367499,0.000){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t=0$s\end{tabular}}}}%
    \put(0.26662141,0.000){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t=2$s\end{tabular}}}}%
    \put(0.43377973,0.000){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t=4$s\end{tabular}}}}%
    \put(0.57446266,0.000){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t=6$s\end{tabular}}}}%
    \put(0.72952742,0.000){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t=8$s\end{tabular}}}}%
    \put(0.89239045,0.000){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$t=10$s\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> drawings/interconnection.pdf_tex <==
%% Creator: Inkscape 1.4.2 (f4327f4, 2025-05-13), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'interconnection.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{507.93895331bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.20276353)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{drawings/interconnection.pdf}}%
    \put(0.06121159,0.16474159){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2 continuous PHS \eqref{eq:joint-interconnection-separate-bodies}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{drawings/interconnection.pdf}}%
    \put(0.66450319,0.16469401){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1 continuous PHS \eqref{eq:interconnected-system}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{drawings/interconnection.pdf}}%
    \put(0.7055673,0.01969717){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1 discrete PHS \eqref{eq:discretized_eqs_full}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{drawings/interconnection.pdf}}%
    \put(0.12495118,0.01969717){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2 discrete PHS\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{drawings/interconnection.pdf}}%
    \put(0.0,0.09175665){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize Discretization \eqref{eq:port_hamiltonian_form_discrete} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{drawings/interconnection.pdf}}%
    \put(0.39331197,0.18921498){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize  Interconnection \eqref{eq:PH-interconnection-port-matrices-2} \end{tabular}}}}%
    \put(0.80623767,0.09175665){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize  Discretization \eqref{eq:port_hamiltonian_form_discrete} \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{drawings/interconnection.pdf}}%
    \put(0.39331197,0.04521613){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\footnotesize Interconnection \eqref{eq:discrete-transformer-interconnection} \end{tabular}}}}%
  \end{picture}%
\endgroup%


==> drawings/kinematic_pair_cylindrical_old.pdf_tex <==
%% Creator: Inkscape 1.4.2 (f4327f4, 2025-05-13), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'kinematic_pair_cylindrical.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{111.96169155bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.41024099)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{drawings/kinematic_pair_cylindrical.pdf}}%
    \put(0.60444312,0.03540857){\color[rgb]{0.04313725,0.25098039,0.45490196}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\{\bm{d}_i^B\}$\end{tabular}}}}%
    \put(0.83592903,0.2502024){\color[rgb]{0.84705882,0.2745098,0.2745098}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\end{tabular}}}}%
    \put(0.50125798,0.3491675){\color[rgb]{0.84705882,0.2745098,0.2745098}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{drawings/kinematic_pair_cylindrical.pdf}}%
    \put(0.01588263,0.01846904){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A$\end{tabular}}}}%
    \put(0.48960791,0.01846904){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$B$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{drawings/kinematic_pair_cylindrical.pdf}}%
    \put(0.12369846,0.032540857){\color[rgb]{0.04313725,0.25098039,0.45490196}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\{\bm{d}_i^A\}$\end{tabular}}}}%
    \put(0.36018438,0.2561658){\color[rgb]{0.04705882,0.25098039,0.45490196}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\end{tabular}}}}%
    \put(0.02051365,0.34913092){\color[rgb]{0.04705882,0.25098039,0.45490196}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\end{tabular}}}}%
  \end{picture}%
\endgroup%

